Prevalence of Earth-size Planets Orbiting Sun-like Stars

In this thesis, I explore two topics in exoplanet science. The first is the prevalence of Earth-size planets in the Milky Way Galaxy. To determine the occurrence of planets having different sizes, orbital periods, and other properties, I conducted a survey of extrasolar planets using data collected by NASA's Kepler Space Telescope. This project involved writing new algorithms to analyze Kepler data, finding planets, and conducting follow-up work using ground-based telescopes. I found that most stars have at least one planet at or within Earth's orbit and that 26% of Sun-like stars have an Earth-size planet with an orbital period of 100 days or less. The second topic is the connection between the properties of planets and their host stars. The precise characterization of exoplanet hosts helps to bring planet properties like mass, size, and equilibrium temperature into sharper focus and probes the physical processes that form planets. I studied the abundance of carbon and oxygen in over 1000 nearby stars using optical spectra taken by the California Planet Search. I found a large range in the relative abundance of carbon and oxygen in this sample, including a handful of carbon-rich stars. I also developed a new technique called SpecMatch for extracting fundamental stellar parameters from optical spectra. SpecMatch is particularly applicable to the relatively faint planet-hosting stars discovered by Kepler.

==> sm/cks.csv <==
koi,name,obs,kic,teff,uteff,logg,ulogg,fe,ufe,vsini,sig,deckname,logg_kic,teff_kic,prov_kic,bbinary,bvsini,bteff,beye,bsnr
1,CK00001,rj122.742,11446443,5782.465376430549,60.0,4.3558670848107655,0.07,-0.06285207533016027,0.04,0.00010232209391025648,1.850067580538573,C2,4.14,5982,Pinsonneault,0,1,1,1,1
2,CK00002,rj122.92,10666592,6323.7083581064935,60.0,4.015111253222705,0.07,0.14366472422689586,0.04,4.476245786776455,1.8699206102625077,C2,4.438,5780,Solar,0,1,1,1,1
3,CK00003,rj122.81,10748390,4888.97280982105,60.0,4.604916081899186,0.07,0.3071743116624515,0.04,1.3460947623681316,1.9088373139836632,C2,4.438,5780,Solar,0,1,1,1,1
4,CK00004,rj122.302,3861595,6240.528414633269,60.0,4.050445226466838,0.07,-0.07519468957754383,0.04,36.98690374244023,1.7418359736560036,C2,4.407,6219,Pinsonneault,0,0,1,1,1
5,K00005,rj106.478,8554498,5866.288115113176,60.0,4.151222453622945,0.07,0.10348032470869417,0.04,8.335945709310684,1.3864782679280099,B3,4.046,5969,Pinsonneault,1,1,1,1,1
6,K00006,rj70.1247,3248033,6277.9325504997,60.0,4.22699567452783,0.07,-0.02656297110353072,0.04,11.86873967149767,1.6622359387260952,B5,4.312,6557,Pinsonneault,0,1,1,1,1
7,K00007,rj74.509,11853905,5812.754297258912,60.0,4.092648348934196,0.07,0.14393194381918598,0.04,2.493678086973096,1.6261961301775196,B5,4.34,5961,Pinsonneault,0,1,1,1,1
8,K00008,rj70.1251,5903312,5909.67214539807,60.0,4.540274570994342,0.07,-0.09965425701149419,0.04,0.004389630158713187,1.9316394321830943,B5,4.295,6032,Pinsonneault,0,1,1,1,1
10,K00010,rj77.875,6922244,6242.739763365506,60.0,4.14094321634635,0.07,-0.10992995231248082,0.04,10.382396912524557,1.4728487883707033,B1,4.4239999999999995,6387,Pinsonneault,0,1,1,1,1
12,CK00012,rj117.159,5812701,6475.419624984933,60.0,4.098211075884678,0.07,-0.004789081706275369,0.04,65.89414973917977,1.5400926970720843,C2,4.246,6635,Pinsonneault,0,0,1,1,1
13,K00013,rj92.118,9941662,5993.016454545951,,,,,,81.54528263595188,1.6391532683397234,B5,3.9330000000000003,9081,Pinsonneault,0,0,0,1,1
17,K00017,rj72.483,10874614,5732.229863618483,60.0,4.286139860553483,0.07,0.3565822338790535,0.04,1.5324971619149368,1.7042714097632858,B5,4.438,5780,Solar,0,1,1,1,1
18,K00018,rj72.487,8191672,6277.8836921984375,60.0,4.05883297379853,0.07,-0.03700649504144025,0.04,4.030620826252395,1.7339080064994894,B5,4.438,5780,Solar,0,1,1,1,1
20,K00020,rj93.303,11804465,5986.743229547565,60.0,4.121476891045911,0.07,0.01998917674324624,0.04,2.237193087888814,1.4092797708908031,B3,4.445,6282,Pinsonneault,0,1,1,1,1
22,K00022,rj76.1283,9631995,5917.52321582475,60.0,4.239194300894099,0.07,0.18682668284502624,0.04,1.9704728891295482,1.3611765042506214,B1,4.493,6076,Pinsonneault,0,1,1,1,1
41,K00041,rj126.89,6521045,5854.505778517234,60.0,4.0960979721440145,0.07,0.06774918012757283,0.04,2.670105048152317,1.372889777706313,B3,4.507,5932,Pinsonneault,0,1,1,1,1
42,K00042,rj90.90,8866102,6278.767105644157,60.0,4.198351701266137,0.07,-0.06479249803292596,0.04,13.06183308079982,1.6706504538971358,B5,4.217,6228,Pinsonneault,0,1,1,1,1
44,CK00044,rj118.1352,8845026,6381.2685593977785,60.0,3.9767741741244906,0.07,0.17255119697635138,0.04,46.54688594167266,1.6350066936115064,C2,4.438,5780,Solar,0,0,1,1,1
46,CK00046,rj124.500,10905239,5663.289769609342,60.0,4.089952815669614,0.07,0.37493132860366707,0.04,8.903475434696162e-07,1.5419593731353982,C2,4.438,5780,Solar,0,1,1,1,1
49,CK00049,rj120.1133,9527334,5831.9687613825545,60.0,4.327135696176077,0.07,-0.09098684089345555,0.04,7.511957428789318,1.8143742073008167,C2,4.438,5780,Solar,0,1,1,1,1
63,CK00063,rj130.1072,11554435,5659.7326371491845,60.0,4.681160328615542,0.07,0.2164875992681325,0.04,4.801800054470163,1.3272808658975077,B3,4.404,5656,Pinsonneault,0,1,1,1,1
64,K00064,rj76.1081,7051180,5362.31872000177,60.0,3.859996793067392,0.07,0.030638202162489275,0.04,2.0617755902206016,1.7007254308579214,B1,3.9419999999999997,5339,Pinsonneault,0,1,1,1,1
69,K00069,rj76.1276,3544595,5579.868407404688,60.0,4.2583212484781505,0.07,-0.1668711054575186,0.04,0.00044530841416778877,1.3925334876458375,B1,4.436,5648,Pinsonneault,0,1,1,1,1
70,K00070,rj97.1478,6850504,5496.171203231929,60.0,4.394942180534481,0.07,0.07099569858700855,0.04,0.013985025884580393,1.350151154658826,B3,4.584,5540,Pinsonneault,0,1,1,1,1
72,K00072,rj76.1689,11904151,5643.380591632771,60.0,4.102082694155033,0.07,-0.12533206412451936,0.04,2.572169546244396e-06,1.3484282906370118,B1,4.466,5789,Pinsonneault,0,1,1,1,1
75,K00075,rj100.73,7199397,5880.579152895022,60.0,3.8613500740355136,0.07,-0.12555673217647775,0.04,5.006517200707452,1.3405383988792305,B3,4.388999999999999,6014,Pinsonneault,0,1,1,1,1
76,CK00076,rj150.148,9955262,6468.685646518612,60.0,4.116655514431201,0.07,-0.0118109089733614,0.04,42.34045020167988,1.7806439907921718,C2,3.935,6693,Pinsonneault,0,0,1,1,1
82,K00082,rj96.992,10187017,4911.404388113298,60.0,4.644039128171433,0.07,0.08770984919823466,0.04,0.9014068916439057,1.4719099979607924,B3,3.6239999999999997,4890,Pinsonneault,0,1,1,1,1
84,K00084,rj121.322,2571238,5496.1729048630905,60.0,4.320327394730864,0.07,-0.07668201024859782,0.04,5.241190911253746e-05,1.355535028801731,B3,4.571000000000001,5623,Pinsonneault,0,1,1,1,1
85,K00085,rj124.134,5866724,6225.688132680148,60.0,4.187216706528715,0.07,0.11854050369813232,0.04,8.80939497124619,1.4019614233395221,B3,4.073,6266,Pinsonneault,0,1,1,1,1
87,K00087,rj131.692,10593626,5496.172916340328,60.0,4.274188371547903,0.07,-0.28433727517223295,0.04,0.010616047384388594,1.3736967327810838,B3,4.364,5842,Pinsonneault,0,1,1,1,1
89,CK00089,rj117.165,8056665,6470.492305015499,60.0,3.718609272034615,0.07,-0.25715892024874176,0.04,83.72819605342056,1.4976433705591203,C2,3.904,7716,Pinsonneault,0,0,0,1,1
92,CK00092,rj117.166,7941200,5961.398605728545,60.0,4.411730330349383,0.07,0.050351038242607594,0.04,0.6923649826438134,1.5015787610538904,C2,4.283,6067,Pinsonneault,0,1,1,1,1
94,CK00094,rj193.1486,6462863,6169.782538346136,60.0,4.175454192774385,0.07,0.03773466312499209,0.04,7.036113684693451,1.45732697953498,C2,4.077,6090,KIC,0,1,1,1,1
97,K00097,rj78.130,5780885,6034.229351761102,60.0,3.952605783382859,0.07,0.1391519364398594,0.04,2.69967147297472,1.8152906851951627,C2,4.276,6189,Pinsonneault,0,1,1,1,1
98,K00098,rj76.2280,10264660,6409.565306443344,60.0,4.1275324586819915,0.07,-0.031667555589882136,0.04,7.752735415952776,1.360220843825535,B1,3.9339999999999997,6781,Pinsonneault,0,1,1,1,1
99,K00099,rj78.131,8505215,5015.515028401252,60.0,4.354595321923484,0.07,-0.2938961488264515,0.04,0.0008147825428590494,1.4184390888328071,B3,4.532,5162,Pinsonneault,0,1,1,1,1
100,CK00100,rj118.469,4055765,5984.710984712905,60.0,,,-0.5062693280053694,0.04,31.728183957088035,1.7888572970721381,C2,3.7039999999999997,6744,Pinsonneault,0,0,1,1,1
102,CK00102,rj118.468,8456679,5756.743832850468,60.0,4.342216464299852,0.07,0.1952863591154561,0.04,0.09224070330775147,1.7986149134900455,C2,3.909,6246,Pinsonneault,0,1,1,1,1
103,K00103,rj76.1511,2444412,5568.843800090964,60.0,4.414632452883604,0.07,-0.030691192062092122,0.04,0.00013815719592091824,1.3485502237433826,B1,4.553,5764,Pinsonneault,0,1,1,1,1
104,K00104,rj97.2384,10318874,4813.589073970386,60.0,4.5643402118044945,0.07,0.33000728151088765,0.04,0.9959448457564728,1.557764552772536,B3,4.667,4579,Pinsonneault,0,1,0,1,1
105,CK00105,rj120.921,8711794,5628.699638915031,60.0,4.074726794610631,0.07,-0.38719081853621606,0.04,1.348340203333187e-05,1.4039723623207325,B3,3.9560000000000004,5810,Pinsonneault,0,1,1,1,1
107,CK00107,rj120.349,11250587,5922.679774563643,60.0,4.07401838285431,0.07,0.23400997109408478,0.04,3.279871559425862,1.7697581869391463,C2,4.467,6055,Pinsonneault,0,1,1,1,1
108,K00108,rj97.2796,4914423,5928.15519650116,60.0,4.137966905179729,0.07,0.1162942387116813,0.04,2.9926489123667737,1.3820902812436973,B3,4.36,6141,Pinsonneault,0,1,1,1,1
110,CK00110,rj119.1132,9450647,6155.494445552114,60.0,4.273826422708474,0.07,-0.29941947645270767,0.04,6.856162650963165,1.6559228740266383,C2,4.3580000000000005,6539,Pinsonneault,0,1,1,1,1
111,K00111,rj96.95,6678383,5756.739584863374,60.0,4.259765595426376,0.07,-0.4998246390257026,0.04,0.0333616588364638,1.3134957006908565,B3,4.461,6170,Pinsonneault,0,1,1,1,1
112,CK00112,rj120.351,10984090,5883.066413814452,60.0,4.3694978477594635,0.07,-0.06412900381714866,0.04,1.2050102271366843,1.842748819678574,C2,4.31,6127,Pinsonneault,0,1,1,1,1
113,CK00113,rj117.639,2306756,5597.359350875428,60.0,4.1557261339589635,0.07,0.3804784701783293,0.04,0.0024590158894930436,1.5625959495292272,C2,4.396,5495,Pinsonneault,0,1,1,1,1
115,CK00115,rj118.473,9579641,5928.7440936083885,60.0,4.363119354277762,0.07,-0.17781533456787296,0.04,0.00010022971104017842,1.9563957468441058,C2,4.249,6397,Pinsonneault,0,1,1,1,1
116,K00116,rj97.2389,8395660,5920.621705737549,60.0,4.398963717763322,0.07,-0.1073038970246338,0.04,4.0446223747991894e-07,1.3542815659885643,B3,3.9560000000000004,6281,Pinsonneault,0,1,1,1,1
117,CK00117,rj117.640,10875245,5825.175810836145,60.0,4.105629794455689,0.07,0.2708657402631369,0.04,2.042689470820297,1.433953733658392,C2,4.466,5958,Pinsonneault,0,1,1,1,1
118,CK00118,rj118.465,3531558,5764.649369796867,60.0,4.189803172694841,0.07,0.014237574104250155,0.04,1.7015056729665914,1.6440201880506393,C2,4.495,5907,Pinsonneault,0,1,1,1,1
119,CK00119,rj131.1101,9471974,5734.512856400167,60.0,4.001600837448292,0.07,0.3762645641313308,0.04,0.00040502255906171847,1.9253348895378846,C2,4.437,5634,Pinsonneault,0,1,1,1,1
122,K00122,rj124.138,8349582,5716.5120474547,60.0,4.1984748960526925,0.07,0.2734945654489013,0.04,1.281043101009554,1.4555847918883407,B3,4.547,5808,Pinsonneault,0,1,1,1,1
123,K00123,rj95.1311,5094751,5952.387206258303,60.0,4.20474742141874,0.07,-0.05156415830905624,0.04,1.0341221351689849,1.2980221699596368,C2,4.283,6153,Pinsonneault,0,1,1,1,1
124,CK00124,rj120.353,11086270,5990.503864943381,60.0,4.284104517044512,0.07,-0.17271415432882775,0.04,1.6253994901007744,1.8634040241424936,C2,4.25,6315,Pinsonneault,0,1,1,1,1
127,CK00127,rj130.902,8359498,5533.5446708076015,60.0,4.344400678973815,0.07,0.29977281912358694,0.04,0.00011262711622794797,1.8530756419745038,C2,4.534,5696,Pinsonneault,0,1,1,1,1
128,CK00128,rj129.326,11359879,5691.260996851359,60.0,4.2202573124870435,0.07,0.24818175858729444,0.04,0.01653613530265141,1.8828776815903456,C2,4.1819999999999995,5839,Pinsonneault,0,1,1,1,1
131,CK00131,rj129.327,7778437,6561.3865516771775,,,,0.22063556091933317,,29.151919811480195,1.8917952482088392,C2,4.4030000000000005,6413,Pinsonneault,0,0,1,1,1
134,CK00134,rj140.67,9032900,6189.252631435568,60.0,4.0669154710812725,0.07,0.233169073419765,0.04,10.885922761816097,1.906571407547389,C2,4.391,6368,Pinsonneault,0,1,1,1,1
135,CK00135,rj130.2280,9818381,6017.312978111035,60.0,4.242796891085386,0.07,0.35638288496069237,0.04,4.2405015018455305,1.976948550987807,C2,4.475,6145,Pinsonneault,0,1,1,1,1
137,K00137,rj97.1487,8644288,5436.588455168894,60.0,4.392387452211036,0.07,0.25999974273230203,0.04,1.4138660389129143e-06,1.3684299927700865,B3,4.439,5397,Pinsonneault,0,1,1,1,1
138,CK00138,rj130.1319,8506766,6546.047618222485,,,,-0.2815007437543853,,22.417084324669364,1.8780865829876743,C2,4.122,7059,Pinsonneault,0,0,0,1,1
139,CK00139,rj119.1139,8559644,5946.739198046562,60.0,4.332571873708714,0.07,0.19214968730269597,0.04,1.1615273667477513,1.5620713823150365,C2,4.481,6150,Pinsonneault,0,1,1,1,1
141,CK00141,rj118.1362,12105051,5300.995109043107,60.0,4.430554129023604,0.07,0.26219546113286707,0.04,1.9373211215258181,1.819347260716843,C2,4.602,5403,Pinsonneault,0,1,1,1,1
142,CK00142,rj173.986,5446285,5459.465985387942,60.0,4.388202700122082,0.07,0.2488231483461115,0.04,1.97209906822593e-05,1.3939775640386405,B3,4.581,5566,Pinsonneault,0,1,1,1,1
144,CK00144,rj120.1132,4180280,4913.216493486111,60.0,4.52756681437378,0.07,0.23066806155121927,0.04,1.749779616980423,2.1567812696148425,C2,3.6210000000000004,4889,Pinsonneault,0,1,1,1,1
145,K00145,rj76.2282,9904059,4955.748557917915,60.0,3.1743524824108595,0.07,0.0003282548334387139,0.04,2.01901427831948,1.5960616459171382,B1,3.378,5120,Pinsonneault,0,1,1,1,1
148,K00148,rj97.677,5735762,5214.143511847253,60.0,4.432524703927147,0.07,0.20866972210734264,0.04,0.0004613003650786318,1.515961158508385,B3,4.523,5189,Pinsonneault,0,1,1,1,1
149,CK00149,rj120.738,3835670,5756.7443334088575,60.0,4.067197970565248,0.07,-0.0052332082872443356,0.04,1.933123617065915,1.6610593717584214,C2,4.2330000000000005,5719,Pinsonneault,0,1,1,1,1
150,CK00150,rj124.502,7626506,5501.155394601218,60.0,4.105280150927084,0.07,-0.5079286039066347,0.04,0.00030134966225370263,1.7459968073207077,C2,4.291,5821,Pinsonneault,0,1,1,1,1
151,CK00151,rj130.2281,2307199,6273.557861721908,60.0,4.331415437796078,0.07,-0.132050948930851,0.04,8.582996940903845,1.5615043286276784,C2,4.418,6288,Pinsonneault,1,1,1,1,1
152,CK00152,rj131.914,8394721,6335.816568619988,60.0,4.211567788773399,0.07,-0.019457531381332178,0.04,14.00696911615238,1.8343107351973242,C2,4.422,6411,Pinsonneault,0,1,1,1,1
153,K00153,rj95.1302,12252424,4757.095919176755,60.0,4.36600601250653,0.07,0.09996458599429679,0.04,0.00030263570678146223,1.962703006082442,C2,4.635,4743,Pinsonneault,0,1,1,1,1
155,CK00155,rj118.1354,8030148,5599.33879233135,60.0,3.7204906792348296,0.07,-0.29144501198737144,0.04,0.00012468212777783094,1.5291599947147672,C2,4.177,5956,Pinsonneault,0,1,1,1,1
156,CK00156,rj127.710,10925104,4738.919272134844,60.0,4.556654289357638,0.07,0.09423284491147917,0.04,2.2135165712914366,2.0560152993662753,C2,4.667,4579,Pinsonneault,0,1,0,1,1
157,K00157,rj189.1687,6541920,5805.953489594808,60.0,4.3857391681971825,0.07,0.028886523943512717,0.04,1.0578791685149742,1.4734699953377068,B3,4.467,5920,Pinsonneault,0,1,1,1,1
159,CK00159,rj120.740,8972058,6033.790511383765,60.0,4.344153744918499,0.07,-0.07492544270677252,0.04,2.671461125444041,1.5626198468435357,C2,4.302,6072,Pinsonneault,0,1,1,1,1
161,CK00161,rj119.1137,5084942,4996.276243886032,60.0,4.616792182113511,0.07,0.29950760518209,0.04,3.748695168126481e-05,1.6569256742786962,C2,3.662,4903,Pinsonneault,0,1,1,1,1
162,CK00162,rj128.479,8107380,5846.089828897777,60.0,4.294037758617689,0.07,0.1782751488969468,0.04,1.8998458329222312,2.0321925637816656,C2,4.449,5816,Pinsonneault,0,1,1,1,1
163,CK00163,rj118.1355,6851425,5082.072505647566,60.0,4.394261537611722,0.07,-0.41695994360268385,0.04,7.48061397271016e-07,1.6403998492591159,C2,4.495,5269,Pinsonneault,0,1,1,1,1
165,CK00165,rj128.96,9527915,5137.802029555046,60.0,4.309359990526714,0.07,-0.2743737227918971,0.04,5.3723071330225025e-05,1.8003472980151252,C2,4.638,5199,Pinsonneault,0,1,1,1,1
166,CK00166,rj120.927,2441495,5177.962149398632,60.0,4.415989147109607,0.07,-0.2810634006894924,0.04,4.7781679746172756e-05,1.6729062939623496,C2,4.435,5401,Pinsonneault,0,1,1,1,1
167,CK00167,rj118.865,11666881,6265.090991185087,60.0,4.165413089511308,0.07,0.017324537787061375,0.04,1.7407050234265165,1.6305278258469327,C2,4.405,6483,Pinsonneault,0,1,1,1,1
168,CK00168,rj156.1568,11512246,5872.2599465125495,60.0,4.143685932780114,0.07,-0.13818812483549156,0.04,1.3948721353267484,1.4674317464144817,B3,3.969,6143,Pinsonneault,0,1,1,1,1
171,CK00171,rj120.1135,7831264,6171.830541644619,60.0,4.1818917731156535,0.07,0.02078503424195305,0.04,7.611362562500723,1.8828340509480015,C2,4.398,6499,Pinsonneault,0,1,1,1,1
172,CK00172,rj124.497,8692861,5574.230041348484,60.0,3.81959492558373,0.07,-0.31879158818409326,0.04,0.00034510191642533883,1.9237792832742824,C2,4.535,5884,Pinsonneault,0,1,1,1,1
173,CK00173,rj130.897,11402995,5733.9929207970545,60.0,4.302165905591067,0.07,-0.017426957964886903,0.04,7.957263257196701e-07,1.7170836712870878,C2,4.502,6030,Pinsonneault,0,1,1,1,1
174,K00174,rj102.105,10810838,4743.172073103669,60.0,4.246268566796084,0.07,-0.27805016899464174,0.04,2.6160207928782597e-06,1.8294776512491293,B5,4.609,4876,Pinsonneault,0,1,1,1,1
176,CK00176,rj120.741,6442377,6277.877514527238,60.0,4.223475662910473,0.07,-0.33785649596893774,0.04,10.906435007184403,1.5257253224002667,C2,4.386,6561,Pinsonneault,0,1,1,1,1
177,CK00177,rj118.862,6803202,5782.384143505042,60.0,4.460183468891554,0.07,-0.03149802757091748,0.04,7.697092456737664e-07,1.7605167849998224,C2,4.382,5871,Pinsonneault,0,1,1,1,1
179,CK00179,rj130.497,9663113,6098.112777080258,60.0,3.949565325777806,0.07,0.16590093176873308,0.04,8.978735102075177,1.8917337813113493,C2,4.421,6081,Pinsonneault,0,1,1,1,1
180,K00180,rj76.2281,9573539,5673.644365601131,60.0,4.589942918152231,0.07,0.024629651505779396,0.04,0.00019016230785995347,1.3652603072782574,B1,4.571000000000001,5631,Pinsonneault,0,1,1,1,1
186,K00186,rj194.303,12019440,5823.354761319547,60.0,4.433481713684131,0.07,0.11383103892201135,0.04,1.1877380669775857,1.7120377931918807,C2,4.495,6087,Pinsonneault,0,1,1,1,1
191,CK00191,rj154.65,5972334,5432.908689453839,60.0,4.313952743787452,0.07,0.05160985664828349,0.04,1.7203330517912008e-06,1.8538283240603146,C2,4.519,5699,Pinsonneault,0,1,1,1,1
193,CK00193,rj158.496,10799735,5496.170832837085,60.0,3.259105880786632,0.09898940865418258,-0.358744949469969,0.04,0.020312267998292777,3.668827197057265,C2,4.48,6134,Pinsonneault,0,1,1,1,1
195,K00195,rj194.295,11502867,5471.7271406305035,60.0,4.121882169921838,0.08778891201438606,-0.3070873035736721,0.04,0.00024478668960137284,1.5633745849560718,C2,4.495,5865,Pinsonneault,0,1,1,1,1
197,CK00197,rj133.595,2987027,4911.62889234072,60.0,4.416994671376981,0.07,-0.07019103664179172,0.04,1.634095259526413,2.2845092920424332,C2,4.567,5039,Pinsonneault,0,1,1,1,1
201,CK00201,rj133.593,6849046,5539.9765341369775,60.0,4.316580112768248,0.07,0.3000960938879381,0.04,0.25585833989263684,2.4387277817924855,C2,4.4510000000000005,5628,Pinsonneault,0,1,1,1,1
203,CK00203,rj130.2101,10619192,5728.153272860024,60.0,4.643266483731483,0.07,0.2935449693166954,0.04,3.3490798179494394,1.9165290306773033,C2,4.494,5823,Pinsonneault,0,1,1,1,1
209,CK00209,rj154.305,10723750,6053.257788213606,60.0,4.096181170975981,0.07,-0.047352252611769174,0.04,7.030153620182876,1.838873121216793,C2,4.399,6435,Pinsonneault,0,1,1,1,1
211,CK00211,rj156.792,10656508,5950.044720304809,60.0,4.194640422649661,0.07,-0.07913391907214953,0.04,2.544411646944488,1.7916425056011176,C2,4.4030000000000005,6297,Pinsonneault,0,1,1,0,1
214,CK00214,rj131.340,11046458,5496.16891614681,60.0,4.3999270981031495,0.07,0.4083043512093884,0.04,0.7488584281100337,2.0284543665074555,C2,4.436,5476,Pinsonneault,0,1,1,1,1
219,CK00219,rj130.2297,6305192,6070.270148686868,60.0,4.188343550358807,0.07,0.06990981484744903,0.04,12.99929619683723,2.0179000550168005,C2,4.573,5596,Pinsonneault,1,1,1,1,1
227,K00227,rj90.784,6185476,,,,,-0.27222568045213485,,4.955595768703948,2.194399481944946,C2,4.726,4175,Pinsonneault,0,1,0,1,1
232,CK00232,rj153.885,4833421,6017.313844308563,60.0,4.255150986908537,0.07,-0.16406669512436284,0.04,3.461732410455265,2.375816181957636,C2,4.4910000000000005,6095,Pinsonneault,0,1,1,1,1
237,CK00237,rj137.68,8041216,5756.743672395369,60.0,4.315612184115783,0.07,0.2071215635795941,0.04,0.1165436457556861,1.9568722879591935,C2,4.534,5828,Pinsonneault,0,1,1,1,1
238,CK00238,rj156.305,7219825,6135.285803792548,60.0,4.227174519309549,0.07,-0.17156408741353402,0.04,5.2065064911544905,1.9031025952318081,C2,4.444,6275,Pinsonneault,0,1,1,1,1
241,CK00241,rj137.205,11288051,4896.63778415272,60.0,4.0637952638321755,0.07,-0.55798241916073,0.04,1.875165496123543e-05,1.8377039550199155,C2,4.624,5283,Pinsonneault,0,1,1,1,1
244,K00244,rj116.208,4349452,6258.136382366563,60.0,4.237515459169369,0.07,-0.07892389892503152,0.04,9.28058528280574,1.320875016061763,B3,4.438,5780,Solar,0,1,1,1,1
245,K00245,rj96.93,8478994,5279.736339307667,60.0,4.255997359322849,0.07,-0.3439613381221965,0.04,1.651932735047268e-06,0.9939410499106396,B3,4.438,5780,Solar,0,1,1,1,1
246,K00246,rj96.94,11295426,5756.7439357649655,60.0,4.16728701727292,0.07,0.09914365548405983,0.04,0.08361728989457973,1.3028192427847534,B3,4.417,5795,Pinsonneault,0,1,1,1,1
247,CK00247,rj130.2522,11852982,,,,,,,5.297878249339223,3.5888599770564436,C2,4.747,3965,Pinsonneault,0,1,0,1,1
248,CK00248,rj153.511,5364071,,,,,,,1.084505596296197,2.8681534432451055,C2,4.737,4070,Pinsonneault,0,1,0,1,1
250,K00250,rj93.114,9757613,,,,,-0.6386102176565849,,4.713765775337303,2.6698750539587555,C2,4.737,4067,Pinsonneault,0,1,0,1,1
252,K00252,rj128.86,11187837,,,3.732693332691183,0.07,-0.7892637793535361,,4.598448129511215,3.6635793397209797,C2,4.739,4043,Pinsonneault,0,1,0,1,1
254,CK00254,rj117.630,5794240,,,,,,,5.560783972300132,3.668827180555276,C2,4.7330000000000005,4111,Pinsonneault,0,1,0,1,0
256,CK00256,rj159.272,11548140,,,,,,,31.629762915099647,1.8450133408569978,C2,4.756,3807,Pinsonneault,0,0,0,1,1
257,CK00257,rj117.154,5514383,6181.362242568329,60.0,4.281135077191081,0.07,0.056345690650142805,0.04,7.302602683395117,1.7262646527947743,C2,4.092,6257,Pinsonneault,0,1,1,1,1
258,CK00258,rj172.911,11231334,6499.188529299354,60.0,4.011648642930517,0.07,-0.016686150696540503,0.04,108.56901032524878,1.6315207626668187,C2,4.172,6531,Pinsonneault,0,0,1,1,1
260,K00260,rj190.981,8292840,6211.472714741985,60.0,4.244905677274776,0.07,-0.26019624708037253,0.04,8.644892590023531,1.2906459042447251,B3,4.438,5780,Solar,0,1,1,1,1
261,K00261,rj96.782,5383248,5784.125997988746,60.0,4.606196171428939,0.07,0.07602238180115595,0.04,3.759938225655901e-06,1.4303295839069385,B3,3.957,5777,Pinsonneault,0,1,1,1,1
262,K00262,rj190.815,11807274,6184.259492465535,60.0,4.175385897634757,0.07,-0.14098494790351707,0.04,10.013952100677166,1.4700166576646427,B3,4.2410000000000005,6416,Pinsonneault,0,1,1,1,1
263,K00263,rj97.294,10514430,5781.033338426558,60.0,4.082913137259363,0.07,-0.1789230308527136,0.04,0.0006872776692816718,1.3952910206371723,B3,4.336,5860,Pinsonneault,0,1,1,1,1
265,K00265,rj130.1295,12024120,6022.242220116153,60.0,4.217311092479208,0.07,0.1135200127380543,0.04,2.1580747680756303,1.3685461717500604,B3,4.369,6274,Pinsonneault,0,1,1,1,1
266,CK00266,rj181.91,7375348,6184.464565144044,60.0,4.285676528345095,0.07,-0.09866324300061113,0.04,5.421402739715886,1.7047707916600494,C2,4.438,5780,Solar,0,1,1,1,1
268,CK00268,rj118.462,3425851,6375.814947542979,60.0,4.167775667293412,0.07,-0.07093499812230497,0.04,8.520763440873699,1.6036384465115914,C2,4.438,5780,Solar,0,1,1,1,1
269,CK00269,rj117.155,7670943,6277.883330748883,60.0,4.223987491111638,0.07,-0.15958945364888819,0.04,11.609195470253974,1.5600653994515425,C2,4.123,6521,Pinsonneault,0,1,1,1,1
270,CK00270,rj118.463,6528464,5671.230148023841,60.0,4.010688374651331,0.07,-0.1864155912775638,0.04,3.0496328644029997,1.7222930292144014,C2,4.438,5780,Solar,0,1,1,1,1
271,CK00271,rj117.161,9451706,6157.434639036628,60.0,4.200862521115204,0.07,0.2397248468170906,0.04,6.110771055488428,1.8450139701540242,C2,4.447,6298,Pinsonneault,0,1,1,1,1
273,K00273,rj131.696,3102384,5726.268436819735,60.0,4.3634136848476395,0.07,0.29133313030344227,0.04,0.0013097733608056217,1.3461197456987635,B3,4.5680000000000005,5656,Pinsonneault,0,1,1,1,1
274,K00274,rj97.298,8077137,6049.388664162464,60.0,4.060993367813971,0.07,-0.09405880542246764,0.04,6.07959855406319,1.355154214775416,B3,4.363,6247,Pinsonneault,0,1,1,1,1
275,CK00275,rj117.168,10586004,5813.179180413607,60.0,4.05439093311326,0.07,0.220441694401555,0.04,1.690131212463065,1.3466382342794936,C2,4.438,5780,Solar,0,1,1,1,1
276,CK00276,rj117.172,11133306,5994.623456092559,60.0,4.282033317389088,0.07,-0.06485626382307498,0.04,3.208664428377972e-06,1.5212706039824344,C2,4.363,6194,Pinsonneault,0,1,1,1,1
277,K00277,rj193.289,11401755,6001.175585835619,60.0,4.148984408249251,0.07,-0.24102479303669302,0.04,4.3827363174876,1.682698536149238,C2,4.438,5780,Solar,0,1,1,1,1
279,CK00279,rj117.167,12314973,6266.51852258357,60.0,4.147597486790891,0.07,0.11439285522073397,0.04,12.95560608228583,1.6092266341629102,C2,4.276,6419,Pinsonneault,0,1,1,1,1
280,CK00280,rj117.158,4141376,6017.333838822452,60.0,4.404117022703804,0.07,-0.3729479235596278,0.04,1.960724972690211,1.4597809902167045,C2,4.215,6315,Pinsonneault,0,1,1,1,1
281,CK00281,rj117.177,4143755,5606.777160343229,60.0,3.6890283193349744,0.07,-0.47061210740070747,0.04,1.243617404367292e-05,1.460818572079834,C2,3.886,6091,Pinsonneault,0,1,1,1,1
282,CK00282,rj117.162,5088536,5776.167562203011,60.0,4.180684296940512,0.07,-0.3019465494526502,0.04,4.464194369724339e-08,1.3894243195751603,C2,4.438,5780,Solar,0,1,1,1,1
283,K00283,rj97.2393,5695396,5791.394986164199,60.0,4.497987228610508,0.07,0.1658203050261833,0.04,0.0001461378943057312,1.4226694220217,B3,3.987,5875,Pinsonneault,0,1,1,1,1
284,CK00284,rj122.766,6021275,5943.084382998941,60.0,4.392624942369234,0.07,-0.28977010687982047,0.04,1.2645959361056236,1.998119343893005,C2,4.143,6177,Pinsonneault,0,1,1,1,1
285,CK00285,rj117.163,6196457,6011.653405301666,60.0,4.099846965135921,0.07,0.1834354147210367,0.04,2.968585749934072,1.3111063006526582,C2,4.438,5780,Solar,0,1,1,1,1
288,CK00288,rj117.157,9592705,6193.0085534263135,60.0,3.999257925750798,0.07,0.17976889545934707,0.04,7.535326401597571,1.5429567221046727,C2,4.438,5780,Solar,0,1,1,1,1
289,K00289,rj173.779,10386922,5866.797216148675,60.0,4.050014073766372,0.07,-0.41609270263450904,0.04,1.8312957987562166,1.350060294992844,B3,4.438,5780,Solar,0,1,1,1,1
291,CK00291,rj119.1134,10933561,5724.824411554322,60.0,4.2048130173458365,0.07,0.2580593574015445,0.04,3.1311720109982195,1.454982361578384,C2,4.567,5685,Pinsonneault,0,1,1,1,1
292,K00292,rj96.89,11075737,5756.743573875612,60.0,4.433814573577631,0.07,-0.22721617043265752,0.04,0.03676338528094791,1.3339835369406496,B3,4.253,6027,Pinsonneault,0,1,1,1,1
294,CK00294,rj120.347,11259686,6025.164068555804,60.0,4.289969537009197,0.07,-0.02867233392894512,0.04,4.366819887960333,1.623215990077284,C2,4.449,6125,Pinsonneault,0,1,1,1,1
295,CK00295,rj117.637,11547513,5962.911227713121,60.0,4.481671348374048,0.07,-0.24823243589008248,0.04,0.0007382290902453459,1.7383528285214371,C2,4.438,5780,Solar,0,1,1,1,1
296,CK00296,rj120.352,11802615,5756.741505193513,60.0,4.332848392054819,0.07,-0.19469518982828837,0.04,0.015136155222622127,1.7898315330471963,C2,4.393,6089,Pinsonneault,0,1,1,1,1
297,CK00297,rj117.182,11905011,6137.65121768354,60.0,4.188421728058297,0.07,0.04226309710771884,0.04,6.8902993868417,1.6798279693904048,C2,4.276,6281,Pinsonneault,0,1,1,1,1
299,K00299,rj97.302,2692377,5544.441396273849,60.0,4.515379118595367,0.07,0.1664234926535097,0.04,0.00047544139271815666,1.3462238424226698,B3,3.968,5711,Pinsonneault,0,1,1,1,1
301,CK00301,rj119.1141,3642289,6029.443483983626,60.0,4.1031739235893,0.07,-0.1253456699607451,0.04,5.0615668520697525,1.5072063441838262,C2,4.331,6336,Pinsonneault,0,1,1,1,1
302,CK00302,rj117.180,3662838,6572.902368968111,,,,0.03497989657142109,,16.044258343244813,1.7126883899407495,C2,4.158,6954,Pinsonneault,0,1,1,1,1
303,CK00303,rj118.464,5966322,5587.39588646272,60.0,4.135197838635881,0.07,-0.21145173557483768,0.04,0.00025477628235792693,1.5937063182700488,C2,4.512,5734,Pinsonneault,0,1,1,1,1
304,CK00304,rj117.641,6029239,5756.747289221151,60.0,4.510858287719809,0.07,-0.2541084350941718,0.04,0.0044141704045863595,1.3542673232509825,C2,3.975,6150,Pinsonneault,0,1,1,1,1
305,K00305,rj97.1482,6063220,4839.91165080017,60.0,4.550714455614417,0.07,0.20507406670334274,0.04,0.00024143492059547356,1.6254611681626039,B3,4.6339999999999995,4747,Pinsonneault,0,1,1,1,1
306,CK00306,rj127.890,6071903,5344.468095775688,60.0,4.6659715170820135,0.07,0.1292088778631667,0.04,0.0026935277043005357,1.852064016004109,C2,3.9560000000000004,5275,Pinsonneault,0,1,1,1,1
307,CK00307,rj118.474,6289257,6017.31413189366,60.0,4.422118260090371,0.07,-0.17421323149012838,0.04,5.082383466295387,1.698637877241756,C2,4.404,6315,Pinsonneault,0,1,1,1,1
308,CK00308,rj117.638,6291837,6226.020943876565,60.0,4.285391399257141,0.07,-0.03924845335565347,0.04,10.041792703759963,1.6634386169321003,C2,4.135,6357,Pinsonneault,0,1,1,1,1
312,CK00312,rj118.466,7050989,6178.745497900798,60.0,4.145573266187479,0.07,-0.01010531073710957,0.04,9.534654709978968,1.583096664432749,C2,4.438,5780,Solar,0,1,1,1,1
313,CK00313,rj119.1136,7419318,5242.54041327303,60.0,4.427279056244356,0.07,0.006780640671241891,0.04,0.00029498311953357614,1.6084442143704527,C2,4.462,5340,Pinsonneault,0,1,1,1,1
314,CK00314,rj158.1181,7603200,,,,,,,4.567902573001427,3.6346536935483824,B3,4.438,5780,Solar,0,1,1,1,1
315,CK00315,rj118.854,7700622,4814.7610889528905,60.0,4.482071933481319,0.07,-0.25370223385637913,0.04,0.0012595579354857112,1.8541115244082944,C2,4.607,4875,Pinsonneault,0,1,1,1,1
316,CK00316,rj128.76,8008067,5542.456757561359,60.0,4.161476240445487,0.07,0.2977257326849312,0.04,1.5626288710546277e-05,1.929412012459207,C2,4.325,5703,Pinsonneault,0,1,1,1,1
317,CK00317,rj118.475,8121310,6508.278363792933,60.0,4.180608312988658,0.07,0.006767101459349273,0.04,15.993748020801025,1.7274759805609865,C2,4.061,6659,Pinsonneault,0,1,1,1,1
318,CK00318,rj117.636,8156120,6298.894032975724,60.0,4.073627692829987,0.07,0.2112318705773749,0.04,13.47724640305722,1.8170585369536412,C2,4.262,6580,Pinsonneault,0,1,1,1,1
319,CK00319,rj119.1140,8684730,5945.647851946168,60.0,3.993434804521835,0.07,0.11258631639986688,0.04,4.815335051918109,1.5050849487013815,C2,4.438,5780,Solar,0,1,1,1,1
321,K00321,rj156.87,8753657,5664.663874110886,60.0,4.316527422286949,0.07,0.263546300494073,0.04,0.0017944958591120663,1.3999348507582654,B3,4.574,5614,Pinsonneault,0,1,1,1,1
323,CK00323,rj118.467,9139084,5484.944396056971,60.0,4.67089646715354,0.07,0.014779831527353115,0.04,4.113987563122932,1.5327949530060982,C2,4.337,5565,Pinsonneault,0,1,1,1,1
326,CK00326,rj118.855,9880467,,,,,,,28.333547852774615,3.6688271940570214,C2,4.438,5780,Solar,0,0,1,0,0
327,CK00327,rj118.856,9881662,6054.429510761591,60.0,4.282375789223962,0.07,-0.07602907550730541,0.04,3.9818660380777304,1.7226702965048275,C2,4.425,6355,Pinsonneault,0,1,1,1,1
328,K00328,rj97.124,9895004,5894.931737477413,60.0,4.570532597152637,0.07,-0.059996751083478884,0.04,1.866743019561679,1.5882131189199373,B1,4.446000000000001,5821,Pinsonneault,0,1,1,1,1
330,CK00330,rj130.691,11361646,5853.67059865036,60.0,4.069306378854889,0.07,-0.04172755285511611,0.04,1.7166469562249218,1.9236552672038738,C2,4.2589999999999995,6027,Pinsonneault,0,1,1,1,1
331,CK00331,rj120.745,10285631,5496.172528307016,60.0,3.826577606277975,0.07,0.05271209530839381,0.04,0.13710703598206542,1.909889471369712,C2,4.583,5556,Pinsonneault,0,1,1,1,1
332,CK00332,rj118.858,10290666,5774.878148289137,60.0,4.175650895608608,0.07,0.32864967994901595,0.04,2.003191448747802,1.7541553083912884,C2,4.555,5757,Pinsonneault,0,1,1,1,1
333,CK00333,rj120.737,10337258,6183.739154878884,60.0,4.2707515384768735,0.07,0.028627443840518754,0.04,8.02726802099553,1.5873125917734903,C2,4.388,6540,Pinsonneault,0,1,1,1,1
337,CK00337,rj130.901,10545066,5765.18013942326,60.0,4.341963212457058,0.07,0.042575578797313336,0.04,0.9419207867839059,1.6919633815376676,C2,4.508,6010,Pinsonneault,0,1,1,1,1
338,CK00338,rj118.1351,10552611,5008.588116748011,60.0,4.55815495786318,0.07,0.31549147625602525,0.04,7.70517088710676e-06,1.8241981844640758,C2,3.781,4973,Pinsonneault,0,1,1,1,1
339,CK00339,rj124.498,10587105,5962.481096071824,60.0,4.430914973594339,0.07,-0.26655857853452264,0.04,4.689888135927064,1.7023980493560285,C2,4.453,6274,Pinsonneault,0,1,1,1,1
340,CK00340,rj120.722,10616571,5718.1051007515725,60.0,4.188121432796834,0.07,0.33171702232931993,0.04,6.7384954376990835,1.246126677373169,C2,3.8560000000000003,5717,Pinsonneault,0,1,1,1,1
341,CK00341,rj118.871,10878263,5553.483834518851,60.0,4.553645534394687,0.07,0.1318383906491327,0.04,0.0008877966904576873,1.3867096873356592,C2,4.322,5585,Pinsonneault,0,1,1,1,1
343,CK00343,rj118.863,10982872,5756.7442369918335,60.0,4.324985270715771,0.07,-0.0040657964753009965,0.04,0.0009927208356081962,1.5981599825164476,C2,4.442,5946,Pinsonneault,0,1,1,1,1
344,CK00344,rj120.739,11015108,5534.7326142012835,60.0,4.200482194531212,0.07,-0.29515666110682315,0.04,4.030938560273256e-05,1.4533033294394102,C2,4.3389999999999995,5981,Pinsonneault,0,1,1,1,1
345,CK00345,rj120.730,11074541,4911.286086660728,60.0,4.501467712725255,0.07,0.025958752933366087,0.04,3.244404726210348e-06,1.575123791896446,C2,3.74,4939,Pinsonneault,0,1,1,1,1
346,CK00346,rj120.748,11100383,5121.823384063111,60.0,4.664086678647722,0.07,0.051979755741826894,0.04,0.0012901566646692508,1.5898968794485269,C2,4.5489999999999995,5109,Pinsonneault,0,1,1,1,1
348,CK00348,rj130.900,11194032,4782.691533168013,60.0,4.518739776782458,0.07,0.07321466088284248,0.04,0.0007011538110552884,1.9807799647601503,C2,4.635,4742,Pinsonneault,0,1,1,1,1
349,CK00349,rj120.1126,11394027,5756.742057967001,60.0,4.329244319941425,0.07,0.3032835022510988,0.04,3.262171928965236,1.819736212728584,C2,4.369,5813,Pinsonneault,0,1,1,1,1
350,CK00350,rj120.736,11395587,5817.324522425274,60.0,4.512514566804757,0.07,0.01641622067235895,0.04,0.0003086588257956713,1.6425493679888958,C2,4.375,6017,Pinsonneault,0,1,1,1,1
351,CK00351,rj161.485,11442793,6017.312599686701,60.0,4.27130262824536,0.07,0.05519094216572357,0.04,3.589550385490443,1.3831223038692644,B3,4.433,6317,Pinsonneault,0,1,1,1,1
352,CK00352,rj124.501,11521793,5831.064885944574,60.0,4.197543868733097,0.07,-0.06863804790444573,0.04,0.0001914185469158447,2.231233801717688,C2,4.388,6001,Pinsonneault,0,1,1,1,1
353,CK00353,rj120.734,11566064,6498.691001790049,60.0,4.199501503777511,0.07,-0.06889133332896696,0.04,25.29943228986267,1.5465003454650341,C2,4.334,6860,Pinsonneault,0,0,1,1,1
354,CK00354,rj118.864,11568987,5947.040364655622,60.0,4.458148549558353,0.07,0.0004371964506105705,0.04,0.004457582383663228,1.5923952146369862,C2,3.892,6282,Pinsonneault,1,1,1,1,1
355,CK00355,rj118.859,11621223,6104.437482503421,60.0,4.212788121753175,0.07,0.1443927288718393,0.04,4.079334236334091,1.8891740139932338,C2,4.434,6282,Pinsonneault,0,1,1,1,1
356,CK00356,rj124.506,11624249,5441.1770437151645,60.0,4.341492196301162,0.07,-0.026996756539351394,0.04,0.00040631370638855024,1.7947032750926855,C2,3.989,5369,Pinsonneault,0,1,1,1,1
360,CK00360,rj120.355,12107021,6017.305927104392,60.0,4.322602163975404,0.07,-0.18089828282624557,0.04,1.401762706921005,1.7943661219812865,C2,4.438,5780,Solar,0,1,1,1,1
361,CK00361,rj120.723,12404954,5662.958871690939,60.0,4.325254376867279,0.07,0.09983067036550483,0.04,0.0006309927376308977,1.5681193251529109,C2,4.5280000000000005,5922,Pinsonneault,0,1,1,1,1
364,K00364,rj119.830,7296438,5821.42424755071,60.0,4.139907729531101,0.07,0.24817893077250844,0.04,0.7604697128789273,1.3913040671907966,B3,4.447,5750,Pinsonneault,0,1,1,1,1
365,K00365,rj130.1291,11623629,5483.154073342475,60.0,4.341925042888253,0.07,-0.13969823944515272,0.04,0.0007295805948335232,1.333291752926155,B3,4.566,5611,Pinsonneault,0,1,1,1,1
366,K00366,rj96.774,3545478,6533.346906973671,60.0,4.174459136415479,0.07,0.12884357379360917,0.04,34.649308211980376,1.888888312712006,C2,4.438,5780,Solar,0,0,1,1,1
367,CK00367,rj122.740,4815520,5756.740232369222,60.0,4.473791866018499,0.07,0.15050332590373172,0.04,1.5212432645658613,1.7558350119708128,C2,4.3180000000000005,5864,Pinsonneault,0,1,1,1,1
368,CK00368,rj117.160,6603043,5874.464154967256,,,,,,94.58125448975149,1.4663116835227645,C2,4.1339999999999995,9257,Pinsonneault,0,0,0,1,1
369,CK00369,rj117.178,7175184,6132.351260193968,60.0,4.26396916418945,0.07,-0.2500110314793148,0.04,6.531498285215716,1.4482216578785059,C2,4.405,6372,Pinsonneault,0,1,1,1,1
370,CK00370,rj117.176,8494142,6036.2457962891,60.0,4.010579045944449,0.07,-0.02090687662089391,0.04,6.4187111167473505,1.3984974954041463,C2,3.826,6520,Pinsonneault,0,1,1,1,1
371,CK00371,rj117.183,5652983,5176.032162302749,60.0,3.560684958216229,0.07,0.07068690202128065,0.04,8.011973151589302e-08,1.928978628120893,C2,3.5980000000000003,5223,Pinsonneault,0,1,1,1,1
372,CK00372,rj131.700,6471021,5831.48353096557,60.0,4.642354529595396,0.07,-0.04769348432989565,0.04,3.2236154105662873,1.4237101497652567,B3,4.496,5921,Pinsonneault,0,1,1,1,1
373,CK00373,rj118.471,7364176,5757.027120264459,60.0,4.433155250188444,0.07,-0.4155204329997548,0.04,0.0016212921089377996,1.541937455167482,C2,4.256,6121,Pinsonneault,0,1,1,1,1
374,CK00374,rj117.635,8686097,5756.744162797869,60.0,4.184710814965964,0.07,-0.30512695617475266,0.04,0.01313931466027185,1.571168012435981,C2,4.287,6095,Pinsonneault,0,1,1,1,1
375,CK00375,rj120.727,12356617,5756.7416848178345,60.0,4.058681593197606,0.07,0.15158062448112863,0.04,1.3671601514687266,1.529589923887774,C2,4.43,5966,Pinsonneault,0,1,1,1,1
377,K00377,rj92.147,3323887,5838.939672568943,60.0,4.58048665276825,0.07,0.06518646293727194,0.04,1.9067068226041846,1.4014834119366077,B3,4.539,5866,Pinsonneault,0,1,1,1,1
379,CK00379,rj118.869,2446113,6112.551804871188,60.0,3.9686354984481707,0.07,0.1190226119332101,0.04,7.257515319036973,1.3780936574874045,C2,4.1160000000000005,6554,Pinsonneault,0,1,1,1,1
384,CK00384,rj118.866,3353050,6020.502664946587,60.0,3.8482710029972758,0.07,-0.0890488643381013,0.04,5.52333585935674,1.7775573257575552,C2,4.294,6075,Pinsonneault,0,1,1,1,1
385,CK00385,rj118.1350,3446746,5455.288375918286,60.0,4.340441717799542,0.07,0.07855516434840464,0.04,1.6077946027426293e-05,1.433231940197679,C2,4.427,5642,Pinsonneault,0,1,1,1,1
386,CK00386,rj130.896,3656121,5989.012257305703,60.0,4.3923933972181475,0.07,0.0025937870412427507,0.04,3.3491113116832105,1.6353512862010275,C2,4.378,6212,Pinsonneault,0,1,1,1,1
387,CK00387,rj120.928,3733628,4783.90901608854,60.0,4.613923438308619,0.07,-0.04820346414261078,0.04,1.4358576736336768,1.9150672968671216,C2,4.438,5780,Solar,0,1,1,1,1
388,CK00388,rj120.1129,3831053,5772.604477732514,60.0,4.000213895879099,0.07,0.060229968457091436,0.04,2.3956726189572737,1.9459386173802233,C2,4.438,5780,Solar,0,1,1,1,1
392,CK00392,rj130.1082,3942670,5983.805903108227,60.0,4.15318082101161,0.07,0.06116828052072537,0.04,3.8098903685036243,1.6096221149373466,C2,4.273,5892,Pinsonneault,0,1,1,1,1
393,CK00393,rj118.1356,3964109,6164.083229561221,60.0,4.167781474600035,0.07,-0.3235957967414653,0.04,7.696347382260329,1.846050056705359,C2,4.455,6262,Pinsonneault,0,1,1,1,1
399,K00399,rj96.580,7289157,6108.519375847215,60.0,4.366129979849445,0.07,-0.058893127969109664,0.04,6.207218157108539,1.5665431947317245,C2,4.202,6281,Pinsonneault,0,1,1,1,1
401,CK00401,rj130.2511,3217264,5453.884552639243,60.0,4.434010982317433,0.07,0.32940205403826905,0.04,2.196289553602071e-05,1.741695132727558,C2,4.0,5376,Pinsonneault,0,1,1,1,1
403,CK00403,rj134.205,4247092,6248.124653620804,60.0,4.142789004272538,0.07,-0.009975075209912792,0.04,10.031380567447723,1.825083903103961,C2,4.437,5785,Pinsonneault,0,1,1,1,1
408,CK00408,rj159.904,5351250,5548.256448653986,60.0,4.450098783282605,0.07,0.024292276605073444,0.04,0.0011529200392319527,1.949816876370631,C2,4.481,5855,Pinsonneault,0,1,1,1,1
409,CK00409,rj153.1321,5444548,5859.005724309227,60.0,4.387653386668646,0.07,0.12649570904995078,0.04,1.3955374033411458,1.6204437997131553,C2,4.534,5883,Pinsonneault,0,1,1,1,1
415,CK00415,rj134.419,6289650,5699.585276915201,60.0,3.985661572769748,0.07,-0.2751628197440802,0.04,0.10288813296254906,1.6461428501379987,C2,4.362,6082,Pinsonneault,0,1,1,1,1
416,K00416,rj158.284,6508221,5058.446418770166,60.0,4.434525180784805,0.07,-0.2263164522994861,0.04,2.1377895104368605e-05,1.5700461021556273,C2,4.629,5249,Pinsonneault,0,1,1,1,1
421,K00421,rj194.526,9115800,5588.4985585675495,,,,,,6.650877673042288e-07,3.6688265046740898,C2,4.468999999999999,5323,Pinsonneault,0,1,1,0,0
427,CK00427,rj189.1497,10189546,5357.567657526176,60.0,4.595128382018839,0.07,0.0706204442507657,0.04,0.0003851519862003716,1.6309699274454599,C2,4.502,5462,Pinsonneault,0,1,1,1,1
431,CK00431,rj189.1495,10843590,5148.990720600774,60.0,4.394181001230087,0.07,-0.3640513377494956,0.04,0.0012610653410787265,1.5225514250469414,C2,4.431,5417,Pinsonneault,0,1,1,1,1
433,K00433,rj156.1766,10937029,5167.210467543743,60.0,4.327087046782837,0.07,0.08597382621233224,0.04,0.9392523154447523,2.1768885995932403,C2,4.493,5269,Pinsonneault,0,1,1,1,1
435,CK00435,rj159.905,11709124,5624.806157223735,60.0,4.121870627439449,0.07,-0.08564382823099617,0.04,8.951177112570541e-05,1.9414702443529483,C2,4.513,5991,Pinsonneault,0,1,1,1,1
438,K00438,rj156.791,12302530,4679.411982466998,60.0,4.596997367303988,0.07,-0.06453925046707289,0.04,2.454294566318961,2.3040038134098317,C2,4.676,4526,Pinsonneault,0,1,0,1,1
439,CK00439,rj131.714,12470954,5446.628625356459,60.0,4.347841296595473,0.07,0.3138095905595497,0.04,0.00029681330961484065,1.8719509469754279,C2,4.613,5355,Pinsonneault,0,1,1,1,1
440,CK00440,rj157.695,2438264,5085.654506754295,60.0,4.562396298481789,0.07,0.12503284295573142,0.04,0.012293244606490505,1.8327488942075187,C2,4.571000000000001,5031,Pinsonneault,0,1,1,1,1
442,CK00442,rj130.2512,3745690,5809.101908003272,60.0,4.3319591625024065,0.07,-0.0829681095662369,0.04,0.0027567599642759344,1.7590797890801284,C2,4.519,5969,Pinsonneault,0,1,1,1,1
444,CK00444,rj134.420,3847138,5679.560750510985,60.0,4.345374865832453,0.07,-0.10731778681540549,0.04,0.00015819112906956256,1.689356796229699,C2,4.511,5935,Pinsonneault,0,1,1,1,1
446,CK00446,rj189.2371,4633570,4704.129975061915,60.0,4.539396445245838,0.07,-0.32271761121969594,0.04,6.394601009485079e-05,1.9048076027119443,C2,4.658,4629,Pinsonneault,0,1,0,1,1
448,K00448,rj157.93,5640085,4714.4588454787745,60.0,4.643193229977751,0.07,-0.07601848067705036,0.04,3.9811311037116477,2.2151446502193357,C2,4.684,4489,Pinsonneault,0,1,0,1,1
456,CK00456,rj193.83,7269974,5589.99692532173,60.0,4.259464739631677,0.07,0.13844613012995216,0.04,2.612842573412877e-07,1.5446112007502455,C2,4.51,5889,Pinsonneault,0,1,1,1,1
457,CK00457,rj154.306,7440748,5125.208169354033,60.0,4.616497612460547,0.07,0.20558809533543973,0.04,1.6479388384327667,1.6764854757221346,C2,4.6530000000000005,5058,Pinsonneault,0,1,1,1,1
458,K00458,rj194.693,7504328,4975.030229704541,,,,,,0.15718397038878185,2.305919862538142,C2,4.28,5832,Pinsonneault,0,1,1,1,1
459,CK00459,rj190.612,7977197,5862.525703009473,60.0,4.306956531550518,0.07,0.02544252797926913,0.04,2.146616017173365,2.04315084128569,C2,4.438,5833,Pinsonneault,0,1,1,1,1
463,CK00463,rj149.195,8845205,,,,,,,5.125808106282784,3.668827193597747,C2,4.761,3734,Pinsonneault,0,1,0,1,1
465,CK00465,rj180.888,8891318,6029.5859991460675,60.0,4.177922880905259,0.07,-0.05637016019327279,0.04,3.542769207547062,1.7005651030132738,C2,4.461,6235,Pinsonneault,0,1,1,1,1
466,K00466,rj194.1090,9008220,5950.009992212065,60.0,4.129422221646536,0.07,-0.050000387390318216,0.04,5.890211280349506,1.7891111154641823,C2,4.488,6116,Pinsonneault,0,1,1,1,1
474,CK00474,rj159.906,10460984,6005.982890619326,60.0,4.448538011230561,0.07,-0.030729902915860138,0.04,1.4809009159420858,1.895890077889888,C2,4.42,6360,Pinsonneault,0,1,1,1,1
475,CK00475,rj189.878,10577994,5116.028241875997,60.0,4.53240203056403,0.09283535430900229,-0.38342180210971843,0.04,0.004547179964126569,3.668827183168917,C2,4.542,5236,Pinsonneault,0,1,1,1,1
479,CK00479,rj134.418,11015323,5552.771544524754,60.0,4.275228316362761,0.07,-0.11301460042090361,0.04,0.0015247804839566559,1.7153087832278224,C2,4.525,5823,Pinsonneault,0,1,1,1,1
486,CK00486,rj134.421,12404305,5670.006172351215,60.0,4.138989078741081,0.07,-0.3822118676228217,0.04,0.00037920480146969027,1.6499509000797705,C2,4.53,5908,Pinsonneault,0,1,1,1,1
490,CK00490,rj134.204,3239945,4849.391159611418,60.0,4.470532882974792,0.07,-0.021577380002470614,0.04,5.3479561018754396e-05,1.8706548755395453,C2,4.601,4911,Pinsonneault,0,1,1,1,1
500,CK00500,rj127.706,4852528,4714.458717361137,60.0,4.59387834297788,0.07,0.062224582287572654,0.04,2.8371861741940303,2.1117566169247923,C2,4.691,4443,Pinsonneault,0,1,0,1,1
505,CK00505,rj153.486,5689351,5041.468817338555,60.0,4.618602029828511,0.07,0.11467842180022625,0.04,1.1348419045406017,1.8207677527311565,C2,3.859,5074,Pinsonneault,0,1,1,1,1
508,CK00508,rj189.2512,6266741,5538.3422914948205,60.0,4.344195317710255,0.07,0.31767851206336045,0.04,2.8190209672152022e-05,1.8112986447038741,C2,4.2589999999999995,5614,Pinsonneault,0,1,1,1,1
509,K00509,rj179.280,6381846,5564.951037510746,60.0,4.5407230640827345,0.09274171379772164,0.08824359034357498,0.04,0.0034734036609791463,2.067545312816925,C2,4.569,5631,Pinsonneault,0,1,1,1,1
510,CK00510,rj161.290,6422155,5573.51262078813,60.0,4.313887856256026,0.07,0.34543830684264026,0.04,3.87573315507872e-05,1.9721739255121808,C2,4.3919999999999995,5543,Pinsonneault,0,1,1,1,1
517,CK00517,rj133.594,8015907,5547.78443971568,60.0,4.581419952637488,0.07,0.20387269472400682,0.04,1.6335524004796613,2.24594043483941,C2,4.315,5669,Pinsonneault,0,1,1,1,1
518,K00518,rj158.285,8017703,4756.437090009896,60.0,4.244536824005534,0.07,-0.6346975711678626,0.04,1.8747969954484591,1.661066944484592,C2,4.601,5037,Pinsonneault,0,1,1,1,1
523,CK00523,rj190.799,8806123,5644.635463934235,60.0,3.8308146647972285,0.07,-0.23489440037380926,0.04,0.0007204097629516237,1.9603597823727292,C2,4.419,6199,Pinsonneault,0,1,1,1,1
528,CK00528,rj192.518,9941859,5365.0063357208555,60.0,4.309908509317602,0.07,-0.1043271375836119,0.04,0.0004326593381405175,1.8330011115901872,C2,4.343999999999999,5675,Pinsonneault,0,1,1,1,1
531,CK00531,rj124.128,10395543,,,,,-0.1255562342597334,,3.933587473550901,2.6898121138827515,C2,4.734,4093,Pinsonneault,0,1,0,1,1
534,CK00534,rj191.469,10554999,5291.404549115662,60.0,4.545956945724298,0.07,0.0634948220456108,0.04,7.375243538465526e-05,1.6979324997742808,C2,4.627,5283,Pinsonneault,0,1,1,1,1
543,CK00543,rj190.824,11823054,5119.211853171524,60.0,4.3807695653081,0.07,-0.10570130400672409,0.04,0.0006815924513150495,1.895355725536525,C2,4.62,5327,Pinsonneault,0,1,1,1,1
548,CK00548,rj134.203,12600735,6015.1403455522795,60.0,4.229084073087204,0.07,-0.11250928347953944,0.04,1.8123592137964715,1.8091303464907202,C2,4.427,6359,Pinsonneault,0,1,1,1,1
550,CK00550,rj134.208,4165473,5702.519943795231,60.0,4.4168761172178295,0.07,0.12597220061157327,0.04,5.527030379792741e-05,1.8732655820548678,C2,4.538,5869,Pinsonneault,0,1,1,1,1
555,CK00555,rj127.888,5709725,5257.962590824685,60.0,4.344996555997787,0.07,0.03891350209495464,0.04,0.0007924841291533369,1.8465899279504232,C2,4.6,5408,Pinsonneault,0,1,1,1,1
561,CK00561,rj130.2510,6665695,5015.551005143802,60.0,4.301996851825565,0.07,-0.21549143382203792,0.04,0.0002872462748042537,1.5919158905317157,C2,4.591,5234,Pinsonneault,0,1,1,1,1
564,K00564,rj179.306,6786037,5845.169577038398,60.0,4.042652168732747,0.07,0.2693329221274027,0.04,4.095399436006586,2.0891517476363277,C2,4.5169999999999995,5951,Pinsonneault,0,1,1,1,1
568,CK00568,rj137.206,7595157,5297.314986806265,60.0,4.286575196771889,0.07,-0.013565394423078046,0.04,8.142230068930445e-05,1.9359635003143485,C2,4.609,5386,Pinsonneault,0,1,1,1,1
569,CK00569,rj189.1496,8008206,5055.745282388657,60.0,4.574818660382718,0.07,-0.22909037680830835,0.04,3.5272695875221416e-09,1.6681750742168004,C2,4.547,5174,Pinsonneault,0,1,1,1,1
571,CK00571,rj154.344,8120608,,,,,,,4.799790849443821,2.3972836526024017,C2,4.738,4052,Pinsonneault,0,1,0,1,1
572,CK00572,rj134.423,8193178,6005.332064268191,60.0,4.107906611294697,0.07,-0.11207496382096177,0.04,3.9523036991044735,1.7108518609863415,C2,4.3180000000000005,5977,Pinsonneault,0,1,1,1,1
573,CK00573,rj189.898,8344004,5667.7597954483645,60.0,4.283013189754579,0.07,0.07593843739028978,0.04,4.0583355886969485e-06,1.8798465791112289,C2,4.341,6010,Pinsonneault,0,1,1,1,1
574,CK00574,rj192.868,8355239,5075.731737330118,60.0,4.448824684257385,0.07,-0.09790557208370132,0.04,7.479504192975384e-05,1.8214019087964088,C2,4.635,5217,Pinsonneault,0,1,1,1,1
577,CK00577,rj189.2208,8558011,5074.5604204671545,60.0,4.437453919114881,0.07,0.05451749135771581,0.04,9.220705941004326e-07,1.4746447164992968,C2,4.311,5043,KIC,0,1,1,1,1
579,CK00579,rj137.204,8616637,5145.331015463326,60.0,4.596137401156136,0.07,0.00688568189488919,0.04,0.0002702249282853231,1.7877637318863575,C2,4.605,5194,Pinsonneault,0,1,1,1,1
584,CK00584,rj137.203,9146018,5496.17159182632,60.0,4.342865065961886,0.07,0.26374902290736724,0.04,0.07458850426744812,1.8012590140487987,C2,4.588,5525,Pinsonneault,0,1,1,1,1
590,CK00590,rj192.525,9782691,5975.396844726147,60.0,4.381342651082268,0.07,-0.0752386450518363,0.04,3.4861845043701996,1.700189977285992,C2,4.444,6308,Pinsonneault,0,1,1,1,1
598,CK00598,rj193.1269,10656823,5288.4073554031265,60.0,4.609034999259324,0.07,0.012360866558479665,0.04,0.0003149503674111376,1.6439564506174018,C2,4.623,5292,Pinsonneault,0,1,1,1,1
600,K00600,rj190.400,10718726,5762.435717494852,60.0,4.281065316643307,0.07,-0.1005873768771265,0.04,2.1500954017206197e-07,1.7465075447350167,C2,4.45,6085,Pinsonneault,0,1,1,1,1
611,CK00611,rj130.1105,6309763,6351.144305742684,60.0,4.255696633465291,0.07,0.051449034866529623,0.04,12.247191787975268,1.8577350840318483,C2,4.426,6365,Pinsonneault,0,1,1,1,1
612,CK00612,rj153.485,6587002,5157.786167306931,60.0,4.516941086948865,0.07,-0.031402165870726355,0.04,0.0012638366350474772,1.7826322097707288,C2,4.496,5259,Pinsonneault,0,1,1,1,1
620,CK00620,rj189.2506,11773022,5660.619248765781,60.0,4.59186095741662,0.07,-0.026164139851898662,0.04,5.359350579346214,1.7527097838753385,C2,4.507,6023,Pinsonneault,0,1,1,1,1
623,CK00623,rj117.171,12068975,5866.08428004608,60.0,4.189353905278927,0.07,-0.5617637192074458,0.04,6.396878189374178e-07,1.3615229445812485,C2,4.077,6475,Pinsonneault,0,1,1,1,1
624,CK00624,rj120.1127,3541946,5698.931084985779,60.0,4.6171684386866,0.07,0.08493090022919106,0.04,1.8194007319307612,2.0481560260166103,C2,4.56,5725,Pinsonneault,0,1,1,1,1
625,CK00625,rj118.1357,4449034,6511.590400831155,60.0,4.157566545184097,0.07,0.11053755244640306,0.04,22.129360826003804,1.6751701571884652,C2,3.8569999999999998,6466,Pinsonneault,0,0,1,1,1
626,CK00626,rj118.1353,4478168,6017.315033672557,60.0,4.239881056514842,0.07,-0.30589777738123836,0.04,3.3458744236185733,1.5587753986727702,C2,4.39,6387,Pinsonneault,0,1,1,1,1
627,CK00627,rj118.868,4563268,6017.311721729539,60.0,4.14577467624577,0.07,0.12584262814836333,0.04,4.978779180022537,1.8017644955334056,C2,4.221,6067,Pinsonneault,0,1,1,1,1
628,CK00628,rj130.494,4644604,5674.847840873206,60.0,4.101999127096996,0.07,-0.4355784114277912,0.04,0.00019455297698978136,1.9116325016107065,C2,4.235,6022,Pinsonneault,0,1,1,1,1
629,CK00629,rj130.496,4656049,6017.314867882479,60.0,4.215220097348638,0.07,-0.38711143165171846,0.04,1.4170339161745362,1.8153508936274576,C2,4.178,6459,Pinsonneault,0,1,1,1,1
632,CK00632,rj120.732,4827723,5392.800539138075,60.0,4.520617150095789,0.07,0.08073043053714098,0.04,0.0007381449089445269,1.3860684861119184,C2,4.599,5460,Pinsonneault,0,1,1,1,1
633,CK00633,rj130.898,4841374,5732.99303429537,60.0,4.086877250087476,0.07,-0.23851138538933767,0.04,1.3344142568705308e-07,1.992140139737749,C2,4.027,6074,Pinsonneault,0,1,1,1,1
635,CK00635,rj118.857,5020319,6111.745517587193,60.0,4.396915379957688,0.07,-0.007801212879341459,0.04,5.753323729795619,1.7887841595226608,C2,4.422,6265,Pinsonneault,0,1,1,1,1
638,CK00638,rj118.1359,5113822,5775.889096494011,60.0,4.618949737465614,0.07,-0.038834324958913743,0.04,0.5913106159655901,1.6346378658280394,C2,4.309,5979,Pinsonneault,0,1,1,1,1
639,CK00639,rj120.746,5120087,6202.882018632992,60.0,4.300775572025581,0.07,0.007377481723081604,0.04,7.286769045984814,1.6570187797461196,C2,4.417,6431,Pinsonneault,0,1,1,1,1
640,CK00640,rj118.870,5121511,5265.949457281899,60.0,4.400837499107203,0.07,0.10101818390932557,0.04,0.00021018785052473454,2.2282498724110567,C2,4.499,5256,Pinsonneault,0,1,1,1,1
644,CK00644,rj122.777,5356593,5749.177588164497,60.0,4.248381120326894,0.07,-0.16827467467424503,0.04,4.556238590858186e-07,1.8314317871993298,C2,3.798,5688,Pinsonneault,0,1,1,1,1
645,CK00645,rj127.709,5374854,5821.1319752146965,60.0,4.1498848559644514,0.07,-0.2998271471679917,0.04,1.2892661316397378,1.7354617498288993,C2,4.093999999999999,6307,Pinsonneault,0,1,1,1,1
646,K00646,rj93.1495,5384802,6514.483933464671,60.0,3.6844031408448643,0.07,-0.3157063340578691,0.04,46.97092470610629,1.6614837499931803,C2,4.374,6427,Pinsonneault,0,0,1,1,1
647,CK00647,rj120.925,5531694,6065.511534308186,60.0,4.1182313002199695,0.07,-0.48111551521234597,0.04,2.565238953501754,1.732578770330321,C2,4.381,6479,Pinsonneault,0,1,1,1,1
649,CK00649,rj120.728,5613330,6270.083043355651,60.0,4.057884193004218,0.07,0.18963271308243468,0.04,7.628506386548761,1.6957507484082068,C2,4.29,6288,Pinsonneault,0,1,1,1,1
650,CK00650,rj118.1358,5786676,5043.557898774945,60.0,4.432285086494475,0.07,0.014245397019516718,0.04,0.00032099592585099757,1.4905247341271328,C2,4.552,5096,Pinsonneault,0,1,1,1,1
652,CK00652,rj131.1103,5796675,5348.796004949966,60.0,4.637276087274212,0.07,0.09009212204736584,0.04,0.00033944018343778914,1.9345060929996265,C2,4.678999999999999,4883,Pinsonneault,1,1,1,1,1
654,CK00654,rj130.1304,5941160,5784.682325647113,60.0,4.481792494644421,0.07,-0.07710925207897248,0.04,0.00016168911844904876,1.8011237617784757,C2,4.2410000000000005,6035,Pinsonneault,0,1,1,1,1
655,CK00655,rj120.354,5966154,6151.760923985755,60.0,4.183878884618041,0.07,-0.08904335224956698,0.04,1.8562690673193925,1.7397508763004765,C2,4.39,6465,Pinsonneault,0,1,1,1,1
657,CK00657,rj130.476,6020753,4769.904525752502,60.0,4.514389344725632,0.07,-0.24224427470226242,0.04,0.6817857205897717,1.644281232433416,C2,4.6339999999999995,4763,Pinsonneault,0,1,1,1,1
658,CK00658,rj130.1320,6062088,5917.098716978346,60.0,4.46734825349939,0.07,0.027021826478612593,0.04,0.002671479575238722,1.9009353356731695,C2,4.524,5924,Pinsonneault,0,1,1,1,1
659,CK00659,rj118.1349,6125481,6312.769447349512,60.0,4.292896806894344,0.07,-0.10290963637839218,0.04,8.649192316858425,1.477859895769025,C2,4.225,6723,Pinsonneault,0,1,1,1,1
660,CK00660,rj120.749,6267535,5339.059092029281,60.0,3.722664526059816,0.07,-0.12500831994529166,0.04,0.002010565112536833,1.7422514671159326,C2,4.051,5480,Pinsonneault,0,1,1,1,1
661,CK00661,rj130.876,6347299,5895.685943692879,60.0,4.450616575245034,0.07,0.011914110475316082,0.04,2.2553677662764406,1.6401766831120446,C2,4.399,6098,Pinsonneault,0,1,1,1,1
662,CK00662,rj120.729,6365156,5800.0202175546865,60.0,4.011867019254513,0.07,-0.07915900831033423,0.04,2.7165787064298286e-07,1.3596167030670083,C2,4.412,6148,Pinsonneault,0,1,1,1,1
663,CK00663,rj120.747,6425957,,,,,-0.571429106578582,,2.655658719468777,1.8601839892884233,C2,4.711,4304,Pinsonneault,0,1,0,1,1
664,CK00664,rj120.743,6442340,5728.77119571407,60.0,4.337821403894865,0.07,0.017215150936807165,0.04,4.057131791435076e-05,1.6608217047462412,C2,4.242,5986,Pinsonneault,0,1,1,1,1
665,CK00665,rj120.725,6685609,5933.3785705271275,60.0,4.0595380032061765,0.07,0.24817979714375574,0.04,4.916418008121055,1.412226451782528,C2,4.374,6085,Pinsonneault,0,1,1,1,1
666,CK00666,rj120.1137,6707835,5584.3392001823095,60.0,4.2908263361913015,0.07,0.09165175435152337,0.04,0.00035140455369431223,1.9261695789509627,C2,4.551,5768,Pinsonneault,0,1,1,1,1
670,CK00670,rj124.503,7033671,5621.206648756281,60.0,3.952456871178202,0.07,0.1431740122960748,0.04,0.00034768371160276423,1.8795686312879363,C2,4.35,5757,Pinsonneault,0,1,1,1,1
671,CK00671,rj124.129,7040629,6067.71125176303,60.0,4.190112027723566,0.07,-0.037893341774811296,0.04,4.589231128469693,1.5694698571160535,C2,4.438,5780,Solar,0,1,1,1,1
672,CK00672,rj130.1305,7115785,5502.781645213687,60.0,4.335474779295642,0.07,0.06311896001049448,0.04,3.114169158990876e-06,1.4663085818900747,C2,4.164,5758,Pinsonneault,0,1,1,1,1
673,CK00673,rj120.731,7124613,6317.4186057239585,60.0,4.275696377992185,0.07,-0.02032012309132132,0.04,12.65456891157558,1.3811228543730059,C2,4.338,6557,Pinsonneault,0,1,1,1,1
674,CK00674,rj124.504,7277317,4908.9291133202005,60.0,3.579130123116384,0.07,0.17695371088328987,0.04,1.7114907666585424,1.815491902119126,C2,3.674,4864,KIC,0,1,1,1,1
676,CK00676,rj128.477,7447200,4679.633142427457,60.0,4.6040426789452145,0.07,0.10760731969667954,0.04,3.5113535474436857,1.8840141689729735,C2,4.692,4424,Pinsonneault,0,1,0,1,1
678,CK00678,rj120.726,7509886,5197.996082662499,60.0,4.651196970827503,0.07,0.13803689473339337,0.04,1.3145945100651009,1.4375555808171019,C2,3.9130000000000003,5174,Pinsonneault,0,1,1,1,1
679,CK00679,rj118.861,7515212,5895.183529882501,60.0,4.153100346073161,0.07,0.18086115861610672,0.04,2.799813753883521,1.8353828839886885,C2,4.438,5780,Solar,0,1,1,1,1
680,CK00680,rj120.1128,7529266,6202.308785298873,60.0,4.0074501063842165,0.07,-0.021228035286885157,0.04,5.956062366424443,2.0224308493350343,C2,4.351,6326,Pinsonneault,0,1,1,1,1
682,CK00682,rj130.899,7619236,5648.422231128413,60.0,4.373182383299955,0.07,0.31591270947848255,0.04,0.0004919435718515608,1.7983835037072073,C2,4.5,5686,Pinsonneault,0,1,1,1,1
683,CK00683,rj118.1363,7630229,5854.1209040007625,60.0,4.321556122970992,0.07,0.11033458356899467,0.04,0.0004638386275384043,1.5974402258050382,C2,4.545,5823,Pinsonneault,0,1,1,1,1
684,CK00684,rj128.478,7730747,5235.601993070815,60.0,3.6699476654527183,0.07,0.029824880533987214,0.04,0.04761045776077144,1.997604392504477,C2,3.9589999999999996,5474,Pinsonneault,0,1,1,1,1
685,CK00685,rj130.495,7764367,6515.677193547536,60.0,4.2225172226227645,0.07,-0.13688248513475662,0.04,14.920299530520262,2.0382981806343397,C2,4.1610000000000005,6348,Pinsonneault,0,1,1,1,1
686,CK00686,rj120.929,7906882,5641.619463723849,60.0,4.247281095307469,0.07,-0.03886823535312911,0.04,0.00023759502007725253,1.6887385014716036,C2,4.4719999999999995,5558,Pinsonneault,0,1,1,1,1
687,CK00687,rj127.505,7976520,5894.549734318533,60.0,4.4063123391318655,0.07,0.02636985369056487,0.04,3.8026689411562202,1.8213700797267915,C2,4.498,5885,Pinsonneault,0,1,1,1,1
688,CK00688,rj157.287,8161561,6211.669680660863,60.0,4.217679794380671,0.07,-0.11176285165924606,0.04,8.688574702618617,2.0169947505352552,C2,4.255,6464,Pinsonneault,0,1,1,1,1
689,CK00689,rj124.499,8361905,5379.113083012995,60.0,4.216735023545403,0.07,-0.5215562721833263,0.04,5.561200149939438e-06,1.64701039088602,C2,4.601,5438,KIC,0,1,1,1,1
691,CK00691,rj130.673,8480285,5889.492710251186,60.0,4.090384757204679,0.07,-0.41125918641004083,0.04,0.002104446356313794,1.8750186337372214,C2,4.345,6277,Pinsonneault,0,1,1,1,1
692,CK00692,rj120.1130,8557374,5744.794861924935,60.0,4.393723519809758,0.07,0.15541005616571116,0.04,0.001598706610180134,1.750091466709325,C2,4.5489999999999995,5793,Pinsonneault,0,1,1,1,1
693,CK00693,rj130.672,8738735,6022.665285630434,60.0,4.100820322696325,0.07,-0.0869293196720047,0.04,5.784456032661517,1.9928573408745722,C2,4.437,6343,Pinsonneault,0,1,1,1,1
694,CK00694,rj130.482,8802165,5698.25443295389,60.0,4.458906741513291,0.07,0.1899698115602046,0.04,1.2214394074838708e-05,1.744138638732198,C2,4.552,5775,Pinsonneault,0,1,1,1,1
695,CK00695,rj120.742,8805348,5638.468331443366,60.0,4.0538409471060515,0.07,-0.536159180304447,0.04,4.517668555026333e-05,1.5399201865322274,C2,4.367,6225,Pinsonneault,0,1,1,1,1
697,CK00697,rj118.1361,8878187,5782.157074863195,60.0,4.079050631094962,0.07,0.06265744623873251,0.04,0.002620785939110526,1.8160203731180162,C2,4.05,5779,KIC,0,1,1,1,1
698,CK00698,rj127.708,8891278,6240.456880961452,60.0,4.159162776458821,0.07,-0.04594246309307721,0.04,8.91459728954022,2.006678002797459,C2,4.438,5780,Solar,1,1,1,1,1
700,CK00700,rj120.930,8962094,5641.806628895038,60.0,4.174758203688816,0.07,-0.561764772408203,0.04,8.072166957084903e-07,1.7754241636757808,C2,4.371,5923,Pinsonneault,0,1,1,1,1
701,K00701,rj158.1177,9002278,4903.259533858924,60.0,4.523399247086263,0.07,-0.37897809462193593,0.04,0.6880771346525669,1.4017336744527833,B3,4.66,5033,Pinsonneault,0,1,1,1,1
703,CK00703,rj120.733,9162741,6332.786726725902,60.0,4.075783703314748,0.07,0.20061112967359263,0.04,7.3009840633306755,1.5992757946386151,C2,4.438,5780,Solar,0,1,1,1,1
704,CK00704,rj120.1134,9266431,5319.922056492939,60.0,4.5909653927517065,0.07,-0.10322257749567838,0.04,0.00044478239661494,1.7772730246011403,C2,4.4719999999999995,5444,Pinsonneault,0,1,1,1,1
707,CK00707,rj129.320,9458613,5980.935942867262,60.0,4.096131171850992,0.07,0.09156291792954174,0.04,3.8808720432483126,1.7026689997223268,C2,4.273,6213,Pinsonneault,0,1,1,1,1
708,CK00708,rj130.2287,9530945,6099.867326684117,60.0,4.177310178076816,0.07,-0.1831304448319993,0.04,6.832939155942675,1.7196440233164625,C2,4.4510000000000005,6279,Pinsonneault,0,1,1,1,1
709,CK00709,rj130.877,9578686,5302.106831022355,60.0,4.276105586585054,0.07,-0.2322855769616438,0.04,0.00022145954662144973,1.8412160942840619,C2,4.524,5658,Pinsonneault,0,1,1,1,1
710,CK00710,rj118.867,9590976,6466.0351086928085,60.0,4.161177300085883,0.07,-0.16222865859037172,0.04,14.879407572871125,1.8454400484363496,C2,4.438,5780,Solar,0,1,1,1,1
711,CK00711,rj127.504,9597345,5627.701536344299,60.0,4.400755329570853,0.07,0.36023613338646476,0.04,0.0005256722650384127,1.6655779287646075,C2,4.449,5611,Pinsonneault,0,1,1,1,1
712,CK00712,rj120.1136,9640976,5511.16927521395,60.0,4.5574767536193095,0.07,0.004580422505650146,0.04,0.0008120916114036092,1.7372316089475466,C2,4.566,5669,Pinsonneault,0,1,1,1,1
714,CK00714,rj118.1348,9702072,5333.604069680196,60.0,4.4428109698329585,0.07,0.08909720230172721,0.04,1.6161022839744632e-05,1.4842414905755101,C2,4.574,5624,Pinsonneault,0,1,1,1,1
716,CK00716,rj122.299,9846348,6075.334983139915,60.0,4.089850463035763,0.07,0.0797892277718009,0.04,4.537566831987228,1.5594313282400973,C2,4.488,6117,Pinsonneault,1,1,1,1,1
717,CK00717,rj120.735,9873254,5579.70838556405,60.0,4.157522339947347,0.07,0.2829803707356015,0.04,0.000952943939869888,1.5413799814654199,C2,4.575,5623,Pinsonneault,0,1,1,1,1
718,CK00718,rj130.498,9884104,5953.166733501313,60.0,4.3537700713859495,0.07,0.3568576898616144,0.04,1.8339613440554947,1.882828725361052,C2,4.506,6027,Pinsonneault,0,1,1,1,1
719,CK00719,rj118.860,9950612,4734.102712356349,60.0,4.565610681564314,0.07,-0.02228409766807089,0.04,2.44849692074762,1.7598715660767514,C2,4.438,5780,Solar,0,1,1,1,1
720,CK00720,rj129.325,9963524,5264.135608650041,60.0,4.66585780854953,0.07,-0.01618109556860288,0.04,3.995334791255341,1.7397160898766995,C2,4.538,5324,Pinsonneault,0,1,1,1,1
721,CK00721,rj118.1360,9964801,5773.562366579055,60.0,4.044269285635877,0.07,0.048341961114829295,0.04,7.485427362552421e-05,1.5508893426287613,C2,4.092,6028,Pinsonneault,0,1,1,1,1
722,CK00722,rj120.744,9965439,6127.706322536885,60.0,4.30696889596404,0.07,-0.22846616364208064,0.04,5.366555991026643,1.6251779977917462,C2,4.448,6294,Pinsonneault,0,1,1,1,1
723,CK00723,rj193.293,10002866,5332.58596407912,60.0,4.648446664148297,0.07,0.28473698959212224,0.04,3.21409074334366,1.8540259513538402,C2,4.615,5344,Pinsonneault,0,1,1,1,1
730,K00730,rj149.191,10227020,5820.563020868653,75.57665118713581,4.071079780804513,0.10304342831954821,0.057061378710093466,0.0505785586099373,2.2581373634907984,3.668827195710226,C2,4.391,5833,Pinsonneault,0,1,1,1,1
732,CK00732,rj193.1491,10265898,5204.010638801575,60.0,4.359019264389153,0.07,0.23186475055938607,0.04,0.00015955207951123818,1.8923647926138696,C2,4.592,5379,Pinsonneault,0,1,1,1,1
733,CK00733,rj158.283,10271806,5065.109944222163,60.0,4.604792182427408,0.08948635543926035,-0.2040171633129789,0.04,1.5235042245011545,1.5322719811847585,C2,4.636,5217,Pinsonneault,0,1,1,1,1
738,CK00738,rj191.285,10358759,5366.679848145756,60.0,4.258845292896959,0.07,-0.5666816353135558,0.04,0.0005685572792408777,1.8036555037803121,C2,4.519,5969,Pinsonneault,0,1,1,1,1
756,CK00756,rj192.709,10872983,5672.833818881332,60.0,4.187212002290254,0.07,0.08505260589519834,0.04,1.58015173971354,2.1401867288915413,C2,4.5089999999999995,6011,Pinsonneault,0,1,1,1,1
757,CK00757,rj192.517,10910878,5042.313028518138,60.0,4.622160347442079,0.07,-0.0051714345092822266,0.04,1.3321109057293943,1.7120867226604775,C2,4.649,5101,Pinsonneault,0,1,1,1,1
759,CK00759,rj190.593,11018648,5244.949942362023,60.0,4.381291931390066,0.07,-0.2896034763858157,0.04,0.0005732863887084605,1.7218737405351,C2,4.558,5608,Pinsonneault,0,1,1,1,1
760,K00760,rj194.1091,11138155,5712.753101869892,60.0,4.350175021623716,0.08783044309114814,-0.0016835807754728878,0.04,0.0005121297771057964,2.0335126917472235,C2,4.496,6080,Pinsonneault,0,1,1,1,1
771,K00771,rj93.1712,11465813,5638.171995753754,60.0,4.249496556890759,0.09841344289202421,0.038929329029953046,0.04,2.2662242736629037,3.668827197264405,B5,4.378,6354,Pinsonneault,0,1,1,1,1
775,CK00775,rj153.512,11754553,,,,,-0.35377392462109336,,5.302039784619587,2.1417057271985076,C2,4.721,4222,Pinsonneault,0,1,0,1,1
806,K00806,rj123.82,3832474,5452.6569066901175,60.0,4.610315639509447,0.08827796060674879,0.060118741715262505,0.04,1.6919708741307353,1.7530481636898225,C2,4.523,5359,Pinsonneault,0,1,1,1,1
812,K00812,rj157.514,4139816,,,,,-0.678314340021695,,4.109549190058794,2.323141419322448,C2,4.718,4244,Pinsonneault,0,1,0,1,1
817,CK00817,rj189.2480,4725681,,,3.7073751316596035,0.07,-0.7337430360507092,,5.389513213513716,3.6686996560027936,C2,4.739,4064,Pinsonneault,0,1,0,1,1
825,CK00825,rj189.2211,5252423,4900.716305303284,60.0,4.515863953799837,0.07,0.13813757652887068,0.04,0.009960886886599907,1.7426847899438838,C2,4.617,4833,Pinsonneault,0,1,1,1,1
834,CK00834,rj156.790,5436502,5725.843306130542,60.0,4.090929862482407,0.07,0.24817972116912618,0.04,0.0005939548247575477,1.992516797140663,C2,4.5489999999999995,5779,Pinsonneault,0,1,1,1,1
835,K00835,rj158.1278,5456651,4918.50751636468,60.0,4.505518155160113,0.07,0.09795612970868586,0.04,2.2596816262598907e-07,1.8828962088836545,C2,4.672,4939,Pinsonneault,0,1,1,1,1
841,K00841,rj123.85,5792202,5306.606303333065,60.0,4.631952348538555,0.10133183720323406,-0.007867506433370575,0.04,2.7560247989693334,3.527669433508413,C2,4.6160000000000005,5333,Pinsonneault,0,1,1,1,1
853,CK00853,rj191.61,6428700,4885.0576931701,60.0,4.627293218870247,0.07,-0.09405610299919986,0.04,2.2138499173272974,2.09994612092994,C2,4.5889999999999995,4953,Pinsonneault,0,1,1,1,1
854,K00854,rj158.280,6435936,,,,,,,6.024825457515144,3.668827197116726,C2,4.751,3896,Pinsonneault,0,1,0,1,1
857,CK00857,rj190.411,6587280,5171.988796913265,60.0,4.584371180932899,0.07,0.21422020719108853,0.04,0.00013880465259696884,2.0449060996986663,C2,4.629,5115,Pinsonneault,0,1,1,1,1
864,CK00864,rj192.701,6849310,5522.48156123286,60.0,4.503623266234681,0.07,0.011439266442171492,0.04,0.0006094119317634483,1.6971461263789527,C2,4.585,5545,Pinsonneault,0,1,1,1,1
868,K00868,rj190.401,6867155,4591.824775381396,,,,0.11231237184578188,,2.8047408474993945,1.8654951376854105,C2,4.711,4304,Pinsonneault,0,1,0,1,1
869,CK00869,rj158.282,6948054,5115.76228330375,60.0,4.657309665671551,0.0899627989344882,0.024571664318171767,0.04,2.278186185053603,2.0301589826254114,C2,4.518,5221,Pinsonneault,0,1,1,1,1
870,CK00870,rj153.513,6949607,4734.435759175487,60.0,4.581776494376783,0.08987977116262108,-0.04256995814718886,0.04,3.4854379502222894,1.7831660542663696,C2,4.649,4668,Pinsonneault,0,1,0,1,1
874,CK00874,rj192.524,7134976,5106.91391039931,60.0,4.596228132070797,0.07,0.13618080457584217,0.04,0.0008377101618814997,1.8473666956996824,C2,4.555,5122,Pinsonneault,0,1,1,1,1
877,K00877,rj92.152,7287995,4618.247472552244,,,,-0.24680856675747612,,3.6633234854741934,2.3275645649437995,C2,4.698,4391,Pinsonneault,0,1,0,1,1
880,CK00880,rj157.285,7366258,5429.873691006916,60.0,4.403651542298927,0.07,0.12972571149785259,0.04,0.0001427076800193383,2.1710156050985026,C2,4.493,5701,Pinsonneault,0,1,1,1,1
881,K00881,rj158.1279,7373451,5086.771199625862,60.0,4.565503556843277,0.09295937681991348,-0.08758932396467095,0.04,0.0003952648239042844,2.3471891993206677,C2,4.636,5213,Pinsonneault,0,1,1,1,1
886,K00886,rj159.901,7455287,,,,,,,4.934540205829503,3.6688271756414332,C2,4.754,3858,Pinsonneault,0,1,0,1,1
889,CK00889,rj156.530,757450,5331.318225215899,60.0,4.542774482739637,0.07,0.18689273567050518,0.04,1.909567205588881,1.8313409916495558,C2,4.544,5154,Pinsonneault,0,1,1,1,1
896,K00896,rj92.153,7825899,5165.668185061393,75.62598070255314,4.514346605270008,0.10317099776733103,0.05417370140995784,0.05062822224409113,0.0004783374816896835,3.437860367348181,C2,4.625,5288,Pinsonneault,0,1,1,1,1
898,K00898,rj123.81,7870390,,,,,-0.5995900618665451,,3.9752681174718436,2.431380177102203,C2,4.727,4164,Pinsonneault,0,1,0,1,1
899,CK00899,rj192.283,7907423,,,,,,,5.1877933592166325,3.66824531432097,C2,4.758,3804,Pinsonneault,0,1,0,1,1
902,K00902,rj190.402,8018547,4685.890273159967,60.0,4.599002346095958,0.07,-0.04642124238332941,0.04,3.1029414446915595,1.7828199669418283,C2,4.681,4494,Pinsonneault,0,1,0,1,1
904,CK00904,rj158.1190,8150320,4659.19394926468,,,,-0.020594898563340337,,3.9697557503643175,2.215638949565401,C2,4.678999999999999,4509,Pinsonneault,0,1,0,1,1
907,CK00907,rj157.689,8247638,5644.63210280321,60.0,4.445376696804269,0.07,-0.07734591770310757,0.04,0.0031997720036618382,1.7679861319854857,C2,4.343,5865,Pinsonneault,0,1,1,1,1
918,CK00918,rj189.2370,8672910,5416.973679789248,60.0,4.607908911749124,0.07,0.0827010827338417,0.04,0.0008153530357555283,1.5835721321534921,C2,4.543,5527,Pinsonneault,0,1,1,1,1
934,CK00934,rj193.1274,9334289,5496.171080502673,60.0,4.30302692315755,0.07,-0.21434688003131547,0.04,0.0018575372112832333,1.850728398701076,C2,4.523,5948,Pinsonneault,0,1,1,1,1
935,CK00935,rj158.69,9347899,6167.719815914362,60.0,4.17232729596358,0.10096076303238183,-0.28365804548387186,0.04,6.38896159614463,3.668827169106219,C2,4.399,6503,Pinsonneault,0,1,1,1,1
936,CK00936,rj189.2210,9388479,,,,,,,4.837709566524161,3.668827197142709,C2,4.756,3840,Pinsonneault,0,1,0,1,1
939,CK00939,rj158.910,9466668,5618.611345870003,60.0,4.336364366112277,0.07,0.19479339078139912,0.04,8.526915943996016e-05,2.0513354281293124,C2,4.537,5865,Pinsonneault,0,1,1,1,1
941,CK00941,rj192.284,9480189,5134.285936042858,60.0,4.596952441882809,0.07,0.31725176585691905,0.04,1.205197869355752,1.4640519592234227,C2,4.561,5063,Pinsonneault,0,1,1,1,1
947,K00947,rj158.281,9710326,,,,,,,5.347678111270363,3.668827193309397,C2,4.745,3981,Pinsonneault,0,1,0,1,1
952,CK00952,rj147.133,9787239,,,,,,,5.159012258884728,3.668827198092501,C2,4.739,4065,Pinsonneault,0,1,0,1,1
954,CK00954,rj193.1476,9823457,5505.072388482891,60.0,4.355361077241064,0.07,-0.1679636075151314,0.04,1.7282460247791676e-05,1.7713628645513133,C2,4.526,5927,Pinsonneault,0,1,1,1,1
958,CK00958,rj153.320,1026957,4914.67536194997,60.0,4.609313663894643,0.07,-0.03921605088409832,0.04,1.327149610213112,1.905512801594611,C2,4.598,4917,Pinsonneault,0,1,1,1,1
961,CK00961,rj133.587,8561063,,,,,,,7.664096741611935,3.668827194474477,C2,4.438,5780,Solar,0,1,1,1,1
962,K00962,rj93.1713,8846163,,,,,,,7.31139298294069,2.9311784015842814,B5,4.438,5780,Solar,0,1,1,0,1
969,CK00969,rj171.319,4044005,6449.453520831039,60.0,4.0196837326860635,0.07,-0.7150592381026302,0.04,5.125815106752857,1.8849346871139059,C2,4.438,5780,Solar,1,1,1,1,1
972,K00972,rj97.2795,11013201,,,,,-0.26905468744092687,,110.3799005115221,1.4564427970570113,B3,3.822,7995,Pinsonneault,0,0,0,1,1
974,CK00974,rj122.84,9414417,6277.881898048995,60.0,4.076413659441716,0.07,-0.10138998496617213,0.04,7.598147130762799,1.8128425594272186,C2,4.36,6277,Pinsonneault,0,1,1,1,1
975,K00975,rj97.3187,3632418,6175.130302269983,60.0,4.064118912192066,0.07,-0.09204689662335155,0.04,7.297544256001622,1.352225710071285,B3,4.438,5780,Solar,0,1,1,1,1
976,CK00976,rj117.149,3441784,,,,,,,25.024981528997714,1.5071929888960895,C2,4.438,5780,Solar,0,0,1,1,1
977,CK00977,rj117.152,11192141,,,2.2332708393220186,0.07,-0.0677143715098679,,4.201147840075036,1.739925012996101,C2,4.438,5780,Solar,0,1,1,1,1
981,CK00981,rj173.398,8607720,5021.022569834503,60.0,3.0759538434191454,0.07,-0.2416889237249966,0.04,2.598996383452371,1.421015041628729,B3,3.358,5254,Pinsonneault,0,1,1,1,1
984,CK00984,rj122.760,1161345,5358.133902162154,60.0,4.654470180221759,0.07,0.19952539408487735,0.04,5.510404993314114,1.9682764391712375,C2,4.14,5598,Pinsonneault,1,1,1,1,1
986,CK00986,rj134.422,2854698,5545.560268434833,60.0,4.558802445581892,0.07,0.2510728640781103,0.04,5.1696394301359305e-05,1.7872674160925164,C2,4.592,5503,Pinsonneault,0,1,1,1,1
987,CK00987,rj117.642,7295235,5457.912387053299,60.0,4.442440757784038,0.07,0.05357989157507232,0.04,8.397985546970688e-07,1.4902240771549438,C2,4.556,5482,Pinsonneault,0,1,1,1,1
988,CK00988,rj120.926,2302548,5127.195778354798,60.0,4.701881485738522,0.07,0.0659585727989713,0.04,2.1740172936173177,1.5290222235797999,C2,3.8789999999999996,5161,Pinsonneault,0,1,1,1,1
991,CK00991,rj120.934,10154388,5494.346341465982,60.0,4.308654489765592,0.07,-0.221313378071115,0.04,4.6122390281011505e-05,1.9327583692682586,C2,4.071000000000001,5939,Pinsonneault,0,1,1,1,1
1001,CK01001,rj125.99,1871056,6232.712781071852,60.0,4.043240272656841,0.07,0.054385299869538516,0.04,8.801930059371129,1.7663638157965162,C2,3.804,6235,Pinsonneault,0,1,1,1,1
1002,CK01002,rj130.1096,1865042,5388.890834979415,60.0,4.297919701631091,0.07,0.06808100313328366,0.04,1.3692561728895214e-06,1.592163110746989,C2,4.621,5305,Pinsonneault,0,1,1,1,1
1010,CK01010,rj130.493,1027438,6119.16390799046,60.0,4.14831163556051,0.07,-0.10166169026151468,0.04,7.032588159870649,1.947006833828747,C2,4.157,6509,Pinsonneault,0,1,1,1,1
1019,K01019,rj108.65,8179973,5023.788956349851,60.0,3.5053854633328823,0.07,0.11604659985726641,0.04,2.135566791100727,1.512325374742872,B1,3.7680000000000002,4962,Pinsonneault,0,1,1,1,1
1020,CK01020,rj118.476,2309719,5689.644763399638,60.0,2.6751488405028976,0.07,-0.271380197862093,0.04,46.579154000415805,1.9458338849263075,C2,4.15,6060,Pinsonneault,1,0,1,1,1
1026,CK01026,rj124.336,1996399,,,,,,,4.855373249098103,3.667232078480348,C2,4.747,3956,Pinsonneault,0,1,0,1,1
1032,CK01032,rj122.778,2162635,4902.7448093863895,60.0,3.376712125017316,0.07,-0.05282432962897834,0.04,2.3518201647079686,3.6407145487422854,C2,3.575,4965,Pinsonneault,0,1,1,1,1
1050,CK01050,rj130.904,5809890,5064.455959012447,60.0,4.517002562949517,0.07,0.0515979384276871,0.04,2.442616779951834e-07,1.9760638563907487,C2,4.551,5097,Pinsonneault,0,1,1,1,1
1052,CK01052,rj161.291,5956342,5887.227537839087,60.0,4.359166313495044,0.07,-0.23319938476397362,0.04,0.0012982608470215595,1.74283186301862,C2,4.44,6326,Pinsonneault,0,1,1,1,1
1054,CK01054,rj117.174,6032981,5350.420395561206,60.0,2.5662788393025227,0.07,-0.919358985543866,0.04,5.450669871901366,1.4687001822404206,C2,4.435,5406,Pinsonneault,0,1,1,1,1
1060,CK01060,rj158.495,5880320,6266.954741672521,60.0,4.10520424820031,0.07,-0.456160497279701,0.04,12.32208450149149,2.0547605119482264,C2,4.356,6670,Pinsonneault,0,1,1,1,1
1069,CK01069,rj192.869,8222813,5188.735954920543,60.0,4.456632040888671,0.07,0.20736255164855558,0.04,0.0009907525974865994,2.3542863326727543,C2,4.314,5221,KIC,0,1,1,1,1
1078,K01078,rj159.690,10166274,,,,,,,3.4898158788188613,1.9896890580364368,C2,4.736000000000001,4083,Pinsonneault,0,1,0,1,1
1089,CK01089,rj192.292,3247268,5847.4435011484875,60.0,4.376836199369322,0.07,0.0655586000380943,0.04,0.701570664187094,1.8343286519057316,C2,4.419,6165,Pinsonneault,0,1,1,1,1
1102,CK01102,rj140.66,3231341,5805.705079288931,60.0,4.2501995552863425,0.09873698740233391,-0.40310735377727674,0.04,5.5050542589161555,3.668827196263016,C2,4.35,6043,Pinsonneault,0,1,1,1,1
1113,CK01113,rj130.1098,2854914,6108.469972244358,60.0,4.25175954194088,0.07,-0.01068367426200216,0.04,5.001282513990393,1.6897826881751232,C2,4.388,6315,Pinsonneault,0,1,1,1,1
1115,CK01115,rj130.2095,3116412,5673.088131453576,60.0,4.026276651465076,0.07,0.07919450834653975,0.04,1.257798986872542,1.7393665413277108,C2,4.218999999999999,5685,Pinsonneault,0,1,1,1,1
1116,CK01116,rj127.726,2849805,5777.405482499476,60.0,4.383414369742196,0.07,-0.004038630064484128,0.04,5.454856608633207e-07,2.00750344434609,C2,4.496,6029,Pinsonneault,0,1,1,1,1
1117,CK01117,rj125.92,3114811,6406.25686205845,60.0,4.047710987937387,0.07,-0.09405454662832913,0.04,9.491436259918023,1.8037211614418762,C2,4.401,6501,Pinsonneault,0,1,1,1,1
1118,CK01118,rj130.2085,2853446,6017.314145076005,60.0,4.1980053345000945,0.07,-0.10778489174843385,0.04,2.673532316024823,1.5916880952060237,C2,4.3389999999999995,6318,Pinsonneault,0,1,1,1,1
1120,K01120,rj172.1271,6307537,4944.685465740736,60.0,3.5100162167326854,0.07,0.09374375385778272,0.04,3.4817368483860616,1.99924426166996,C2,4.438,5780,Solar,0,1,1,1,1
1121,CK01121,rj154.78,6359798,5950.922748684728,60.0,4.548000753744279,0.07,0.07282294364917873,0.04,3.7783075240019244,1.8352705254948545,C2,4.527,5693,Pinsonneault,1,1,1,1,1
1127,CK01127,rj192.282,6359320,5658.7551968705675,60.0,4.169645974142641,0.07,0.33462416436722814,0.04,0.6253152721378463,2.0785066670978263,C2,4.556,5602,KIC,0,1,1,1,1
1128,CK01128,rj130.1094,6362874,5335.2015345224745,60.0,4.331373438482843,0.07,-0.0783110320871912,0.04,9.464095210920398e-05,1.5997790161554886,C2,4.595,5483,Pinsonneault,0,1,1,1,1
1137,CK01137,rj182.404,8332986,5620.039681127263,60.0,4.661946977831406,0.07,-0.19641174986657606,0.04,2.1958062953251014,2.0348314171063127,C2,4.433,5406,Pinsonneault,1,1,1,1,1
1145,CK01145,rj130.2102,8313667,6008.965469870644,60.0,4.381102903191451,0.07,0.03291426609122462,0.04,2.3879394479568328,1.991425789409497,C2,4.498,6059,Pinsonneault,0,1,1,1,1
1148,CK01148,rj130.2086,8410727,6110.094061409037,60.0,4.245172102152664,0.07,0.1111040374894929,0.04,4.488894873929192,1.9953202382609854,C2,4.29,6416,Pinsonneault,0,1,1,1,1
1150,CK01150,rj127.724,8278371,5807.843346211957,60.0,4.356689714270251,0.07,0.06538729631723234,0.04,2.3660545834538222,1.8909053374569444,C2,4.523,5913,Pinsonneault,0,1,1,1,1
1151,CK01151,rj125.104,8280511,5466.811784558611,60.0,4.314880620702306,0.07,-0.2535514982479154,0.04,1.3799972582440034e-05,1.6801854858507135,C2,4.428999999999999,5757,Pinsonneault,0,1,1,1,1
1152,CK01152,rj156.270,10287248,4623.569471024146,,,,-0.30124748244121113,,10.34442141668652,2.2792464572716673,C2,4.438,5780,Solar,1,1,1,1,1
1161,CK01161,rj191.470,10426656,5441.908239038011,60.0,4.2970721332628825,0.07,-0.02554154687644461,0.04,0.36965194611126595,1.8958230964048026,C2,4.4830000000000005,5294,Pinsonneault,0,1,1,1,1
1162,CK01162,rj125.91,10528068,5645.487235602536,60.0,3.946884947649017,0.07,-0.3065386188424778,0.04,1.8417997140751652e-06,1.9503148112652036,C2,4.276,6139,Pinsonneault,0,1,1,1,1
1165,CK01165,rj130.2092,10337517,5384.788325233091,60.0,4.403957924794763,0.07,-0.05820599952963448,0.04,0.0003064437494670891,1.6931529737370274,C2,4.2780000000000005,5811,Pinsonneault,0,1,1,1,1
1168,CK01168,rj129.321,10460629,6121.24469054348,60.0,4.103467002302318,0.07,-0.006949350959490928,0.04,6.300556262191208,1.6349731786896315,C2,4.228,6465,Pinsonneault,0,1,1,1,1
1169,CK01169,rj188.897,10319385,5662.577266593969,60.0,4.292698708603319,0.07,0.11361608898831876,0.04,0.00011214568405892855,1.342982973609529,B3,4.521,5957,Pinsonneault,0,1,1,1,1
1174,CK01174,rj179.713,10287723,,,,,,,3.6570876716346126,2.1176062527266644,C2,4.691,4435,Pinsonneault,0,1,0,1,1
1175,CK01175,rj127.723,10350571,5572.994620137502,60.0,3.677069474450255,0.07,0.0079615453592221,0.04,3.640815885112585,1.813451046394686,C2,4.566,5650,Pinsonneault,0,1,1,1,1
1198,CK01198,rj158.911,3447722,6266.593468472386,60.0,4.225025413955552,0.07,-0.002573953248849927,0.04,8.23220560358952,1.9084625228451557,C2,4.405,6474,Pinsonneault,0,1,1,1,1
1199,CK01199,rj127.889,3859079,4819.742721425474,60.0,4.537444184533547,0.07,0.08721123872418857,0.04,0.00014136211293158674,1.8591853116781274,C2,4.63,4767,Pinsonneault,0,1,1,1,1
1206,CK01206,rj152.933,3756801,5756.741846721919,60.0,3.8309804026531302,0.07,0.033972052128209244,0.04,5.014884734583451,1.6970010930415638,C2,4.107,5752,Pinsonneault,0,1,1,1,1
1208,CK01208,rj131.1102,3962440,6277.885383027704,60.0,4.10905469653408,0.07,-0.1973533655944148,0.04,8.048692760244847,1.7404189692052132,C2,4.4,6480,Pinsonneault,0,1,1,1,1
1209,K01209,rj190.403,3534076,5819.245676748619,60.0,4.436188721591936,0.07,0.009165693521753452,0.04,0.003044809418198735,1.7020546990692618,C2,4.58,5588,Pinsonneault,0,1,1,1,1
1215,CK01215,rj125.105,3939150,6017.552054190075,60.0,3.9909927141684856,0.07,0.017909144665703702,0.04,2.6473536267853373,1.626917436005794,C2,4.2330000000000005,6049,Pinsonneault,0,1,1,1,1
1216,CK01216,rj130.1076,3839488,5991.424266021587,60.0,4.140488402693938,0.07,-0.14491493661308705,0.04,2.1355519732922588,1.5825271729490753,C2,4.331,6120,Pinsonneault,0,1,1,1,1
1218,CK01218,rj127.725,3442055,5644.595357079093,60.0,4.292466584780722,0.07,-0.047104187204277864,0.04,5.44488321096992e-09,2.061647160926093,C2,4.38,5871,Pinsonneault,0,1,1,1,1
1220,CK01220,rj125.95,4043190,5302.563158407514,60.0,3.760578783631898,0.07,0.1060547585493542,0.04,1.487533724556131,1.769178088019477,C2,4.53,5167,Pinsonneault,0,1,1,1,1
1221,CK01221,rj189.1701,3640905,4999.6773131773325,60.0,3.6530667230176803,0.07,0.30198832320711955,0.04,1.6220416416232912,1.613017097086443,B3,3.3930000000000002,5047,Pinsonneault,0,1,1,1,1
1222,CK01222,rj122.779,4060815,5088.577220486179,60.0,3.473111469963063,0.07,0.012941766205612756,0.04,0.8434279908911164,1.8996069218195077,C2,4.574,5019,Pinsonneault,0,1,1,1,1
1227,CK01227,rj156.531,6629332,5916.610630408593,60.0,,,-0.695470100831941,0.04,13.428465994832983,1.966934849431327,C2,4.5680000000000005,5672,Pinsonneault,1,1,1,1,1
1230,CK01230,rj122.295,6470149,5067.771994900759,60.0,3.1408280719976833,0.07,-0.07556183038201121,0.04,2.021659746538128,1.97517959078887,C2,3.0,5103,Pinsonneault,0,1,1,1,1
1236,CK01236,rj130.1077,6677841,6528.951879523429,60.0,4.273444727971834,0.07,-0.1638738337566948,0.04,30.917674507375075,1.6177701397557591,C2,4.349,6783,Pinsonneault,0,0,1,1,1
1239,CK01239,rj194.678,6607286,5748.335240659098,60.0,4.362270430926265,0.07,-0.11769432279801187,0.04,0.0002098603294860002,1.5880584200421481,C2,4.601,5849,KIC,0,1,1,1,1
1241,CK01241,rj153.1311,6448890,4894.459867845153,60.0,3.3971916873515142,0.07,0.37478227381670887,0.04,1.849860642731759,2.0243819484280166,C2,3.218,5004,Pinsonneault,0,1,1,1,1
1242,CK01242,rj130.1101,6607447,6118.985758659196,60.0,4.184142122124955,0.07,-0.0898435136988972,0.04,5.278571950193898,1.699413838241274,C2,4.415,6441,Pinsonneault,0,1,1,1,1
1257,CK01257,rj158.295,8751933,5525.108991056982,60.0,4.25341310757041,0.07,0.26222179429121406,0.04,3.0428519720532883,1.7092322089929681,C2,4.474,5315,Pinsonneault,0,1,1,1,1
1271,CK01271,rj152.929,8631160,6259.5780981457565,60.0,4.158587210009699,0.07,-0.3763912389443481,0.04,6.530566501806501,1.85310126654292,C2,4.232,6630,Pinsonneault,0,1,1,1,1
1274,CK01274,rj152.1280,8800954,5220.234838150027,60.0,4.355486957675369,0.07,-0.2946984717796095,0.04,4.063355650885114e-05,1.8193231574783775,C2,4.58,5379,Pinsonneault,0,1,1,1,1
1275,CK01275,rj130.501,8583696,5822.1243190577425,60.0,4.226420141010769,0.07,-0.042524168001978876,0.04,1.8304124829171542e-06,1.9941683100344285,C2,4.44,5626,Pinsonneault,0,1,1,1,1
1276,CK01276,rj190.408,8804283,5450.654708587654,60.0,4.2594939202993265,0.07,0.07479995275507871,0.04,0.0004388600551095134,1.8995231667573265,C2,4.58,5594,Pinsonneault,0,1,1,1,1
1278,CK01278,rj161.492,8609450,5615.955040029965,60.0,3.8566872783169566,0.07,-0.34243341410278894,0.04,6.475208931489007e-06,1.958344053964336,C2,4.479,6141,Pinsonneault,0,1,1,1,1
1279,CK01279,rj130.1100,8628758,5752.9811253053595,60.0,4.399881289213158,0.07,-0.062094823914010604,0.04,0.00011188248579330207,1.6112854631605293,C2,4.544,5829,Pinsonneault,0,1,1,1,1
1282,CK01282,rj125.90,8822366,6017.323516494822,60.0,4.106038665411775,0.07,-0.24668198284059634,0.04,6.1225943848982896,1.6300827091281984,C2,4.243,6309,Pinsonneault,0,1,1,1,1
1283,CK01283,rj117.169,8700771,5669.038781110169,60.0,3.754003071134121,0.07,-0.3781030457001382,0.04,0.00013279620913775325,1.3836670190226197,C2,4.438,5780,Solar,0,1,1,1,1
1288,CK01288,rj158.1387,10790387,6072.0479890686875,60.0,4.2924945874820875,0.07,-0.004202322239688146,0.04,1.1191390403513948,1.6821499062751863,C2,4.394,6397,Pinsonneault,0,1,1,1,1
1298,K01298,rj159.81,10604335,,,,,-0.4228886657780889,,4.013834085188896,2.1229657550488903,C2,4.707,4326,Pinsonneault,0,1,0,1,1
1299,CK01299,rj116.663,10864656,5002.474169144968,60.0,3.344725431222068,0.07,0.02025911043739878,0.04,2.006315694055734,1.719375212241767,C2,3.447,5155,Pinsonneault,0,1,1,1,1
1300,K01300,rj189.1494,10975146,4804.62461882822,60.0,4.504190849167813,0.07,-0.00338339370995127,0.04,0.0015812200418723332,1.8873767894206999,C2,4.663,4603,Pinsonneault,0,1,0,1,1
1306,CK01306,rj161.292,10858691,5529.168743731768,60.0,4.113956669050767,0.07,-0.39950101323105197,0.04,2.1121634183884908e-06,1.8596870924631355,C2,4.513999999999999,5973,Pinsonneault,0,1,1,1,1
1308,CK01308,rj130.2094,10586208,5616.232745973864,60.0,3.86530319022544,0.07,-0.03806036463825155,0.04,1.562861818271699e-05,1.9998291361655076,C2,4.507,5956,Pinsonneault,0,1,1,1,1
1309,CK01309,rj130.2084,10854768,6505.914833752446,60.0,4.107223614228175,0.07,-0.04489113073632995,0.04,21.167479857202654,1.6793118097282533,C2,4.279,7108,Pinsonneault,0,0,0,1,1
1311,CK01311,rj130.881,10713616,5756.6943088268345,60.0,4.5376401092638865,0.07,-0.4863851686633852,0.04,2.6199373129547197,1.6480417777042238,C2,4.204,6186,Pinsonneault,0,1,1,0,1
1314,CK01314,rj125.111,10585852,5073.484957767121,60.0,3.51985616091175,0.07,0.05959751211194045,0.04,1.4214956390628015,2.2112689237255356,C2,3.697,5186,Pinsonneault,0,1,1,1,1
1315,CK01315,rj125.106,10928043,6103.737571349803,60.0,4.277978979865069,0.07,0.014886677127988853,0.04,4.0884200554104195,1.4308245271076152,C2,4.308,6417,Pinsonneault,0,1,1,1,1
1316,CK01316,rj117.175,10794087,5810.3280367671405,60.0,3.9621755616024616,0.07,0.2633587915857487,0.04,3.0403971965521857,1.428486458343649,C2,4.438,5780,Solar,0,1,1,1,1
1326,CK01326,rj154.50,4639868,5437.632282408812,60.0,4.087446443144029,0.07,-0.6916844576583628,0.04,2.048121150903832,2.1861952014854555,C2,4.572,5429,Pinsonneault,1,1,1,1,1
1335,CK01335,rj130.2093,4155328,6400.0886273355545,60.0,4.075262849990313,0.07,0.12157050227181694,0.04,12.70507332789541,1.8735467569771882,C2,4.035,6221,Pinsonneault,0,1,1,1,1
1336,CK01336,rj192.296,4077526,5785.563516876759,60.0,4.529703009097362,0.07,0.0250727989297254,0.04,1.4410243992938216,1.7123143809963037,C2,4.38,6082,Pinsonneault,0,1,1,1,1
1338,CK01338,rj193.891,4466677,5643.6243375940285,60.0,4.091137781856184,0.07,-0.2605940437145503,0.04,0.0007499496018275043,1.9925435041944544,C2,4.428999999999999,5835,Pinsonneault,0,1,1,1,1
1344,CK01344,rj127.891,4136466,6009.649914486221,60.0,4.179886807009591,0.07,-0.41859743327632326,0.04,1.500686603539414e-05,1.937793804745122,C2,4.506,6035,Pinsonneault,0,1,1,1,1
1353,CK01353,rj130.1104,7303287,5995.323296653224,60.0,4.547132641338263,0.07,-0.03548619282153852,0.04,5.368865980612278,1.8166954373456061,C2,4.078,6261,Pinsonneault,0,1,1,1,1
1356,K01356,rj190.602,7363829,5677.700908410966,60.0,3.820004754521468,0.07,0.1110910634929846,0.04,2.979437407315757,2.2699278056392105,C2,4.426,5889,Pinsonneault,0,1,1,1,1
1360,CK01360,rj191.160,7102227,4894.981207379315,60.0,4.4431985649141446,0.07,-0.2699041074772354,0.04,4.5331253439862e-06,1.9989064412934336,C2,4.647,5117,Pinsonneault,0,1,1,1,1
1361,CK01361,rj127.707,6960913,,,,,-0.18183688946948634,,3.521732533678814,1.9553192200705063,C2,4.723,4200,Pinsonneault,1,1,0,1,1
1363,CK01363,rj193.281,6936909,5681.8824645663,60.0,4.306270665004901,0.07,0.17653412328593887,0.04,0.8018256144520626,1.7328482816528015,C2,4.527,5926,Pinsonneault,0,1,1,1,1
1364,CK01364,rj158.1189,6962977,5299.717431216665,60.0,4.418447267611079,0.0878665255045175,-0.011578034414186273,0.04,0.0004809335846545082,2.642245781201343,C2,4.47,5446,Pinsonneault,0,1,1,1,1
1366,CK01366,rj190.976,6932987,5439.50646529644,60.0,4.382537734882602,0.07,0.020560105126299546,0.04,5.294090981156074e-07,1.8113581039695403,C2,4.561,5709,Pinsonneault,0,1,1,1,1
1367,CK01367,rj193.80,6934291,4947.224198500725,60.0,4.5325810713154775,0.07,-0.1765296860301474,0.04,1.1521044247730927e-05,1.4592089739955716,C2,4.641,5070,Pinsonneault,0,1,1,1,1
1375,CK01375,rj130.1099,6766634,6139.590454900174,60.0,4.18425815085987,0.07,-0.328091000958175,0.04,8.685573002185558,1.702894218569765,C2,4.438,5780,Solar,0,1,1,1,1
1376,CK01376,rj130.2289,6774826,6368.00433171876,60.0,4.192212998152147,0.07,-0.45257821418360683,0.04,104.19205538759138,1.7398377636576638,C2,4.438,5780,Solar,0,0,1,1,1
1378,CK01378,rj127.728,7375795,5545.5830793152545,60.0,3.6883604747604455,0.07,-0.3689711119393324,0.04,0.002366904032663264,1.9297142254555297,C2,4.438,5780,Solar,0,1,1,1,1
1379,CK01379,rj130.500,7211221,5723.103220932956,60.0,4.383743016480309,0.07,-0.11850203798743195,0.04,0.0005448010357260724,2.027259529648794,C2,4.538,5868,Pinsonneault,0,1,1,1,1
1396,CK01396,rj192.702,9455556,5545.012505985129,60.0,4.532678340306999,0.07,0.044960600435106586,0.04,1.5506887131921943e-05,1.7590478165960246,C2,4.533,5865,Pinsonneault,0,1,1,1,1
1401,CK01401,rj127.727,9030447,,,,,,,14.701112077296727,1.8512236070293908,C2,4.303,6911,Pinsonneault,0,1,1,1,1
1408,K01408,rj158.286,9150827,,,,,-0.30779885962192316,,4.323820095765051,2.099308241557389,C2,4.727,4169,Pinsonneault,0,1,0,1,1
1411,CK01411,rj152.480,9425139,5679.810999468253,60.0,4.249815746128356,0.07,0.3251561065078204,0.04,0.00018684175629046784,1.9393049227149335,C2,4.401,5472,Pinsonneault,0,1,1,1,1
1412,CK01412,rj130.1095,8950853,5987.533027322788,60.0,4.175851222290356,0.07,0.09049557412549547,0.04,3.0446971933585854,1.710083722729734,C2,4.409,6211,Pinsonneault,0,1,1,1,1
1413,CK01413,rj190.591,9006449,5260.4491518864725,60.0,3.6381874838235873,0.07,-0.08828192777444727,0.04,0.0008158829823605718,1.9814551292200735,C2,4.442,5630,Pinsonneault,0,1,1,1,1
1421,K01421,rj190.603,11342550,5650.079593335253,60.0,4.272755546495624,0.07,-0.04703947417363968,0.04,0.7907919600102922,2.5084135882324747,C2,4.453,5852,Pinsonneault,0,1,1,1,1
1422,K01422,rj159.80,11497958,,,,,,,5.982884164168522,3.668827189856234,C2,4.752,3869,Pinsonneault,0,1,0,1,1
1426,CK01426,rj134.206,11122894,5658.975846607053,60.0,4.309322799173828,0.07,-0.20982199923641995,0.04,0.00045642955386204775,1.882275756265524,C2,4.435,6137,Pinsonneault,0,1,1,1,1
1428,CK01428,rj192.522,11401182,4812.7925624939035,60.0,4.507567151188036,0.07,-0.19364614431166388,0.04,1.8614591963786684,1.6643154717409971,C2,4.611000000000001,4855,Pinsonneault,0,1,1,1,1
1430,K01430,rj157.284,11176127,4581.02243309894,,,,-0.3171276436803929,,2.797132998263001,2.0062416501912748,C2,4.652,4656,Pinsonneault,0,1,0,1,1
1431,K01431,rj179.293,11075279,5529.329845390522,60.0,4.370782189774256,0.07,0.23786804324538982,0.04,1.3555554900790412e-08,1.5028985630782865,B3,4.4910000000000005,5597,Pinsonneault,0,1,1,1,1
1432,CK01432,rj161.493,11014932,5650.7112570715,60.0,4.2626084854909205,0.07,0.015218244213139234,0.04,0.00042735875945720814,2.0529950381480626,C2,4.534,5884,Pinsonneault,0,1,1,1,1
1436,CK01436,rj189.2369,11389771,5632.315965214692,60.0,4.403077387589395,0.07,0.11641202397939869,0.04,0.0008757865306585622,1.574293581400064,C2,4.512,5811,Pinsonneault,0,1,1,1,1
1438,CK01438,rj134.207,11193263,5747.367950397431,60.0,4.058142903425215,0.07,0.15421111504496351,0.04,2.497274199798843,1.873654743226286,C2,4.433,5896,Pinsonneault,0,1,1,1,1
1439,K01439,rj174.499,11027624,6000.062978900941,60.0,4.050410535419495,0.07,0.10090270218698955,0.04,5.003323988135627,1.4348383716217474,B3,4.306,6200,Pinsonneault,0,1,1,1,1
1442,K01442,rj189.1694,11600889,5610.481598983756,60.0,4.39564479703063,0.07,0.42806114268042167,0.04,1.199562951696655,1.411864532420477,B3,4.333,5569,Pinsonneault,0,1,1,1,1
1444,CK01444,rj130.502,11043167,6144.487669191109,60.0,4.0075616111714085,0.07,0.01045897426338449,0.04,8.000112431617653,1.9178749887734778,C2,4.2330000000000005,6372,Pinsonneault,0,1,1,1,1
1445,CK01445,rj125.87,11336883,6277.8841037790935,60.0,4.1304636372771375,0.07,0.062266020692120824,0.04,13.787734983647962,1.7366567999872544,C2,4.356,6532,Pinsonneault,0,1,1,1,1
1452,CK01452,rj130.903,7449844,6669.127769613431,,,,-0.4348978974660222,,31.082120001462073,1.7876531655694565,C2,4.101,7163,Pinsonneault,1,0,0,1,1
1463,K01463,rj178.283,7672940,6436.533906592771,60.0,4.169616837217968,0.07,-0.09368399404662525,0.04,10.489534254591884,1.4491750568177812,B3,4.438,5780,Solar,0,1,1,1,1
1466,K01466,rj190.801,9512981,4800.573431011892,60.0,4.409819569599549,0.09085910838456995,0.15668122760384406,0.04,0.15071665788512423,1.9556664625271438,C2,4.621,4813,Pinsonneault,0,1,1,1,1
1474,CK01474,rj150.141,12365184,6378.522606720815,60.0,4.127107597746942,0.07,0.1328214925459072,0.04,13.566510095031868,1.7408655143840932,C2,4.093999999999999,6740,Pinsonneault,0,1,1,1,1
1475,K01475,rj179.76,4770365,,,,,-0.38373869950981093,,4.328292238826368,2.5162824047047767,C2,4.715,4266,Pinsonneault,0,1,0,1,1
1477,K01477,rj190.802,7811397,5283.722226395936,60.0,4.609863450985345,0.08950368328588293,-0.0978024623167423,0.04,1.1819948220101906,2.2891401038462926,C2,4.596,5475,Pinsonneault,0,1,1,1,1
1478,CK01478,rj125.108,12403119,5496.174708060355,60.0,4.219318213601659,0.07,-0.019192194760378277,0.04,0.031549828437732685,1.8751172486103795,C2,4.564,5698,Pinsonneault,0,1,1,1,1
1480,CK01480,rj191.162,7512982,4928.510499621135,60.0,4.522060237195073,0.09494624338534104,-0.3232046798679749,0.04,2.0083760705327895,2.535582422918357,C2,4.6530000000000005,5098,Pinsonneault,0,1,1,1,1
1486,K01486,rj159.691,7898352,5746.729779957946,60.0,4.3703699804119625,0.07,0.10208336535927623,0.04,0.6886399064834121,1.6874919940454556,C2,4.518,5952,Pinsonneault,0,1,1,1,1
1515,CK01515,rj189.2209,7871954,,,,,,,3.7083576288175575,2.983134013067423,C2,4.721,4213,Pinsonneault,0,1,0,1,1
1525,CK01525,rj117.181,7869917,6637.35803900755,,,,-0.16014152166522094,,35.26756792897016,1.547652229697479,C2,4.238,6907,Pinsonneault,0,0,1,1,1
1528,CK01528,rj134.209,7691260,5311.858207308871,60.0,4.391324556247729,0.07,0.019794395429292462,0.04,0.00041688449049570586,2.004736415791548,C2,4.63,5261,Pinsonneault,0,1,1,1,1
1529,CK01529,rj192.516,9821454,5828.746274290337,60.0,4.182423312411846,0.07,-0.3322876989095473,0.04,0.0034815778165282474,1.7689629793632715,C2,4.445,6308,Pinsonneault,0,1,1,1,1
1530,CK01530,rj125.97,11954842,5900.3142599284365,60.0,4.195319420409817,0.07,-0.5862172318414988,0.04,0.0024708225267313644,1.5979797340490813,C2,4.413,6265,Pinsonneault,0,1,1,1,1
1531,CK01531,rj125.102,11764462,5860.099129383623,60.0,4.462761489446943,0.07,-0.09100846099665655,0.04,0.7554840981790023,1.8975181346016765,C2,4.402,6069,Pinsonneault,0,1,1,1,1
1532,CK01532,rj125.93,11656246,6123.059565775927,60.0,4.167475039668821,0.07,0.09505545926784913,0.04,6.48647062587708,1.634059870006894,C2,4.291,6447,Pinsonneault,0,1,1,1,1
1533,CK01533,rj130.1083,7808587,5880.312075647012,60.0,4.478290544788708,0.07,-0.3107011702355913,0.04,0.0008925120241236595,1.600317998834623,C2,4.416,6356,Pinsonneault,0,1,1,1,1
1534,CK01534,rj130.499,4741126,6204.445461836974,60.0,4.208451286185661,0.07,-0.021864437557362577,0.04,7.755921899076164,1.8562006163130915,C2,4.4030000000000005,6396,Pinsonneault,0,1,1,1,1
1535,CK01535,rj125.101,11669125,5738.232659412285,60.0,4.434763966676062,0.07,-0.4165158639615385,0.04,2.2387164453352426e-06,1.5318054493667344,C2,4.332,6189,Pinsonneault,0,1,1,1,1
1536,CK01536,rj125.110,12159249,5931.708830474454,60.0,4.164262820711051,0.07,0.18662403136156677,0.04,2.6813665243947966,1.6336768554582513,C2,4.4,6057,Pinsonneault,0,1,1,1,1
1537,CK01537,rj117.170,9872292,6169.121320172381,60.0,4.104281879653776,0.07,-0.24494138761006698,0.04,5.680555691747331,1.5159226227698017,C2,4.438,5780,Solar,0,1,1,1,1
1546,K01546,rj194.287,5475431,6108.561700615149,60.0,4.1215990610480455,0.09189960627862095,-0.19266070035068644,0.04,4.602655728439824,2.255910055516214,C2,4.5760000000000005,5615,Pinsonneault,0,1,1,1,1
1557,CK01557,rj156.283,5371776,4831.618917143702,60.0,4.648018654065343,0.07,-0.030724002166168992,0.04,2.7522871977693995,1.8242551802397164,C2,4.625,4789,Pinsonneault,0,1,1,1,1
1563,CK01563,rj158.1187,5219234,5113.061674675141,60.0,4.562384216338242,0.07,0.0271473164582896,0.04,0.0018251125557879888,1.5396139875368677,C2,4.513999999999999,4918,KIC,0,1,1,1,1
1567,CK01567,rj158.1188,5438099,4886.816951961891,60.0,4.291077586220761,0.07,-0.21909793159373112,0.04,1.679250743349186,1.6843233850528543,C2,4.522,5027,KIC,0,1,1,1,1
1576,CK01576,rj130.1890,5299459,5500.595320092072,60.0,4.298899462253544,0.07,0.17624459227587325,0.04,6.145245601274496e-08,1.986263659785361,C2,4.345,5574,Pinsonneault,0,1,1,1,1
1589,CK01589,rj156.284,5301750,5970.81200084728,60.0,4.495374398007329,0.07,-0.2523691560517691,0.04,4.228141588774919,2.391978067304022,C2,4.415,6015,Pinsonneault,0,1,1,1,1
1590,CK01590,rj192.289,5542466,4818.498017684946,60.0,4.411494955442501,0.08780513644334192,-0.22480184299232625,0.04,2.615365766382093,2.380296439791917,C2,4.595,4936,Pinsonneault,0,1,1,1,1
1596,K01596,rj159.82,10027323,4814.032931922669,60.0,4.541876295770299,0.07,0.2036578098106536,0.04,1.69927809139394,1.7246721697519012,C2,4.646,4684,Pinsonneault,0,1,0,1,1
1597,CK01597,rj120.348,5039228,6517.448087087739,60.0,4.181197478223255,0.07,0.15501483679396588,0.04,24.5555394363154,1.9433715350176506,C2,4.438,5780,Solar,0,0,1,1,1
1606,CK01606,rj130.2288,9886661,5443.0255890165645,60.0,4.507220034281649,0.07,0.0969070021591118,0.04,4.4045677742854394e-05,1.7457113975007654,C2,4.571000000000001,5548,Pinsonneault,0,1,1,1,1
1608,CK01608,rj130.882,10055126,5926.215663268263,60.0,4.287915036949285,0.07,-0.08268661810765963,0.04,2.5326292218738056,1.6143991923479966,C2,4.385,6284,Pinsonneault,0,1,1,1,1
1609,CK01609,rj130.1889,5009743,5975.704530795694,60.0,4.410451675539094,0.07,-0.5215997952490462,0.04,2.563332700322718e-06,1.87232311733486,C2,4.4430000000000005,6292,Pinsonneault,0,1,1,1,1
1611,K01611,rj120.339,12644769,,,,,-0.23737393831905032,,3.7884897447464487,2.0458736077298756,B3,4.724,4198,Pinsonneault,0,1,0,1,1
1612,K01612,rj120.337,10963065,6019.60508436794,60.0,4.227705672078519,0.07,-0.24100400813933764,0.04,2.844192023141985,1.368665709865814,B3,4.157,6317,Pinsonneault,0,1,1,1,1
1613,CK01613,rj131.490,6268648,6079.749385225979,60.0,4.37280153428169,0.07,-0.5099231823015752,0.04,9.045794509129992,2.133655342171886,B5,4.438,5780,Solar,1,1,1,1,1
1615,CK01615,rj131.491,4278221,6049.367299408499,60.0,4.444932940109554,0.07,0.1855433165098591,0.04,7.419229979086392,1.9356368057500326,B5,4.547,5808,Pinsonneault,0,1,1,1,1
1616,CK01616,rj131.492,9015738,6034.236614822447,60.0,4.259599871193094,0.07,0.12071709309981739,0.04,4.835509709576639,2.0533329659983743,B5,4.5280000000000005,5942,KIC,0,1,1,1,1
1618,CK01618,rj131.493,7215603,6203.814363025424,60.0,4.135469631469323,0.07,0.08415465552935615,0.04,9.742678900504878,1.940223789737603,B5,4.322,6342,Pinsonneault,0,1,1,1,1
1619,CK01619,rj131.495,4276716,4871.530434457277,60.0,4.5305477385369395,0.07,-0.30165952494045317,0.04,1.422083113236686,2.4407834640829704,B5,4.62,4827,Pinsonneault,0,1,1,1,1
1621,CK01621,rj131.496,5561278,6054.279517538148,60.0,4.00862816791285,0.07,-0.05168162512701985,0.04,5.521711754062595,2.238681175672747,B5,4.325,6218,Pinsonneault,0,1,1,1,1
1622,CK01622,rj150.317,7287683,5756.735645001815,60.0,,,-0.7809084331460272,0.04,97.6393051984979,2.203128176031291,B5,4.055,7726,Pinsonneault,0,0,0,1,1
1623,CK01623,rj181.92,11392618,5746.896468205947,60.0,4.117687427096776,0.07,-0.007400590045112294,0.04,1.5372960477793005,1.6272591516339088,C2,4.511,5791,Pinsonneault,0,1,1,1,1
1628,CK01628,rj131.515,6975129,6212.0774906963925,60.0,4.395363074234154,0.07,0.08547589336928935,0.04,10.288023124319606,2.5463826198032877,B5,4.135,6198,Pinsonneault,0,1,1,1,1
1629,CK01629,rj152.483,8685497,5798.956895948317,60.0,4.191767441555509,0.07,0.22669277686334618,0.04,2.1852290733322945,2.0617895850997763,C2,4.373,5995,Pinsonneault,0,1,1,1,1
1632,CK01632,rj150.755,9277896,6091.606468037807,60.0,4.104445329993769,0.07,-0.027300835750281242,0.04,7.085905508176429,1.96323105700415,C2,4.306,6453,Pinsonneault,0,1,1,1,1
1639,CK01639,rj179.324,10749128,6035.964640501306,60.0,3.751593215406444,0.07,0.011090108087808016,0.04,5.5108403499588885,1.8332927379194532,C2,4.454,6267,Pinsonneault,0,1,1,1,1
1645,CK01645,rj182.381,11045383,5438.517700590186,60.0,4.147173897931804,0.07,-0.3469784966598149,0.04,2.8982896938924867,1.7977135832997224,C2,4.526,5199,Pinsonneault,1,1,1,1,1
1647,CK01647,rj156.671,11153121,5756.745071586921,60.0,4.278469734895992,0.07,0.24859831843036612,0.04,1.5419482096093917,1.9574503496922913,C2,4.356,5881,Pinsonneault,0,1,1,1,1
1655,CK01655,rj153.1318,11547505,5496.1728477246925,60.0,4.216344439623091,0.07,-0.16462254064774653,0.04,0.010876087774159826,1.588071280751655,C2,4.441,5886,Pinsonneault,0,1,1,1,1
1665,CK01665,rj157.289,4932442,6017.313173521502,60.0,4.175019019840035,0.07,0.3035978802851393,0.04,1.3985809747246782,2.003728835305701,C2,4.4910000000000005,6100,Pinsonneault,0,1,1,1,1
1666,CK01666,rj190.823,5008501,6277.886999528764,60.0,4.183406682843495,0.07,-0.022002604110273903,0.04,14.197870893506108,2.024403589583668,C2,4.416,6419,Pinsonneault,0,1,1,1,1
1669,CK01669,rj157.867,5183357,6139.036750254936,60.0,4.152673590376711,0.07,-0.11251630718783279,0.04,6.6288121634073685,1.8302490626336476,C2,4.419,6382,Pinsonneault,0,1,1,1,1
1684,CK01684,rj154.74,6048024,6572.7562412171055,,,,-0.3269164216485416,,15.484601497808281,1.9123373825710033,C2,4.426,6388,Pinsonneault,1,1,1,1,1
1686,K01686,rj158.1186,6149553,,,,,,,6.911830162315879,3.668826226267517,C2,4.756,3820,Pinsonneault,0,1,0,1,1
1688,CK01688,rj191.465,6310636,6017.313880434955,60.0,4.110232322620566,0.07,0.13000554957053978,0.04,5.136704955026399,1.8030070214281224,C2,4.499,5821,Pinsonneault,0,1,1,1,1
1692,CK01692,rj131.507,6616218,5431.063531316708,60.0,4.527841597828449,0.07,0.3592155320726777,0.04,0.0005966529068877069,1.9912457826543266,B5,4.468999999999999,5224,KIC,0,1,1,1,1
1695,CK01695,rj182.403,6803855,5907.59979415608,60.0,4.169547220110304,0.07,0.09089234378146992,0.04,1.7945606984163631,1.9705045585846226,C2,4.147,6127,Pinsonneault,0,1,1,1,1
1701,CK01701,rj150.146,7222086,5930.964627229183,60.0,,,-0.3685517903696909,0.04,45.3431211615575,1.8360155609721713,C2,4.067,7287,Pinsonneault,0,0,0,1,1
1706,CK01706,rj156.670,7626370,5176.197798217918,60.0,4.373885780569181,0.07,0.05566950359615167,0.04,0.0003634295134344878,1.9352196814259288,C2,4.515,5215,Pinsonneault,0,1,1,1,1
1707,K01707,rj159.692,7703955,5620.118518275628,60.0,4.000010124777765,0.07,-0.3944612292612378,0.04,0.0005579722083501881,1.878257604981987,C2,4.498,5774,Pinsonneault,0,1,1,1,1
1715,CK01715,rj134.199,9836959,5781.595409611766,60.0,4.279674892150448,0.07,-0.3407887015290219,0.04,5.4447706581139954e-05,1.6889661618443794,C2,4.156000000000001,6348,Pinsonneault,0,1,1,1,1
1725,CK01725,rj152.475,10905746,,,,,,,5.650420949522821,3.668827188952197,C2,4.438,5780,Solar,0,1,1,1,1
1726,CK01726,rj153.322,8242434,4782.583488385536,60.0,4.443648459964734,0.07,0.06082789518852648,0.04,1.9310694464193294,2.0132101053853124,C2,4.637,4734,Pinsonneault,0,1,1,1,1
1738,CK01738,rj150.753,4365645,5308.161908239957,60.0,4.513271624382917,0.07,0.2146286525045871,0.04,0.0019421995159101257,2.0764511946796755,C2,4.484,5308,Pinsonneault,0,1,1,1,1
1739,K01739,rj158.488,7199906,5802.275481245957,60.0,4.219101836295449,0.09093301092627548,-0.020082810509989564,0.04,1.7191638593133662,3.0664932334827264,C2,4.519,5969,Pinsonneault,0,1,1,1,1
1751,CK01751,rj191.286,9729691,5149.390272354114,60.0,4.613348105971326,0.07,-0.07691169184623245,0.04,1.2381021930750968,2.2132953343907187,C2,4.531000000000001,5165,Pinsonneault,0,1,1,1,1
1754,CK01754,rj155.85,8651389,6194.208119551742,60.0,4.304091653260891,0.07,-0.09812080164182639,0.04,6.483016614962555,1.844403013787405,C2,4.438,5780,Solar,0,1,1,1,1
1772,K01772,rj191.163,3345675,,,,,-0.7270577479759497,,4.113352786806259,3.668827198062484,C2,4.7139999999999995,4274,Pinsonneault,0,1,0,1,1
1779,CK01779,rj150.756,9909735,5833.480815579791,60.0,4.592559379576809,0.07,0.27093650890358606,0.04,6.742755850695839,2.084425201010397,C2,4.143,5811,Pinsonneault,0,1,1,1,1
1781,K01781,rj153.498,11551692,4925.88753771317,60.0,4.675336658754141,0.07,0.16267865696862613,0.04,3.9110775773597855,1.5403930921645534,B3,3.615,4888,Pinsonneault,0,1,1,1,1
1783,CK01783,rj155.472,10005758,5969.852327763172,60.0,4.323789897382743,0.07,0.0804522373652882,0.04,0.4870059269301483,1.9078813402690156,C2,4.462,6235,Pinsonneault,0,1,1,1,1
1784,CK01784,rj152.924,10158418,6124.042742314429,60.0,4.594689302647843,0.07,0.010153160047606354,0.04,5.334238774266623,1.9805678931912667,C2,4.541,5852,Pinsonneault,1,1,1,1,1
1792,CK01792,rj181.93,8552719,5472.949431101687,60.0,3.9309025804546325,0.07,-0.04924879348818627,0.04,3.2941140753065916,1.858619024325351,C2,4.581,5288,Pinsonneault,0,1,1,1,1
1796,CK01796,rj134.200,10019399,6045.1820294419995,60.0,4.450018037381613,0.07,-0.06358798224887627,0.04,4.046512180910316,1.6893748356052967,C2,4.438,5780,Solar,0,1,1,1,1
1797,CK01797,rj131.513,10676014,4967.5728521737465,60.0,4.676203256179699,0.07,0.13216584416322621,0.04,3.7792623433939143,2.1398325794286914,B5,4.598,4909,Pinsonneault,0,1,1,1,1
1800,CK01800,rj150.521,11017901,5612.777954165821,60.0,4.654875016177033,0.07,0.025802117223532747,0.04,6.302517893726513,1.9699843584345782,C2,4.434,5601,Pinsonneault,0,1,1,1,1
1802,CK01802,rj152.302,11298298,5935.031397983149,60.0,4.548688007013772,0.07,-0.013205705092266234,0.04,1.509189453221604,1.8939729523196684,C2,4.484,6105,Pinsonneault,0,1,1,1,1
1803,CK01803,rj152.1275,4349442,4937.481568247509,60.0,4.626684770157319,0.07,0.009447048363924323,0.04,0.0020688669043340546,1.9019520694027787,C2,4.593999999999999,4932,Pinsonneault,0,1,1,1,1
1805,CK01805,rj154.51,4644952,5602.392739428074,60.0,4.6357038157977275,0.07,-0.0029067540461566593,0.04,2.587130276703794,1.7486773683878085,C2,4.078,5704,Pinsonneault,0,1,1,1,1
1806,CK01806,rj179.692,9529744,6148.351918087436,60.0,4.18864399712013,0.07,-0.11010528007628421,0.04,6.617903915137169,1.7817245175413328,C2,4.412,6435,Pinsonneault,0,1,1,1,1
1808,CK01808,rj131.504,7761918,6150.414693897887,60.0,4.32960816179563,0.07,-0.010067352075015183,0.04,6.471315531682064,2.055817084900683,B5,4.351,6278,Pinsonneault,0,1,1,1,1
1809,CK01809,rj131.510,8240797,5768.133241356009,60.0,4.484987828296826,0.07,0.07356128125565214,0.04,1.409145971971967,2.1091596942949913,B5,4.438,5780,Solar,0,1,1,1,1
1812,CK01812,rj153.702,6279974,6011.757335752474,60.0,4.256132781143971,0.07,-0.07405882023944046,0.04,1.7303485366103626,1.6734272842365174,C2,4.415,6284,Pinsonneault,0,1,1,1,1
1813,CK01813,rj153.706,9455325,5418.016703993046,60.0,4.577122477863866,0.07,0.00974277145516945,0.04,0.003501124418946233,1.812156595707559,C2,4.38,5507,Pinsonneault,0,1,1,1,1
1814,CK01814,rj154.67,5621125,5759.198025313569,60.0,,,-0.5905262814513698,0.04,86.07820931256708,1.7090106633385063,C2,4.303999999999999,7072,Pinsonneault,0,0,0,1,1
1815,CK01815,rj153.1288,9872283,4811.874061628512,60.0,4.636443674932195,0.07,0.056878422211775775,0.04,0.0006170630243591546,1.860599533935862,C2,4.635,4742,Pinsonneault,0,1,1,1,1
1818,CK01818,rj153.1287,7870032,5574.563803880532,60.0,4.631561571883622,0.07,-0.004791886491826554,0.04,1.1481230551937291,1.7033646719193438,C2,4.3180000000000005,5724,Pinsonneault,0,1,1,1,1
1819,CK01819,rj152.485,9597058,5451.153696305325,60.0,4.6566197232682764,0.07,-0.002642002021684225,0.04,1.0710424768584468,1.9420304403508413,C2,4.596,5482,Pinsonneault,0,1,1,1,1
1820,CK01820,rj152.669,8277797,5387.460728231319,60.0,4.582433778736643,0.07,0.06533281754980605,0.04,3.049863734094771e-05,1.9676449866005645,C2,4.092,5539,Pinsonneault,0,1,1,1,1
1822,CK01822,rj131.503,5124667,6026.450386118031,60.0,4.371724024541578,0.07,-0.3196467700407433,0.04,4.050043666505305,2.1344877387685335,B5,4.208,6221,Pinsonneault,0,1,1,1,1
1824,CK01824,rj134.198,2989404,5965.093948216278,60.0,4.3243350845731605,0.07,-0.2606073779560257,0.04,0.003386721077160759,1.9035779549585663,C2,4.209,6252,Pinsonneault,0,1,1,1,1
1825,CK01825,rj156.98,5375194,5381.489247775719,60.0,4.6620227094344475,0.07,0.07568206697821903,0.04,3.968891811837512,2.051638264596304,C2,4.056,5548,Pinsonneault,0,1,1,1,1
1826,CK01826,rj152.478,6468138,5921.172499237812,60.0,4.321296245161764,0.07,-0.10210477739363585,0.04,0.2769790050523222,1.9045169756440776,C2,4.511,6007,Pinsonneault,0,1,1,1,1
1831,CK01831,rj154.303,11601584,5219.533766096445,60.0,4.404616969200374,0.07,0.12370990770991878,0.04,0.00035431018536602465,1.8984712150802137,C2,4.618,5322,Pinsonneault,0,1,1,1,1
1835,CK01835,rj152.1120,9471268,5155.802876401162,60.0,4.685961443967127,0.07,0.14211947965161786,0.04,3.898153344576653,1.8663674299814053,C2,3.889,5124,Pinsonneault,0,1,1,1,1
1837,CK01837,rj153.99,10657406,5268.5574233023,60.0,4.680291284588884,0.07,0.11893614403619916,0.04,1.4572084043909124,1.541645701237823,C2,4.488,5287,Pinsonneault,0,1,1,1,1
1839,CK01839,rj153.288,5856571,5459.454843295862,60.0,4.588813798603677,0.07,0.07026590702859839,0.04,6.927156249595638,2.156133731588529,C2,3.948,5540,Pinsonneault,0,1,1,1,1
1841,CK01841,rj153.93,11760231,5196.8824822415845,60.0,4.566588134929665,0.07,0.002705460754365372,0.04,0.004622044551254811,1.7492427502836168,C2,4.51,5228,Pinsonneault,0,1,1,1,1
1843,CK01843,rj153.90,5080636,,,,,,,5.2560172528846225,3.6688271982331617,C2,4.757,3825,Pinsonneault,0,1,0,1,1
1848,CK01848,rj179.488,7430034,5977.186667855207,60.0,4.3415722713477924,0.07,-0.19963676340060418,0.04,6.03696653626592,1.6333404415968158,C2,4.441,6272,Pinsonneault,0,1,1,1,1
1850,CK01850,rj156.796,8826168,5818.939146787434,60.0,4.149112281082319,0.07,-0.05485204886597679,0.04,0.0004670756608662341,1.9829310815837793,C2,4.527,5927,Pinsonneault,0,1,1,1,1
1852,CK01852,rj152.1382,9763348,6277.883965395531,60.0,4.138558245562008,0.07,-0.313587810712345,0.04,3.148974219429384,1.941288864742808,C2,4.438,5780,Solar,0,1,1,1,1
1854,CK01854,rj152.676,9662811,5551.7541728925435,60.0,4.329357019967274,0.07,-0.021620785170076817,0.04,2.511575649677411e-06,1.8620716557918053,C2,4.146,5601,Pinsonneault,0,1,1,1,1
1856,CK01856,rj156.795,11570749,5273.663477281245,60.0,4.5746929722823815,0.07,-0.013567491636183013,0.04,9.293583136393835e-07,1.8047115218124492,C2,3.987,5349,Pinsonneault,0,1,1,1,1
1857,CK01857,rj153.703,11297236,5835.928579630689,60.0,4.470084355563894,0.07,-0.042195420411558666,0.04,0.9724933749361866,1.847770616640048,C2,4.531000000000001,5861,Pinsonneault,0,1,1,1,1
1858,CK01858,rj192.281,8160953,5444.4985697140155,60.0,4.5912119288122115,0.07,-0.06761303178968608,0.04,0.0002020552738255521,2.1436983301422625,C2,4.441,5667,Pinsonneault,0,1,1,1,1
1860,CK01860,rj157.288,4157325,5725.930430345858,60.0,4.501947257710399,0.07,0.08593253309458852,0.04,0.00033709580487051305,1.9330234805603157,C2,4.369,5708,KIC,0,1,1,1,1
1861,CK01861,rj156.278,3648437,6025.08456079234,60.0,4.540898232123414,0.07,-0.02797975878428568,0.04,7.459206622727638,1.8084806893060366,C2,4.477,6166,Pinsonneault,0,1,1,1,1
1862,CK01862,rj152.1119,7286173,5643.126046487108,60.0,4.410803792399829,0.07,0.2241518390109769,0.04,0.8936194865898033,1.6679531742623053,C2,4.55,5703,Pinsonneault,0,1,1,1,1
1863,CK01863,rj152.930,11126381,6017.314596083122,60.0,4.419917679192457,0.07,0.18894768040198487,0.04,3.6460945862117695,1.9166254350018952,C2,4.47,6189,Pinsonneault,0,1,1,1,1
1864,CK01864,rj179.489,4149450,5599.341535279738,60.0,3.8903526588309885,0.07,0.06962035344215352,0.04,0.0006146510587243803,1.8278012050402108,C2,3.846,5801,Pinsonneault,0,1,1,1,1
1871,K01871,rj156.525,9758089,4714.4624382619795,60.0,4.442474923091508,0.07,0.1378905201025088,0.04,1.0013058917707114,1.9986896546747028,C2,4.667,4573,Pinsonneault,0,1,0,1,1
1874,CK01874,rj193.897,8978528,4529.768774315307,,,,-0.3282394372447728,,2.7881495202327433,1.8102956978586744,C2,4.704,4353,Pinsonneault,0,1,0,1,1
1875,CK01875,rj191.60,9967771,5582.417515543833,60.0,4.229665700077089,0.07,-0.1913677611756805,0.04,0.0008610839715919028,2.4009631084663616,C2,4.476,5959,Pinsonneault,0,1,1,1,1
1876,K01876,rj158.489,11622600,4564.364665139523,,,,-0.34857200955262013,,1.9065403374731402,1.9747128435359567,C2,4.688,4450,Pinsonneault,0,1,0,1,1
1877,CK01877,rj153.291,10454632,4907.331870004963,60.0,4.603291705267686,0.07,-0.010342017770981211,0.04,1.8128613878722168,1.7750027060328502,C2,3.755,4949,Pinsonneault,0,1,1,1,1
1878,CK01878,rj152.294,3098810,6155.782904634268,60.0,4.181935082613414,0.07,0.09832677704630988,0.04,6.843857616850599,1.640223271218595,C2,4.348,6248,Pinsonneault,0,1,1,1,1
1883,CK01883,rj131.497,11758544,6017.317801157995,60.0,4.108560771547748,0.07,-0.009791604860415616,0.04,6.209963935529114,2.2043168852517026,B5,4.336,6294,Pinsonneault,0,1,1,1,1
1886,CK01886,rj152.148,9549648,6188.310003639014,60.0,4.09643651492158,0.07,-0.021507555732621062,0.04,10.182021519579731,1.9798662569192833,C2,4.021,6345,Pinsonneault,0,1,1,1,1
1888,CK01888,rj152.1277,10063802,6359.264209944317,60.0,4.142765466176612,0.07,0.02176543767037358,0.04,16.911688919326966,1.9648904620248306,C2,4.253,6739,Pinsonneault,0,1,1,1,1
1889,CK01889,rj190.800,11074178,5438.623330066716,60.0,4.5579312249084785,0.07,-0.023673159503014074,0.04,0.000786738402052567,1.884791026431805,C2,4.556,5733,Pinsonneault,0,1,1,1,1
1890,CK01890,rj131.494,7449136,6087.098758210178,60.0,4.121992212761932,0.07,0.04843923889564145,0.04,6.879987533025224,2.4261709900273667,B5,4.343,6169,Pinsonneault,0,1,1,1,1
1893,CK01893,rj157.290,8689793,5742.798077038839,60.0,4.167968027632,0.07,-0.3413153095674777,0.04,0.0001195195869336807,1.827659672513422,C2,4.489,6112,Pinsonneault,0,1,1,1,1
1894,CK01894,rj154.66,11673802,5013.125075679301,60.0,3.4927999479629515,0.07,0.13207671470444152,0.04,1.7010496756665785,2.1545710262100606,C2,2.87,4999,Pinsonneault,0,1,1,1,1
1897,CK01897,rj156.277,5695524,5851.181178058671,60.0,4.250796318005744,0.07,-0.19822866332978595,0.04,2.784969825864181e-06,1.90752206253626,C2,4.394,6190,Pinsonneault,0,1,1,1,1
1898,CK01898,rj153.516,7668663,5725.962492293896,60.0,4.297546189459299,0.07,-0.044938812359882715,0.04,2.5353680266348988e-08,1.8636680452459613,C2,4.414,6056,Pinsonneault,0,1,1,1,1
1901,CK01901,rj152.1281,3629967,6017.311221080769,60.0,4.292739977175818,0.07,0.09619655202498589,0.04,3.7085312530510812,2.0572005242455886,C2,4.495,6074,Pinsonneault,0,1,1,1,1
1904,CK01904,rj179.711,8766650,5076.762409819713,60.0,4.581670137012591,0.07,-0.03703063696476713,0.04,0.00039000565773927853,1.9308604538598924,C2,3.85,5059,Pinsonneault,0,1,1,1,1
1905,CK01905,rj153.1319,10328393,4936.252569627196,60.0,4.5567915034103805,0.07,-0.18034736856384062,0.04,0.0006498626082120929,1.8143222932024632,C2,4.561,5072,Pinsonneault,0,1,1,1,1
1909,CK01909,rj134.195,10130039,5895.0198778874665,60.0,4.450486029602032,0.07,-0.028669884611354373,0.04,3.824592296197693e-07,1.8482297880567815,C2,4.46,6095,Pinsonneault,0,1,1,1,1
1913,CK01913,rj152.144,9704384,5498.254420213941,60.0,4.542618488380473,0.07,0.1927677012068092,0.04,0.0001661199020481785,1.9467335834259474,C2,4.406000000000001,5517,Pinsonneault,0,1,1,1,1
1915,CK01915,rj156.303,9101496,6011.170460366188,60.0,4.081902719282558,0.07,0.306859429589249,0.04,5.774879244239746,1.9473574331254104,C2,4.513999999999999,5993,Pinsonneault,0,1,1,1,1
1916,CK01916,rj152.925,6037581,5913.851946922301,60.0,4.40198154923959,0.07,0.20011224593352225,0.04,5.16177192844684,1.865395199438623,C2,4.499,6063,Pinsonneault,0,1,1,1,1
1917,CK01917,rj152.928,10074466,5983.105420733074,60.0,4.324247526752137,0.07,-0.1064533750940388,0.04,2.484561108916125,1.7331307423917128,C2,4.421,6356,Pinsonneault,0,1,1,1,1
1921,CK01921,rj154.73,7755636,6387.188362801567,60.0,4.1627523157832576,0.07,-0.06191927850548059,0.04,18.574150333947895,1.8752206575115546,C2,4.292,6716,Pinsonneault,0,1,1,1,1
1923,CK01923,rj153.879,4989057,5391.317040136231,60.0,4.438940354673643,0.07,0.1503331943546823,0.04,1.203109450287343e-06,1.8406943382283547,C2,4.0360000000000005,5453,Pinsonneault,0,1,1,1,1
1924,K01924,rj152.499,5108214,5991.857466071201,60.0,3.916430769338077,0.07,0.33737524436861355,0.04,4.699697979369549,1.489221725577423,B1,3.861,5911,Pinsonneault,0,1,1,1,1
1925,CK01925,rj148.163,9955598,5441.143561358385,60.0,4.434316212624409,0.07,0.0975812179827171,0.04,3.827504394471326e-05,2.050005300172911,B5,3.714,5432,Pinsonneault,0,1,1,1,1
1928,CK01928,rj152.1113,5770074,5900.080952187748,60.0,4.433568080003364,0.07,0.2232093655078877,0.04,2.0506207948959214,1.7130681461925577,C2,4.477,6000,Pinsonneault,0,1,1,1,1
1929,CK01929,rj134.197,10136549,5651.169686314433,60.0,3.8890058755859402,0.07,0.018281827387556217,0.04,0.0010158919891269935,1.59820334359722,C2,4.121,5900,Pinsonneault,0,1,1,1,1
1930,CK01930,rj131.499,5511081,5887.607613766829,60.0,4.0142201167768565,0.07,-0.07664570066358756,0.04,4.602822335525753,2.062493840644585,B5,4.064,6164,Pinsonneault,0,1,1,1,1
1937,CK01937,rj152.1112,10190777,4582.771354159612,,,,-0.07784939685225566,,3.6567523625446627,2.1761778456472403,C2,4.703,4368,Pinsonneault,0,1,0,1,1
1938,CK01938,rj157.104,9651234,5096.666284682857,60.0,4.373342387060717,0.07,-0.28723730184408786,0.04,0.0002414993842183577,1.9045344777332713,C2,4.627,5268,Pinsonneault,0,1,1,1,1
1944,CK01944,rj157.102,2438513,5760.169795651603,60.0,4.680561088836384,0.07,0.03086205464981009,0.04,1.1639298899224069,1.9137392141370877,C2,3.9819999999999998,6287,Pinsonneault,0,1,1,1,1
1947,CK01947,rj150.126,12253474,5978.160177346667,60.0,4.008092912623911,0.07,0.19947834376228335,0.04,1.2788710249039728,1.855699929535985,C2,4.453,6085,Pinsonneault,0,1,1,1,1
1951,CK01951,rj181.97,8081187,6017.31349522543,60.0,4.206479792293127,0.07,-0.3060465651863794,0.04,4.020913734270099,1.7568710304104256,C2,4.4430000000000005,6290,Pinsonneault,0,1,1,1,1
1955,CK01955,rj153.515,9892816,6214.37642837418,60.0,4.147999944451479,0.07,0.018418688842316518,0.04,9.324069257984682,2.086879064353174,C2,4.412,6456,Pinsonneault,0,1,1,1,1
1958,CK01958,rj150.534,9836149,5872.625858700328,60.0,4.635788998794726,0.07,-0.0006796397242410587,0.04,3.567211317644997,1.589354628392426,C2,4.52,5959,Pinsonneault,0,1,1,1,1
1960,CK01960,rj157.692,6949061,5805.712330315742,60.0,4.2495417609630275,0.07,0.13218812044841374,0.04,2.2445554945408555,1.7241943907551351,C2,4.408,6114,Pinsonneault,0,1,1,1,1
1961,CK01961,rj134.196,7269493,5408.345676639124,60.0,4.594170975077068,0.07,-0.009119849408349825,0.04,2.9159391962312973,1.7259625337564815,C2,3.9539999999999997,5539,Pinsonneault,0,1,1,1,1
1962,CK01962,rj131.489,5513648,5941.259829290371,60.0,4.127700976771138,0.07,-0.0882120922490611,0.04,3.837927704434704,1.8450611904904202,B5,4.438,5780,Solar,0,1,1,1,1
1963,CK01963,rj183.377,10917681,5856.420559973157,60.0,4.222551064254635,0.07,0.02803852012242122,0.04,3.632330467161813,1.892340251908312,C2,4.493,6074,Pinsonneault,0,1,1,1,1
1964,CK01964,rj131.488,7887791,5545.524046647809,60.0,4.391246295577979,0.07,0.004809334038270623,0.04,4.894142134448387e-06,1.9052148081666929,B5,3.835,5541,Pinsonneault,0,1,1,1,1
1977,CK01977,rj156.300,9412760,4654.756916243909,,,,0.02970581087217661,,7.1700840933218934,1.9642558591102088,C2,4.696000000000001,4399,Pinsonneault,0,1,0,1,1
1978,CK01978,rj193.1075,9518318,5491.838303244604,60.0,4.43244974870209,0.07,0.03196995812227729,0.04,0.0004006305846575575,2.2157629434377646,C2,4.4830000000000005,5995,Pinsonneault,0,1,1,1,1
1979,CK01979,rj153.319,7273277,5756.382322295005,60.0,4.366752748760797,0.07,0.1642229674024396,0.04,1.3780171735211857,1.7529474489155221,C2,4.468,5794,Pinsonneault,0,1,1,1,1
1980,CK01980,rj153.892,11769890,5504.949734342451,60.0,4.593710148777091,0.07,0.14669563371724403,0.04,0.31482691203495583,1.7719365633082456,C2,4.574,5587,Pinsonneault,0,1,1,1,1
1984,CK01984,rj153.96,10094670,6017.31536224078,60.0,4.337440656001507,0.07,0.08262689255326411,0.04,3.1698794954546603,1.8597111658555305,C2,4.476,6163,Pinsonneault,0,1,1,1,1
1985,CK01985,rj153.292,8142942,4934.08787429675,60.0,4.611709780489388,0.07,-0.03414632797605835,0.04,1.7612790585988325,1.7713051685917274,C2,4.593999999999999,4930,Pinsonneault,0,1,1,1,1
1988,CK01988,rj156.532,9044228,4752.565443036123,60.0,4.5338513529867885,0.07,0.1116116895862757,0.04,4.6996246236830075e-06,1.9810670050235268,C2,4.648,4686,Pinsonneault,0,1,0,1,1
1989,CK01989,rj153.289,10779233,5711.387891121965,60.0,4.5636038448341285,0.07,0.03535108331003657,0.04,0.28130225938665965,1.7614254160687293,C2,4.292,5794,Pinsonneault,0,1,1,1,1
2001,CK02001,rj153.514,6061773,5158.132170473901,60.0,4.637355653185917,0.07,0.025905600322127235,0.04,2.8260722686125748,1.6483886036651045,C2,3.887,5121,Pinsonneault,0,1,1,1,1
2002,CK02002,rj150.754,10024701,5998.3522509940385,60.0,4.427220588919577,0.07,-0.028250579914349417,0.04,4.00467456229919,1.9101190591586312,C2,4.511,5991,Pinsonneault,0,1,1,1,1
2004,CK02004,rj152.1282,12154526,5719.701911014565,60.0,4.358553976155182,0.07,0.28706842014516654,0.04,3.6525358007938067,1.8723493939722597,C2,4.47,5762,Pinsonneault,0,1,1,1,1
2007,CK02007,rj179.92,11069176,5911.789981970335,60.0,4.538350997775432,0.07,0.09284607061001929,0.04,0.6416822216756255,1.3952675441157294,C2,4.41,6063,Pinsonneault,0,1,1,1,1
2009,CK02009,rj155.82,2449431,5603.996866839792,60.0,4.036895771269463,0.07,-0.3187272620121399,0.04,0.00024113789189939006,1.8482283449033359,C2,4.457,5892,Pinsonneault,0,1,1,1,1
2010,CK02010,rj152.1379,5631630,6392.597837645286,60.0,4.182171610916072,0.07,-0.06460893926694944,0.04,9.792429790098497,1.9537597935468434,C2,4.308,6798,Pinsonneault,0,1,1,1,1
2011,CK02011,rj154.68,5384079,6345.88607002231,60.0,4.217529203961755,0.07,-0.13385496629668445,0.04,15.241640159135976,1.818855180390637,C2,4.431,6360,Pinsonneault,0,1,1,1,1
2013,CK02013,rj152.1378,4056616,,,,,-0.282166388350846,,4.273362251448387,2.284788922495415,C2,4.715,4285,Pinsonneault,0,1,0,1,1
2016,CK02016,rj156.797,8492026,5885.143360438031,60.0,4.166679553762924,0.07,0.303473455218268,0.04,2.6219490125395253,1.9187368150429376,C2,4.548,5866,KIC,0,1,1,1,1
2017,CK02017,rj153.324,8750043,5679.24358286067,60.0,4.595918080106281,0.07,-0.0005300228758033654,0.04,2.5925660984447876,1.9047726383816879,C2,4.52,5782,Pinsonneault,0,1,1,1,1
2020,K02020,rj158.1277,9349482,4605.387457551541,,,,-0.38537838733029495,,2.342712612165938,2.1008234731434423,C2,4.665,4582,Pinsonneault,0,1,0,1,1
2025,CK02025,rj153.884,4636578,6362.527616339801,60.0,4.142162746568914,0.07,-0.02674561063127605,0.04,21.34384371711519,1.9183047928763384,C2,4.244,6232,Pinsonneault,0,0,1,1,1
2026,CK02026,rj150.752,11923284,6017.313686267731,60.0,4.5310451225124435,0.07,-0.17192328621716416,0.04,3.746065281615686,2.0033132871090493,C2,4.281000000000001,6421,Pinsonneault,0,1,1,1,1
2028,CK02028,rj191.161,7102316,4874.964343907883,,,,,,1.466209070048162,2.7493104799044916,C2,4.542,5628,Pinsonneault,0,1,1,0,1
2029,CK02029,rj131.512,9489524,5225.744013999505,60.0,4.67334290617959,0.07,-0.1949876898566014,0.04,1.6556983572714965,2.1570458465117572,B5,4.635,5225,Pinsonneault,0,1,1,1,1
2033,CK02033,rj153.705,2304320,5066.351591051759,60.0,4.422089717586259,0.07,-0.16708659197913373,0.04,3.0927421148518874e-06,1.7952181273286636,C2,4.64,5177,Pinsonneault,0,1,1,1,1
2035,CK02035,rj152.298,9790806,5569.016919212155,60.0,4.657521310133818,0.07,0.04667700890630888,0.04,5.6261708113681435,1.7777510029274244,C2,4.294,5653,Pinsonneault,0,1,1,1,1
2036,CK02036,rj192.873,6382217,,,,,,,6.347648176128609,3.668334786169033,C2,4.735,4091,Pinsonneault,0,1,0,1,1
2037,CK02037,rj189.2483,9634821,4903.577528492275,60.0,4.66269742956849,0.07,0.15894107223006998,0.04,2.8685476300317707,1.9166553373167683,C2,4.303,4836,KIC,0,1,1,1,1
2038,CK02038,rj156.526,8950568,5533.106261581187,60.0,4.5771872671877345,0.07,0.05145724862408151,0.04,0.003580234235272872,2.091088543812359,C2,4.566,5667,Pinsonneault,0,1,1,1,1
2039,CK02039,rj189.2207,8804845,5570.135882928956,60.0,4.65394914854491,0.07,0.21116939289596334,0.04,1.841971386963329,1.674954828235015,C2,4.578,5597,Pinsonneault,0,1,1,1,1
2040,CK02040,rj156.302,10480915,5599.20554550921,60.0,4.164011775841486,0.07,-0.05245007288597203,0.04,8.302049046227111e-06,1.9698066082895647,C2,4.513,6004,Pinsonneault,0,1,1,1,1
2042,CK02042,rj153.325,9111849,6021.205431548219,60.0,,,-0.6057136466655353,0.04,104.62180286578311,1.8963432107504579,C2,3.823,6624,Pinsonneault,0,0,1,1,1
2043,CK02043,rj179.904,3448130,5837.353334172506,60.0,4.281375278543269,0.07,-0.046010586546311974,0.04,0.0003513938366570546,1.8069208918296225,C2,4.508,6005,Pinsonneault,0,1,1,1,1
2044,CK02044,rj152.685,9656252,5674.81040941559,60.0,4.417431621924945,0.08876633458545902,0.11508973727486152,0.04,3.1071441473073946e-06,2.208666306690076,C2,4.506,5805,KIC,0,1,1,1,1
2045,CK02045,rj190.796,6026438,4693.816676914808,60.0,4.536214077300117,0.07,-0.15619433789504358,0.04,2.5589482352907296,1.772553201619061,C2,4.66,4615,Pinsonneault,0,1,0,1,1
2046,CK02046,rj152.1377,10663396,5585.120434999247,60.0,3.985654922756391,0.07,0.18209126136498827,0.04,0.33623563762212716,1.8551188667308474,C2,4.291,5556,KIC,0,1,1,1,1
2047,CK02047,rj157.103,11457726,6156.556135376586,60.0,4.306474795431764,0.07,-0.08711912771316346,0.04,4.591253299538104,1.9216329666710346,C2,4.332,6579,Pinsonneault,0,1,1,1,1
2048,K02048,rj159.693,8956206,5168.178944438325,60.0,4.628457186995466,0.08770880940337777,0.05245572901588612,0.04,0.0037481508639529704,1.9452029634978178,C2,4.643,5156,Pinsonneault,0,1,1,1,1
2049,CK02049,rj156.793,9649706,5992.856803053356,60.0,4.175035314436457,0.07,0.02200572177224196,0.04,3.0980175982641773,1.850456902248585,C2,4.435,6292,Pinsonneault,0,1,1,1,1
2051,CK02051,rj190.797,7265298,5786.489219434281,60.0,4.297610014112623,0.07,-0.10429077605506862,0.04,0.0011059854708526107,2.3188446486213774,C2,4.445,5929,KIC,0,1,1,1,1
2053,CK02053,rj152.295,2307415,6091.440818626459,60.0,4.130624775207523,0.07,-0.01340498002740664,0.04,6.575888981763302,1.7968614709861412,C2,4.343,6317,Pinsonneault,0,1,1,1,1
2059,CK02059,rj154.77,12301181,4904.304226352863,60.0,4.374585192078419,0.07,-0.07978403790754302,0.04,4.379050014940796,2.0025187858183684,C2,4.626,4788,Pinsonneault,1,1,1,1,1
2069,CK02069,rj153.704,11360571,6425.0783401716835,60.0,4.049241936282752,0.07,0.12850920123367116,0.04,21.806520038006287,2.116361734588921,C2,4.438,5780,Solar,0,0,1,1,1
2071,CK02071,rj153.518,6035124,5236.543150289788,60.0,4.411312870770426,0.07,0.11783934213675712,0.04,1.4280947269185162e-06,1.9124389271361668,C2,4.015,5409,Pinsonneault,0,1,1,1,1
2072,CK02072,rj180.887,12058147,5855.086850341696,60.0,4.199414692695449,0.07,-0.21779444522363853,0.04,0.5359214728381563,1.6167095748023539,C2,4.484,6123,Pinsonneault,0,1,1,1,1
2075,CK02075,rj152.147,10857519,6188.185741956744,60.0,4.382244931493054,0.07,-0.06766911562058611,0.04,4.343729988969578,1.908465015475591,C2,4.159,6421,Pinsonneault,1,1,1,1,1
2079,CK02079,rj152.292,9473078,5458.934540928809,60.0,4.375373831212879,0.07,0.37531626931631756,0.04,3.5997310150470696e-06,1.9099231931012919,C2,4.418,5436,Pinsonneault,0,1,1,1,1
2081,CK02081,rj179.690,2853780,5077.131241957909,60.0,3.556969808590345,0.07,0.12154420021215305,0.04,1.2641570791944576,1.7971893972933684,C2,3.602,5250,Pinsonneault,0,1,1,1,1
2082,CK02082,rj156.798,9472000,6017.313043492783,60.0,4.213537192077728,0.07,0.29642227838165736,0.04,2.104069014644878,1.9791745771365237,C2,4.495,6061,Pinsonneault,0,1,1,1,1
2083,CK02083,rj152.474,7097965,6071.835647904864,60.0,4.357844789087306,0.07,-0.07939393358369631,0.04,5.212122252853653,2.2101607210540357,C2,4.287,6240,Pinsonneault,0,1,1,1,1
2086,CK02086,rj157.101,6768394,5861.091181335525,60.0,4.113492623376376,0.07,-0.09255058868286387,0.04,0.4390148797302129,1.8845547594624377,C2,4.155,6177,Pinsonneault,0,1,1,1,1
2087,CK02087,rj150.518,6922710,5998.204298725874,60.0,4.459960523771677,0.07,-0.02204658093808247,0.04,1.853179594796159,1.9448056042171227,C2,4.269,6226,Pinsonneault,0,1,1,1,1
2093,CK02093,rj194.1088,6525946,5990.928809189,60.0,4.3625407125781885,0.07,-0.040341565981837996,0.04,3.1669908882783746,1.6780211331080144,C2,4.504,6287,KIC,0,1,1,1,1
2098,CK02098,rj179.887,6105462,6266.542229974989,60.0,4.221958270756618,0.07,-0.23144559135807516,0.04,11.269111754808225,1.586989831603611,C2,4.234,6451,Pinsonneault,0,1,1,1,1
2105,CK02105,rj155.474,8165946,5927.213904147233,60.0,4.404367013615713,0.07,-0.10760860687371665,0.04,2.151369008647852,1.6794914141486008,C2,4.4639999999999995,6201,Pinsonneault,0,1,1,1,1
2109,CK02109,rj153.680,11499228,6021.594969662357,60.0,4.062603931145392,0.07,-0.026846628305907144,0.04,7.002747828055748,1.8483426391830489,C2,4.4430000000000005,6286,Pinsonneault,0,1,1,1,1
2110,CK02110,rj152.146,11460462,6329.869771489299,60.0,4.173713985876576,0.07,0.15812444479163995,0.04,16.397942335531525,2.1186309926195452,C2,4.306,6467,Pinsonneault,0,1,1,1,1
2111,CK02111,rj190.975,8612275,5643.300407286081,60.0,4.602220265940647,0.07,0.10730546591153146,0.04,3.2601775569228497,1.7080523086494281,C2,4.4239999999999995,6036,Pinsonneault,0,1,1,1,1
2115,CK02115,rj152.686,9532052,5267.918915770425,60.0,4.706995549687712,0.09519958104653352,-0.002353411656120012,0.04,1.7287065001749635,2.7006870242099996,C2,4.448,5184,KIC,0,1,1,1,1
2119,CK02119,rj157.694,4055304,5121.167193193876,60.0,4.628781807599322,0.07,0.13696391810599434,0.04,2.336207620146622,1.8504237200348659,C2,4.551,5100,Pinsonneault,0,1,1,1,1
2120,CK02120,rj153.97,4857213,5065.595584638017,60.0,4.63722779929285,0.07,-0.08628768657647176,0.04,1.5047925559319255,1.7742594587948661,C2,3.852,5064,Pinsonneault,0,1,1,1,1
2133,CK02133,rj131.506,8219268,4644.586742867122,,2.9107725028444205,0.07,0.34472698345372765,,3.5540055371509878,2.482489616488218,B5,2.8539999999999996,4837,Pinsonneault,0,1,1,1,1
2135,CK02135,rj152.484,9904006,6109.582667751915,60.0,4.10356522618269,0.07,-0.0331771879918154,0.04,7.371281658440305,1.8024038755673137,C2,4.314,6320,Pinsonneault,0,1,1,1,1
2137,CK02137,rj153.519,9364609,5235.599946914524,60.0,4.345136215126396,0.07,-0.22019597324183193,0.04,0.03358811832793074,1.9188011840797912,C2,4.044,5468,Pinsonneault,0,1,1,1,1
2138,CK02138,rj150.316,5022828,,,,,,,112.95164349406103,2.167079463497455,B5,4.112,9582,Pinsonneault,0,0,0,1,1
2143,CK02143,rj157.292,11403339,5440.408754037757,60.0,4.505049308890155,0.07,0.18321424611634163,0.04,0.0009327585105323166,2.0825896994756246,C2,4.583,5552,Pinsonneault,0,1,1,1,1
2148,CK02148,rj150.737,6021193,5712.070771978602,60.0,4.136356774312696,0.07,0.4543504857361287,0.04,0.0017976521659426314,1.9091026506250302,C2,3.904,5602,Pinsonneault,0,1,1,1,1
2149,CK02149,rj131.498,10617017,6217.961259039682,60.0,4.160775583287648,0.07,0.17331240447098514,0.04,8.604925041472171,2.754776236917603,B5,4.202,6314,Pinsonneault,0,1,1,1,1
2153,CK02153,rj152.1115,10253547,6033.307662011584,60.0,4.141478823856214,0.07,-0.11297997410704043,0.04,5.458098229653443,1.462531661590836,C2,4.386,6503,Pinsonneault,0,1,1,1,1
2158,CK02158,rj153.323,5211199,5387.828824502874,60.0,4.2824673535379905,0.07,-0.01985305785807342,0.04,0.7583162332291276,1.686497391488634,C2,4.016,5412,Pinsonneault,0,1,1,1,1
2159,CK02159,rj153.517,8804455,5739.152380546142,60.0,4.465612394446929,0.07,0.06753622292584878,0.04,0.00020567450125730247,1.9651634543460852,C2,4.541,5848,Pinsonneault,0,1,1,1,1
2162,CK02162,rj154.302,9205938,5664.4835828771475,60.0,4.209337186733208,0.07,-0.5344564872055236,0.04,2.7457145590936705e-05,1.7316505906349782,C2,4.481,6145,Pinsonneault,0,1,1,1,1
2168,CK02168,rj192.870,11308499,5971.258037331082,60.0,4.283936279965617,0.07,-0.12535049653665825,0.04,3.07625318869521,2.033804458888216,C2,4.471,6185,Pinsonneault,0,1,1,1,1
2169,K02169,rj154.338,9006186,5422.590156397915,60.0,4.587090473558535,0.07,0.15255267348452958,0.04,0.00015576444593001781,1.4836126874581732,B3,4.417,5444,Pinsonneault,0,1,1,1,1
2173,CK02173,rj134.202,11774991,4847.413862927882,60.0,4.662962229141269,0.07,0.08056303474133933,0.04,2.0105216139644813,1.8499794177415354,C2,4.637,4738,Pinsonneault,0,1,1,1,1
2175,CK02175,rj154.75,9022166,5463.924374945293,60.0,3.868454922038791,0.07,0.06813032117010626,0.04,0.0003044539756438258,1.9026095835796608,C2,4.578,5293,KIC,0,1,1,1,1
2184,K02184,rj191.59,12885212,4606.772977908607,,,,-0.6511815403589925,,2.1143933522378147,2.017442119024174,C2,4.673,4925,Pinsonneault,0,1,1,1,1
2188,CK02188,rj189.2224,10518424,5600.331444693728,60.0,3.87803244026933,0.09327328146546934,-0.7803995770345563,0.04,0.0027868586669426154,2.935529602218971,C2,4.4830000000000005,6133,Pinsonneault,0,1,1,1,1
2194,CK02194,rj153.487,3548044,5749.503675494056,60.0,4.175101994017925,0.07,-0.2918071004725433,0.04,0.0031399589837695085,1.81840941631383,C2,4.506,6036,Pinsonneault,0,1,1,1,1
2198,CK02198,rj181.94,11075429,6446.0812038333215,60.0,4.0949118776780224,0.07,-0.12102979929983207,0.04,28.696279514025573,1.8598543497216407,C2,4.081,7114,Pinsonneault,0,0,0,1,1
2201,CK02201,rj154.49,2141783,6038.702930434006,60.0,4.063080527047022,0.07,0.12955424232536233,0.04,7.184017983515572,1.8008159195835354,C2,4.305,6083,Pinsonneault,0,1,1,1,1
2202,CK02202,rj153.682,4144576,5318.243103629291,60.0,4.578243288167355,0.07,0.31367585835172873,0.04,1.7726011910780732,1.6879770755900791,C2,4.629,5252,Pinsonneault,0,1,1,1,1
2204,CK02204,rj156.1018,8494542,,,,,-0.07504419317182896,,6.768069070009647,2.2356473649609447,C2,4.127,6475,Pinsonneault,0,1,1,0,1
2208,CK02208,rj131.509,10531955,5863.925641771741,60.0,4.304473346246825,0.07,0.06204213902654244,0.04,1.3462053872817408,1.8954553854104934,B5,4.438,5780,Solar,0,1,1,1,1
2215,CK02215,rj152.296,7050060,6624.857692480702,,,,-0.2933517308320406,,6.310050669164747,2.025580787639703,C2,4.438,5780,Solar,1,1,1,1,1
2218,K02218,rj179.278,12058204,5581.235329373239,60.0,4.3738920544676905,0.09080470360408695,0.0438953285254961,0.04,2.522648701301969,2.1848094748029725,C2,4.546,5803,Pinsonneault,0,1,1,1,1
2219,CK02219,rj153.683,5357545,4999.214927520948,60.0,4.548008456823637,0.07,0.09625842552270321,0.04,0.001730174948353591,1.7538835629890994,C2,4.63,4969,Pinsonneault,0,1,1,1,1
2222,CK02222,rj152.293,9289704,6661.675836575972,,,,-0.4109420749287382,,109.61422100553399,1.8161146351853539,C2,4.438,5780,Solar,0,0,1,1,1
2228,CK02228,rj154.71,10801100,6480.2568983604915,60.0,4.158955661935831,0.07,-0.25620618992466077,0.04,12.5792046486979,1.8255402261897609,C2,4.438,5780,Solar,0,1,1,1,1
2246,CK02246,rj152.677,9458343,5667.546896725408,60.0,4.260742765302199,0.07,-0.2723297298393217,0.04,8.676283403485918e-05,1.8274618064261654,C2,4.501,6057,Pinsonneault,0,1,1,1,1
2248,CK02248,rj149.192,11030475,5190.921662490746,60.0,4.633917774586418,0.09011281040446788,0.02302574092284336,0.04,1.154777258413827,1.9146703138197951,C2,4.609,5293,Pinsonneault,0,1,1,1,1
2250,CK02250,rj192.704,5942808,4946.93476211654,60.0,4.608988028431563,0.07,0.04089191620807399,0.04,2.523042972941226,1.665326426413585,C2,4.489,4749,KIC,0,1,1,1,1
2252,CK02252,rj152.931,6206214,6117.852105653036,60.0,3.9918071552828236,0.07,0.029676425863605693,0.04,7.287462990379398,2.1233007947249813,C2,4.268,6371,Pinsonneault,0,1,1,1,1
2260,CK02260,rj152.145,11811193,6169.113983573933,60.0,4.16834371464205,0.07,-0.04945843763417762,0.04,7.427067145290229,1.980770284980299,C2,4.413,6436,Pinsonneault,0,1,1,1,1
2261,CK02261,rj153.681,3734418,5172.5318190671815,60.0,4.653109446070285,0.07,0.007993554659185305,0.04,0.001705714071278619,1.974061728874453,C2,4.5280000000000005,5176,Pinsonneault,0,1,1,1,1
2272,CK02272,rj150.533,9654875,5733.618522971287,60.0,,,-0.6406854342828484,0.04,48.55644095529598,1.8544104663055292,C2,3.9389999999999996,7497,Pinsonneault,0,0,0,1,1
2273,CK02273,rj134.201,9717943,6040.315220517979,60.0,4.25676995596563,0.07,0.20382657460695708,0.04,4.323065468775198,1.6534475108580178,C2,4.308,6162,Pinsonneault,0,1,1,1,1
2276,CK02276,rj150.147,3458028,6505.918844246113,60.0,4.024693167252069,0.07,-0.05604255571318478,0.04,40.71315380520931,2.3737377832399402,C2,3.9589999999999996,7225,Pinsonneault,0,0,0,1,1
2278,CK02278,rj153.891,3342794,5818.218807518101,60.0,4.092841470741094,0.07,-0.22738319118949635,0.04,0.0003196253288837436,1.9469619048069198,C2,4.369,6345,Pinsonneault,0,1,1,1,1
2279,CK02279,rj156.301,3661886,5952.561292932814,60.0,4.270639452220285,0.07,-0.004004720440531736,0.04,0.8995160658050905,2.001363171247555,C2,4.468,6204,Pinsonneault,0,1,1,1,1
2281,CK02281,rj154.52,9221517,5041.843165300755,60.0,4.463415677507943,0.07,0.11518448279211452,0.04,3.463923636815025e-08,1.9060791038145286,C2,4.567,5089,Pinsonneault,0,1,1,1,1
2287,CK02287,rj131.505,9718066,4761.76023818449,60.0,4.52550397900468,0.07,0.01372776472851165,0.04,2.627863896356752,2.116059639996764,B5,4.647,4684,Pinsonneault,0,1,0,1,1
2289,CK02289,rj152.479,3867615,6017.317853783635,60.0,4.233591188593321,0.07,0.024847354267970075,0.04,3.7692437221324457,1.9923084764520047,C2,4.382,6255,Pinsonneault,0,1,1,1,1
2290,K02290,rj158.491,12121570,5005.071233436081,60.0,4.538333686924405,0.07,-0.3072744963688396,0.04,0.0006750488537481392,1.7832541128420654,C2,4.65,5122,Pinsonneault,0,1,1,1,1
2295,CK02295,rj163.263,4049901,5415.476033694552,60.0,4.354143350921504,0.07,-0.21144086832710374,0.04,3.544990673249104,1.7840861233403655,C2,4.448,5451,Pinsonneault,0,1,1,1,1
2300,CK02300,rj153.679,10583761,5106.197510195813,60.0,4.454245789067031,0.07,-0.19178662751670267,0.04,0.0011101265756934264,1.8576030227689848,C2,4.496,5263,Pinsonneault,0,1,1,1,1
2303,CK02303,rj154.81,4458082,6386.281495289455,60.0,4.2592002098428745,0.07,-0.25941275593445723,0.04,23.539364395605254,1.8325199068933486,C2,4.438,5780,Solar,0,0,1,1,1
2306,CK02306,rj192.276,6666233,,,3.659703214897877,0.07,-0.572022114554648,,4.640509285016678,3.014828762359953,C2,4.739,4052,Pinsonneault,0,1,0,1,1
2311,CK02311,rj131.508,4247991,5667.049340696704,60.0,4.574626118934505,0.07,0.1394557174112016,0.04,12.894423653351765,2.0209705804138776,B5,4.588,5523,Pinsonneault,1,1,1,1,1
2312,CK02312,rj131.514,10026544,6235.859131005766,60.0,4.0651897741202525,0.07,-0.38412901390158294,0.04,6.071800219297099,2.1741026679482434,B5,4.454,6263,Pinsonneault,0,1,1,1,1
2319,CK02319,rj153.290,9003401,6061.203989586653,60.0,4.2246035454741815,0.07,-0.09514386284593576,0.04,4.294286783682156,1.7911275172146097,C2,4.329,6483,Pinsonneault,0,1,1,1,1
2331,CK02331,rj152.674,12401863,5835.606603159476,60.0,4.158457631984522,0.07,0.037364489777051556,0.04,1.8140741224030577,1.9480311238903325,C2,4.414,6048,Pinsonneault,0,1,1,1,1
2332,CK02332,rj152.300,5534941,5194.3698664309495,60.0,3.6321907575292256,0.07,-0.09476625203607562,0.04,0.0003292423259739774,1.9360710398116379,C2,4.008,5435,Pinsonneault,0,1,1,1,1
2333,CK02333,rj152.1114,11121752,6017.31584206039,60.0,4.270231809177696,0.07,-0.2630090853994376,0.04,3.519078042593045,1.6421170895253074,C2,4.232,6190,Pinsonneault,0,1,1,1,1
2335,CK02335,rj157.693,2990873,5568.408330602767,60.0,4.314715132218743,0.07,-0.05488172921757911,0.04,2.228841081697297e-06,1.8244834364726927,C2,4.301,5859,Pinsonneault,0,1,1,1,1
2339,K02339,rj158.492,7033233,4777.424690315682,60.0,4.580916312486136,0.08765232287700746,0.07995015039733785,0.04,3.562445465922984,2.0784748240876953,C2,4.651,4661,Pinsonneault,0,1,0,1,1
2342,CK02342,rj152.301,10212441,5848.093817668119,60.0,4.205130764820507,0.07,-0.5078513344494349,0.04,0.0008029291693809615,1.8626319523771575,C2,4.2989999999999995,6171,Pinsonneault,0,1,1,1,1
2352,CK02352,rj150.125,8013439,6277.8816346494505,60.0,4.174889038749163,0.07,-0.2831249347231214,0.04,6.732820880528369,1.8779631238057652,C2,4.438,5780,Solar,0,1,1,1,1
2358,CK02358,rj152.482,5716932,6253.577948673797,60.0,4.117930250012,0.07,0.14920575657925567,0.04,13.50100729770004,1.9184790858722387,C2,4.416,6424,Pinsonneault,0,1,1,1,1
2365,CK02365,rj155.83,11560897,5985.240193923905,60.0,4.205951396243987,0.07,0.179085181975758,0.04,2.673015986570185,2.013870623173724,C2,4.354,6242,Pinsonneault,0,1,1,1,1
2366,CK02366,rj153.321,11342416,6145.312589639235,60.0,4.213444213936235,0.07,-0.04829780822257816,0.04,6.135526328161685,1.9154531727450896,C2,4.32,6329,Pinsonneault,0,1,1,1,1
2367,CK02367,rj154.69,9086251,6039.017514779633,60.0,4.09830587596692,0.07,0.0948841825182214,0.04,6.123417063584164,1.6859817340340142,C2,4.351,6292,Pinsonneault,0,1,1,1,1
2369,CK02369,rj190.795,5602588,5802.320916739783,60.0,4.2036557069155895,0.07,0.037459126443966206,0.04,0.004565288784337929,1.934948007782588,C2,4.501,6048,Pinsonneault,0,1,1,1,1
2370,CK02370,rj152.297,5385304,6406.155577959275,60.0,4.336733736595189,0.07,-0.2507030413663901,0.04,19.197439552735727,1.7653358425579029,C2,4.188,6710,Pinsonneault,0,1,1,1,1
2372,CK02372,rj179.305,12254909,6015.822835107821,60.0,4.151364270911165,0.07,-0.11563129214622486,0.04,3.8876849175678974,1.6109069067935626,C2,4.4430000000000005,6217,Pinsonneault,0,1,1,1,1
2374,CK02374,rj193.739,9364290,5766.54995511754,60.0,4.434456251334879,0.07,0.07943139616713618,0.04,0.0001255659126864206,3.6688271971805815,B5,4.382,5622,Pinsonneault,0,1,1,0,1
2389,CK02389,rj152.921,8494617,5868.779679521542,60.0,4.134361955249931,0.07,-0.11868352364674072,0.04,0.0023697107110820514,1.7678606177808336,C2,4.3180000000000005,6283,Pinsonneault,0,1,1,1,1
2390,CK02390,rj152.149,10289119,5960.322216036284,60.0,3.9456476166307604,0.07,0.06765839154680782,0.04,4.76990513998692,1.8603294999839994,C2,4.288,6052,Pinsonneault,0,1,1,1,1
2393,CK02393,rj194.292,4665571,4879.2532005412595,60.0,4.5704915970377105,0.07,-0.10883975809968155,0.04,0.38905190950838553,1.6414134590065579,C2,4.612,4899,Pinsonneault,0,1,1,1,1
2396,CK02396,rj193.282,12115188,5245.928985050158,60.0,4.5390164299159785,0.07,0.06015423655671086,0.04,0.0003612378004747008,1.5355252015540821,C2,4.459,5441,Pinsonneault,0,1,1,1,1
2398,CK02398,rj152.922,6199056,6095.695368867654,60.0,4.13222153452317,0.07,-0.41749143937560196,0.04,8.030185400054183,1.757555874435456,C2,4.183,6538,Pinsonneault,0,1,1,1,1
2399,CK02399,rj156.1368,11461433,5099.3828193396685,60.0,4.570491096247399,0.07,-0.08735555959585525,0.04,4.651218260454115e-05,1.687922424067289,C2,4.635,5216,Pinsonneault,0,1,1,1,1
2403,CK02403,rj179.496,2142522,6134.875380535151,60.0,4.297011972435825,0.07,0.11206057491240723,0.04,5.233076458638906,1.6571468204664093,C2,4.419,6294,Pinsonneault,0,1,1,1,1
2407,CK02407,rj152.678,12120484,5979.095115942935,60.0,4.148169219715445,0.07,0.15397969381432902,0.04,4.554395590320058,1.8021650280041335,C2,4.47,6195,Pinsonneault,0,1,1,1,1
2408,CK02408,rj152.670,6429812,5477.962988890533,60.0,4.341874526131276,0.07,-0.12176707744786718,0.04,0.00025497119707873495,2.0564015664109676,C2,4.444,5842,Pinsonneault,0,1,1,1,1
2409,CK02409,rj193.298,10024051,4807.815276076023,60.0,4.146120429346496,0.07,-0.6760967005849775,0.04,0.00011956935795809365,1.9712686295846054,C2,4.618,5285,Pinsonneault,0,1,1,1,1
2410,K02410,rj158.493,8676038,5550.203074679817,60.0,4.103540323922462,0.08861142262400243,-0.2542626647467915,0.04,1.0493948583656376e-05,1.995536550751971,C2,4.505,6034,Pinsonneault,0,1,1,1,1
2414,CK02414,rj152.923,8611832,5505.457979029089,60.0,3.6675118133716076,0.07,-0.3985991806154229,0.04,1.6423014019828486e-06,1.8473355534788538,C2,4.512,5888,Pinsonneault,0,1,1,1,1
2418,K02418,rj158.1191,10027247,,,,,,,5.727374104328854,3.668827193277041,C2,4.7410000000000005,4031,Pinsonneault,0,1,0,1,1
2422,CK02422,rj192.526,11360805,5248.727428789837,60.0,4.528624602841819,0.07,-0.06699144995506608,0.04,6.159265253313784e-05,1.544767308680358,C2,4.43,5412,Pinsonneault,0,1,1,1,1
2426,CK02426,rj153.1289,8081899,5330.67836237003,60.0,4.205198282943335,0.07,0.03416164847917687,0.04,0.0008129638288707497,1.7573355565229678,C2,4.6,5449,Pinsonneault,0,1,1,1,1
2433,CK02433,rj192.288,11968463,5861.417975994506,60.0,4.19156015183953,0.07,-0.06912714420958968,0.04,1.1589421318874815,1.866438014636207,C2,4.4430000000000005,6084,KIC,0,1,1,1,1
2440,CK02440,rj153.1290,5339567,5699.038567351045,60.0,4.196419413565859,0.07,0.3183000430538087,0.04,0.00036944705107577747,1.87214187885623,C2,4.418,5656,Pinsonneault,0,1,1,1,1
2443,CK02443,rj155.473,9209624,5765.672929512155,60.0,4.241827148482649,0.07,-0.41962720735244524,0.04,4.607431235359449e-05,2.0257778031139937,C2,4.417,6315,Pinsonneault,0,1,1,1,1
2457,CK02457,rj150.522,9753154,6447.222289941487,60.0,4.149691978726904,0.07,-0.14610910352710893,0.04,10.60637990473418,1.863711392524698,C2,4.163,6732,Pinsonneault,1,1,1,1,1
2462,CK02462,rj150.315,5042210,6017.31466922173,60.0,4.054507520055082,0.07,0.03471953087270738,0.04,5.130859446634767,2.4499826751282545,B5,4.157,6049,Pinsonneault,0,1,1,1,1
2463,CK02463,rj150.127,12454461,6047.481044989872,60.0,4.224776069239654,0.07,0.14152948502751578,0.04,5.236081611245394,1.8912249660881533,C2,4.492,6097,Pinsonneault,0,1,1,1,1
2466,CK02466,rj190.407,8544992,4617.734130282786,,,,-0.22264458005009635,,3.162192225206044,1.933699007749131,C2,4.676,4529,Pinsonneault,0,1,0,1,1
2469,K02469,rj158.68,6149910,4836.077477791961,60.0,4.524455495388662,0.09563615861052728,-0.1673061265675594,0.04,0.0033494019766886485,2.5974370636244304,C2,4.615,4833,Pinsonneault,0,1,1,1,1
2470,CK02470,rj152.1117,9108085,5859.429304333173,60.0,4.220000492769987,0.07,0.2688555177565498,0.04,0.0018663348112089029,1.9456000140462677,C2,4.561,5717,Pinsonneault,0,1,1,1,1
2474,CK02474,rj157.696,8240617,5367.068972387469,60.0,4.5250162939908485,0.07,-0.3177514755779921,0.04,0.00024779553840303947,1.8650852579746071,C2,4.588,5522,Pinsonneault,0,1,1,1,1
2479,CK02479,rj154.79,5963582,5381.563382395322,60.0,3.816719914586559,0.07,0.013116159660880936,0.04,1.0851425425068268,1.8180046987365632,C2,3.966,5492,Pinsonneault,0,1,1,1,1
2481,CK02481,rj152.926,4476423,4752.844967754528,60.0,2.939784858698844,0.07,0.08014350896725408,0.04,3.187718569813563,1.7943475735175893,C2,3.0239999999999996,4982,Pinsonneault,0,1,1,1,1
2484,CK02484,rj150.523,10453588,5736.782781691732,60.0,4.122846969471143,0.07,-0.4112920930744274,0.04,0.00018608209285919664,1.7917423226762885,C2,4.367,6046,Pinsonneault,0,1,1,1,1
2486,CK02486,rj150.736,8074328,6024.743097759195,60.0,4.172101859056963,0.07,0.03610276124564515,0.04,5.35189969572647,1.8216390330041974,C2,4.438,5780,Solar,0,1,1,1,1
2488,CK02488,rj152.477,8559152,5976.1820531979265,60.0,4.114803036806204,0.07,-0.0802783496112802,0.04,3.7879945881258443,1.9433755556431467,C2,4.28,6441,Pinsonneault,0,1,1,1,1
2492,CK02492,rj154.48,11752632,5664.871373218709,60.0,3.954287896805353,0.07,-0.3863267172274034,0.04,8.474415826853487e-07,1.7532419068703708,C2,4.496,6064,Pinsonneault,0,1,1,1,1
2498,CK02498,rj156.794,5959719,5170.33720912407,60.0,4.3957516181964404,0.07,-0.11849508846467222,0.04,4.648123217432243e-07,2.0565040461272885,C2,4.612,5309,Pinsonneault,0,1,1,1,1
2503,CK02503,rj152.679,8631504,4868.9711293607725,60.0,4.4570410311859545,0.07,0.12938838407677436,0.04,0.001124562630051562,1.9033303298636075,C2,3.696,4916,Pinsonneault,0,1,1,1,1
2516,CK02516,rj179.709,7294743,5448.011162129327,60.0,3.9484994873727186,0.07,0.24756963068778132,0.04,0.0012641078825841312,1.846026492213179,C2,3.968,5450,Pinsonneault,0,1,1,1,1
2517,CK02517,rj191.464,8947520,5582.813124836656,60.0,4.450416031495008,0.07,-0.1665019132911621,0.04,3.426207761947353e-09,1.8061262452437785,C2,4.44,5943,Pinsonneault,0,1,1,1,1
2521,CK02521,rj190.798,7183745,4949.682684813817,60.0,4.391771774449996,0.07,-0.35724344204801084,0.04,0.00045891173424772447,2.135009429996055,C2,4.717,5085,KIC,0,1,1,1,1
2522,CK02522,rj153.98,9177629,4938.783693158303,60.0,4.56266579018012,0.07,0.19437113574872542,0.04,0.0013837884155201152,1.8466921904699762,C2,4.613,4847,Pinsonneault,0,1,1,1,1
2527,CK02527,rj154.304,7879433,4579.508715106324,,,,-0.06157238964174399,,3.6206749238762574,2.0033811527564214,C2,4.695,4404,Pinsonneault,0,1,0,1,1
2529,K02529,rj172.70,8463346,4755.126325595227,60.0,4.661351471857672,0.0946883679195067,-0.22107084345836367,0.04,2.8620976381614307,2.729940770862795,C2,4.721,4470,Pinsonneault,0,1,0,1,1
2530,CK02530,rj152.927,9011825,5917.063883043183,60.0,4.038752306277511,0.07,0.07985540235176901,0.04,4.194138877509973,1.6707548566008403,C2,4.382,6115,Pinsonneault,0,1,1,1,1
2533,CK02533,rj152.1278,11074835,5031.3888200195015,60.0,3.544799994071691,0.07,-0.014969229155899894,0.04,2.6071734779401186,1.6628142632732366,C2,3.612,5173,Pinsonneault,0,1,1,1,1
2534,CK02534,rj153.1320,1996180,6131.811446056272,60.0,4.32848304936349,0.07,-0.034436979164487805,0.04,4.111409723813767,1.6781551587444854,C2,4.455,6176,Pinsonneault,0,1,1,1,1
2538,CK02538,rj155.471,1849702,5006.403216693269,60.0,4.456419174340809,0.07,-0.2756276728193077,0.04,6.249783347374178,1.7696147771914272,C2,4.6419999999999995,5176,Pinsonneault,0,1,1,1,1
2541,CK02541,rj152.299,12306058,5056.453106303706,60.0,3.6149682051681253,0.07,0.06734215846010844,0.04,7.253200224321965e-05,1.9237757685910222,C2,3.742,5213,Pinsonneault,0,1,1,1,1
2542,CK02542,rj192.519,6183511,,,,,,,5.537840756702501,3.6688271961574115,C2,4.761,3732,Pinsonneault,0,1,0,1,1
2545,CK02545,rj150.520,9696358,6042.048362332945,60.0,3.9164975878695905,0.07,0.060167344137585524,0.04,6.586535625480662,2.000752006394057,C2,4.2989999999999995,6319,Pinsonneault,0,1,1,1,1
2547,CK02547,rj156.304,4484336,5890.84309648775,60.0,4.268349850688095,0.07,-0.2311116266481261,0.04,0.0001769464385044106,1.9455962242598326,C2,4.372,6137,Pinsonneault,0,1,1,1,1
2548,CK02548,rj157.94,9580167,4661.4972630900465,,,,-0.40728402563756616,,2.062248976096159,1.6801542589876008,C2,4.638,4696,KIC,0,1,0,1,1
2555,CK02555,rj154.80,5350244,6176.814724544077,60.0,4.31693861416679,0.07,-0.1127999735837363,0.04,5.850524926409462,1.8018971465118365,C2,4.364,6481,Pinsonneault,0,1,1,1,1
2556,CK02556,rj156.533,5374403,5457.480227526486,60.0,4.273602650233284,0.07,-0.24541142348559886,0.04,7.466005365275308e-06,1.955254387018152,C2,4.551,5743,Pinsonneault,0,1,1,1,1
2559,CK02559,rj153.893,6605493,5848.683691198561,60.0,4.315717628975392,0.07,0.076866755813397,0.04,0.0011854196834573116,1.9126918639708546,C2,4.4830000000000005,6122,Pinsonneault,0,1,1,1,1
2561,CK02561,rj152.1118,7259298,6017.313950283379,60.0,4.149506033483601,0.07,-0.014272060632221747,0.04,2.8965704839777913,1.9125656967855154,C2,4.489,6106,Pinsonneault,0,1,1,1,1
2563,CK02563,rj153.1291,5175024,6069.181018160076,60.0,3.948131077402263,0.07,0.03342628057451996,0.04,7.422981782886241,1.6899943113930422,C2,4.374,6386,Pinsonneault,0,1,1,1,1
2564,CK02564,rj157.291,9026749,6017.317588649068,60.0,3.9695901421515916,0.07,-0.2542726118713038,0.04,8.883119043657564,1.8471466586577212,C2,4.453,6259,Pinsonneault,0,1,1,1,1
2571,CK02571,rj190.406,6867588,5323.546501361857,60.0,4.599201656529164,0.07,0.23968545403379996,0.04,5.547161334343262,1.9571029064083856,C2,4.641,5160,Pinsonneault,0,1,1,1,1
2577,CK02577,rj152.675,12257999,6379.869540605635,60.0,4.096081316834671,0.07,-0.02578082193851124,0.04,73.89231879865383,1.821342287599925,C2,4.346,6794,Pinsonneault,0,0,1,1,1
2581,CK02581,rj152.672,11818872,5473.888543941706,60.0,4.424939953172371,0.07,0.24492116847672607,0.04,8.404567239206351e-05,1.9495167729472693,C2,4.579,5599,Pinsonneault,0,1,1,1,1
2582,CK02582,rj152.932,11771430,5887.384288013731,60.0,4.203926342599237,0.07,0.2789666600977108,0.04,1.8800766176686654,1.8916474840143753,C2,4.408,6124,Pinsonneault,0,1,1,1,1
2583,CK02583,rj154.47,10387742,5496.171283203264,60.0,4.16385184738654,0.07,0.028264399663573407,0.04,0.0020720807103438155,1.9524055036920833,C2,4.488,5740,Pinsonneault,0,1,1,1,1
2585,CK02585,rj152.673,7673841,5866.643444372244,60.0,4.229306772283433,0.07,-0.5031926976865344,0.04,1.5050381032555293e-06,1.9422987356905157,C2,4.202,6484,Pinsonneault,0,1,1,1,1
2590,CK02590,rj178.126,12016267,6165.458966981412,60.0,4.01500444356224,0.07,-0.06600066684610043,0.04,10.012136757827404,2.333171207699606,B5,4.065,6435,Pinsonneault,0,1,1,1,1
2593,CK02593,rj150.519,8212002,6156.607384683149,60.0,4.156542707051304,0.07,0.13131979422758078,0.04,7.052495038193232,1.8712584727234034,C2,4.438,5780,Solar,0,1,1,1,1
2595,CK02595,rj153.94,8883329,6289.122367036675,60.0,4.181830553373586,0.07,-0.031054785712708696,0.04,14.360298904603413,2.0176309225588844,C2,4.114,6740,Pinsonneault,0,1,1,1,1
2597,CK02597,rj192.710,12120307,5875.695852674725,60.0,4.4224544494460645,0.07,-0.40075647400843734,0.04,1.9668971504780632,1.6223393197463185,C2,4.425,6395,Pinsonneault,0,1,1,1,1
2603,CK02603,rj154.70,2443393,6277.8828933675795,60.0,4.172180673596669,0.07,-0.1328022073787345,0.04,9.237487522484022,1.8773875449005855,C2,4.438,5780,Solar,0,1,1,1,1
2607,CK02607,rj190.1190,5095635,5762.242193528083,60.0,4.488815854835522,0.07,0.13701235401853853,0.04,0.8078981689436213,1.9274837956317639,C2,4.534,5884,Pinsonneault,0,1,1,1,1
2608,CK02608,rj152.1279,6269070,6389.847479201664,60.0,4.24952970192843,0.07,-0.01612094624245019,0.04,18.100535796819955,2.0504438557320963,C2,4.438,5780,Solar,0,1,1,1,1
2612,CK02612,rj190.611,9602613,5547.736914716544,60.0,4.328919718003749,0.07,0.269031622005179,0.04,0.0024732302778764925,2.078945072093016,C2,4.433,5452,Pinsonneault,0,1,1,1,1
2623,CK02623,rj152.481,10916600,6188.298691522734,60.0,4.0693041989372265,0.07,0.07389662138787989,0.04,6.843157053212885,2.0091799835081474,C2,4.376,6541,Pinsonneault,0,1,1,1,1
2626,K02626,rj158.1384,11768142,,,,,,,4.9086033081197495,3.6688271657436555,C2,4.752,3894,Pinsonneault,0,1,0,1,1
2631,CK02631,rj152.1116,7584650,5756.744978784895,60.0,4.106469229525508,0.07,-0.517877682482991,0.04,0.1321919044871942,1.8491893055496391,C2,4.309,6131,Pinsonneault,0,1,1,1,1
2632,CK02632,rj150.314,11337566,6208.208325906388,60.0,4.007181706843594,0.07,-0.07674782790660742,0.04,10.092152322485378,2.4854968619965145,B5,4.196000000000001,6461,Pinsonneault,0,1,1,1,1
2635,CK02635,rj179.508,4914566,6017.314729363007,60.0,4.063051859818911,0.07,-0.23861449502887191,0.04,6.528907112811558,1.8996557246780157,C2,4.218,6266,Pinsonneault,0,1,1,1,1
2636,CK02636,rj179.503,6198182,5900.8106854676635,60.0,4.4854220647956105,0.07,0.04177461898500268,0.04,2.2816937829779467,1.708108921282198,C2,4.438,5780,Solar,0,1,1,1,1
2639,CK02639,rj190.592,11391755,5659.211798849936,60.0,3.8976553920428767,0.07,-0.053096953313682804,0.04,0.008680066726454161,2.543988689994637,C2,4.356,6096,Pinsonneault,0,1,1,1,1
2640,CK02640,rj153.95,9088780,4909.423746476257,60.0,2.8833435014419213,0.07,-0.2365739108360586,0.04,2.358343060882133,1.8167113536225599,C2,3.355,4860,KIC,0,1,1,1,1
2641,CK02641,rj155.84,8894646,5847.642147895076,60.0,4.143590751693282,0.07,-0.03335945459320317,0.04,1.317610098353887,2.003498872450611,C2,4.328,5834,Pinsonneault,0,1,1,1,1
2650,K02650,rj157.688,8890150,,,,,-0.6444949100660922,,4.859189085665788,2.611260780185937,C2,4.739,4053,Pinsonneault,0,1,0,1,1
2657,CK02657,rj154.76,9283156,5404.0558743867705,60.0,4.253204186662812,0.07,-0.23722783208936116,0.04,4.1041311698908345e-05,1.843819318543754,C2,4.586,5540,Pinsonneault,0,1,1,1,1
2659,CK02659,rj179.91,8803882,5029.140001339242,60.0,3.505528784693615,0.07,0.17303563317237294,0.04,1.4950706350931062,1.792962962060387,C2,3.512,5190,Pinsonneault,0,1,1,1,1
2668,CK02668,rj180.497,5513012,5545.474434809899,60.0,4.588227446504297,0.07,-0.04356600697069975,0.04,0.00021429918537330117,1.6031755990369743,C2,4.5760000000000005,5610,Pinsonneault,0,1,1,1,1
2672,CK02672,rj156.1367,11253827,5696.613093992934,60.0,4.630256992907077,0.07,0.15906603537383615,0.04,2.74781084738462,1.7537497128975659,C2,4.333,5568,Pinsonneault,0,1,1,1,1
2674,CK02674,rj159.273,8022489,5732.231476482632,60.0,4.104794034764068,0.07,0.04236128627245933,0.04,9.332626411229228e-06,1.5193676040396058,C2,4.256,5972,Pinsonneault,0,1,1,1,1
2675,CK02675,rj155.74,5794570,5740.095902638281,60.0,4.691132679951208,0.07,0.06886777201578477,0.04,7.317341540261092,1.909617122660614,C2,4.564,5697,Pinsonneault,0,1,1,1,1
2676,CK02676,rj159.699,5649325,6272.669323003934,60.0,3.992291718063706,0.07,-0.12554178996224974,0.04,3.8043131131035697,1.8452028221007393,C2,3.8289999999999997,5954,Pinsonneault,0,1,1,1,1
2677,CK02677,rj179.694,9958387,6082.265280736835,60.0,4.039040015779452,0.07,-0.026374928550638665,0.04,6.351156011881924,1.746678613046521,C2,4.343,6381,Pinsonneault,0,1,1,1,1
2678,CK02678,rj158.497,6779260,5397.737921614559,60.0,4.649467591135003,0.07,0.0325966488363133,0.04,6.454329340014181,2.1713312820114545,C2,3.995,5371,Pinsonneault,0,1,1,1,1
2679,CK02679,rj179.522,6716021,6277.889537363303,60.0,4.332736912303047,0.07,0.07377261810656147,0.04,28.43959814752622,1.9972645143387977,C2,4.387,6520,Pinsonneault,0,0,1,1,1
2681,K02681,rj159.694,6878240,5368.8092884340585,60.0,4.506771346548277,0.08892644942286697,-0.16706570916637054,0.04,0.0006523910496243346,2.2283775225114018,C2,4.624,5292,Pinsonneault,0,1,1,1,1
2686,CK02686,rj179.89,7826659,4743.995689225122,60.0,4.542092820381484,0.07,-0.04106752732494033,0.04,2.101209566873763e-05,1.9853793595444986,C2,4.638999999999999,4724,Pinsonneault,0,1,1,1,1
2687,K02687,rj152.692,7202957,5828.277860843995,60.0,4.611151182354754,0.07,0.04685821231242754,0.04,2.4627098634003306,1.4722125785379638,B3,3.911,5804,Pinsonneault,0,1,1,1,1
2690,CK02690,rj159.101,5369827,5509.026421691178,60.0,4.663028712418362,0.07,0.09506217208851653,0.04,2.5039454113019004,1.8451636544254406,C2,4.327,5601,Pinsonneault,0,1,1,1,1
2693,CK02693,rj158.294,5185897,4632.412692474591,,,,-0.14968786987022964,,3.1864597771006418,1.6964638581876905,C2,4.731,4476,Pinsonneault,0,1,0,1,1
2694,CK02694,rj194.305,9475552,4808.990795950586,60.0,4.525223486006426,0.07,0.17801636900442186,0.04,2.1675502446250534,1.6498458058580547,C2,4.6419999999999995,4706,Pinsonneault,0,1,1,1,1
2696,CK02696,rj179.90,11071200,6404.9123508942475,60.0,4.1602182713680484,0.07,-0.28247980821788105,0.04,46.91586617397927,1.5629126423423292,C2,4.149,7032,Pinsonneault,0,0,0,1,1
2698,CK02698,rj161.295,5128673,5970.592282466587,60.0,4.31036162173932,0.07,0.07729108808011384,0.04,1.6572486215133382,1.7862281596660796,C2,4.544,5820,Pinsonneault,0,1,1,1,1
2703,K02703,rj192.269,5871985,4699.713180648458,60.0,4.514039238209302,0.0963834473368696,-0.12455672711364792,0.04,3.335570610158828,1.6061679522536154,C2,4.678999999999999,4503,Pinsonneault,0,1,0,1,1
2706,CK02706,rj158.297,9697131,6277.886258328376,60.0,4.079031296429329,0.07,0.06461537765188378,0.04,10.62324412547212,1.7749294855716315,C2,4.1530000000000005,6492,Pinsonneault,0,1,1,1,1
2707,CK02707,rj193.741,5480640,5613.68225517326,60.0,4.348801262176523,0.07,-0.12350176679636479,0.04,8.624848056171253e-05,1.862685528410247,C2,4.575,5610,Pinsonneault,0,1,1,1,1
2711,CK02711,rj158.290,5272233,5959.929732290566,60.0,4.53049422806436,0.07,0.04265910518403767,0.04,3.5044746343703803,1.7162191146061754,C2,4.352,6062,Pinsonneault,0,1,1,1,1
2712,CK02712,rj158.305,11098013,6277.885350229839,60.0,4.081207444611458,0.07,0.20097639066946943,0.04,13.17279987120354,1.7280986520758939,C2,4.262,6457,Pinsonneault,0,1,1,1,1
2714,CK02714,rj158.293,12206313,5996.634721488087,60.0,4.047387591528301,0.07,-0.0724215227849663,0.04,5.385331269709358,1.535483512820069,C2,4.19,6363,Pinsonneault,0,1,1,1,1
2717,CK02717,rj158.691,9467404,6026.735494323754,60.0,4.202739499352864,0.07,-0.06498456545756778,0.04,4.063594337070002,2.035956318539947,B5,4.253,6430,Pinsonneault,0,1,1,1,1
2720,K02720,rj152.691,8176564,6017.311398328358,60.0,4.186595564288529,0.07,-0.15566918498062401,0.04,2.6315448832170163,1.4376224108819562,B3,4.414,6108,Pinsonneault,0,1,1,1,1
2722,CK02722,rj158.292,7673192,6152.5866651379065,60.0,4.3195894918210165,0.07,-0.12318589935952066,0.04,6.203759114265424,1.6395052744795555,C2,4.341,6536,Pinsonneault,0,1,1,1,1
2728,CK02728,rj181.95,4178606,6487.387840660177,60.0,4.182124990579483,0.07,-0.10659489847374952,0.04,30.23168363466485,1.7965106950051715,C2,4.308,6865,Pinsonneault,0,0,1,1,1
2729,CK02729,rj161.499,12008872,5590.479010491738,60.0,3.9492480489415906,0.07,-0.3846136383204461,0.04,0.0013818085366850141,1.9120398075104386,C2,4.349,6145,Pinsonneault,0,1,1,1,1
2730,CK02730,rj161.495,8415200,5599.299550799598,60.0,3.919877368875631,0.07,-0.05106611269803918,0.04,0.0003457386564817977,1.9741792864467531,C2,4.508,5928,Pinsonneault,0,1,1,1,1
2732,CK02732,rj158.291,9886361,6017.324941378004,60.0,4.0011290054760975,0.07,-0.005476024131953031,0.04,4.195733680625349,1.8879125534666044,C2,4.444,6310,Pinsonneault,0,1,1,1,1
2733,CK02733,rj179.893,5953297,4858.675845938551,60.0,4.651141580208959,0.07,-0.004699799765184972,0.04,3.383222988914345,1.712581322251397,C2,4.621,4809,Pinsonneault,0,1,1,1,1
2737,CK02737,rj155.76,6614629,5603.181051458389,60.0,4.000000874862553,0.07,0.3132378941882476,0.04,0.0010865933927701743,1.9538504057533002,C2,4.361000000000001,5629,Pinsonneault,0,1,1,1,1
2740,CK02740,rj159.278,3336765,6017.313084626232,60.0,4.269388513695888,0.07,-0.36895162447094026,0.04,6.535622426726798,1.4401032053132947,C2,4.395,6178,Pinsonneault,0,1,1,1,1
2741,CK02741,rj158.1292,5513893,5805.526050377279,60.0,4.345314769230614,0.07,-0.006397700745423611,0.04,0.0001449696043123172,1.7583610356039703,C2,4.518,5968,Pinsonneault,0,1,1,1,1
2742,CK02742,rj194.695,5980208,,,,,-0.36196971512358245,,4.506119026557053,2.03312177032604,C2,4.718999999999999,4247,Pinsonneault,0,1,0,1,1
2743,CK02743,rj161.496,8095441,5534.639746965904,60.0,4.361346013954396,0.07,-0.06795114731352196,0.04,0.0005204076667273405,1.917715409770397,C2,4.56,5642,Pinsonneault,0,1,1,1,1
2748,CK02748,rj161.501,9962455,5496.1707776766725,60.0,3.807977237392435,0.07,-0.15174373182599926,0.04,0.08483472637956013,1.8234274049515489,C2,4.566,5689,Pinsonneault,0,1,1,1,1
2749,CK02749,rj158.312,8687088,6179.073012915335,60.0,3.998240395587211,0.07,-0.06490091272565149,0.04,9.40430459633544,1.7574590006345359,C2,4.438,5780,Solar,0,1,1,1,1
2750,K02750,rj192.270,3663173,5978.44291482008,60.0,3.849008226960839,0.10120877797005076,-0.17427231004776597,0.04,7.900134659758292,3.668827179030618,C2,4.738,6116,KIC,0,1,1,1,1
2752,CK02752,rj158.317,5717567,6042.755665594626,60.0,4.172307457278798,0.07,0.0817103599758772,0.04,7.217487851453255,1.8307920955968717,C2,4.356,6107,Pinsonneault,0,1,1,1,1
2753,CK02753,rj159.281,6265792,5827.248533871866,60.0,4.239202564568709,0.07,0.17553224216421176,0.04,2.022569778990134,1.600279470159916,C2,4.362,5983,Pinsonneault,0,1,1,1,1
2754,CK02754,rj158.908,10905911,5913.705275374583,60.0,4.433310720233646,0.07,-0.15732099043766262,0.04,1.13007984539379,1.8831637189374741,C2,4.438,5780,Solar,0,1,1,1,1
2755,CK02755,rj158.686,3545135,5756.745285869098,60.0,4.45143768501556,0.07,-0.22712522606143792,0.04,0.028048480476477122,1.8804581879195956,B5,4.463,5996,Pinsonneault,0,1,1,1,1
2756,CK02756,rj193.740,6964929,5911.788568183439,60.0,4.380280410356667,0.07,0.04764057975385991,0.04,2.405152272015983,3.6688271824081076,B5,4.526,5928,Pinsonneault,0,1,1,1,1
2758,CK02758,rj158.331,8703129,5210.509362052446,60.0,3.739227702901231,0.07,0.29118596745713066,0.04,2.741486081952861,1.9060039472650814,C2,3.137,5137,Pinsonneault,0,1,1,1,1
2762,K02762,rj159.902,8210018,4763.067826943388,60.0,4.5528533415600965,0.07,0.2630866560083114,0.04,1.0254218848382504,1.856079809864755,C2,4.723,4535,Pinsonneault,0,1,0,1,1
2763,CK02763,rj193.294,3834322,4799.356428509878,60.0,4.614472733950031,0.07,-0.03432537860083998,0.04,1.8235450609421058,2.0368979360415755,C2,4.638,4739,Pinsonneault,0,1,1,1,1
2765,CK02765,rj161.494,11188249,6184.7286682495005,60.0,4.0294934125186215,0.07,0.02072295033326723,0.04,2.48391145174006,1.7817647840306612,C2,4.438,5780,Solar,0,1,1,1,1
2768,CK02768,rj190.977,9008737,5337.702582148653,60.0,4.512817088130327,0.07,-0.08613360202761372,0.04,0.000343413174330065,1.567646825210658,C2,4.578,5599,Pinsonneault,0,1,1,1,1
2769,CK02769,rj159.286,9692128,5771.740782961395,60.0,3.9791174372342066,0.07,-0.10964646239911127,0.04,1.327353937946143,1.5046096529483879,C2,4.33,6011,Pinsonneault,0,1,1,1,1
2770,K02770,rj159.903,10917043,4544.978310973364,,,,-0.2578781697513358,,4.4809296238845775e-05,1.9967797329494503,C2,4.686,4473,Pinsonneault,0,1,0,1,1
2771,CK02771,rj173.90,11456382,6210.80749745772,60.0,4.39948447919178,0.07,-0.09373886120502564,0.04,3.7853910603190535,2.2881231789638856,B5,4.438,5780,Solar,0,1,1,1,1
2781,CK02781,rj158.1286,8190354,5722.315999744264,60.0,4.086688502473101,0.07,-0.5554219620720617,0.04,0.0003632821504204742,1.731561972945727,C2,4.43,5686,Pinsonneault,0,1,1,1,1
2785,CK02785,rj180.290,10001368,5851.052547637795,60.0,4.336196650653214,0.07,-0.05026552352674083,0.04,0.6525336938210424,1.795966426949892,C2,4.376,5986,KIC,0,1,1,1,1
2786,CK02786,rj178.301,9466429,6277.886631820935,60.0,4.137857841288697,0.07,-0.2501424957313473,0.04,7.0942121954441735,1.8895706614487968,C2,4.229,6773,Pinsonneault,0,1,1,1,1
2787,CK02787,rj158.1396,4365442,6375.622349741964,60.0,4.3203159432946086,0.07,-0.3085435696508969,0.04,18.402695615491048,2.0029328115780123,C2,4.085,6381,Pinsonneault,1,1,1,1,1
2790,CK02790,rj159.102,5652893,5106.143694973447,60.0,4.177203359391726,0.07,-0.26213911218997665,0.04,0.0006797608195485694,1.7894840790142583,C2,4.62,5188,Pinsonneault,0,1,1,1,1
2792,CK02792,rj158.307,11127479,5986.587044741387,60.0,4.1945992876446905,0.07,0.17649620242120756,0.04,2.940758197468549,1.928241636064762,C2,4.437,6000,Pinsonneault,0,1,1,1,1
2796,CK02796,rj194.90,11246161,5719.45482319107,60.0,4.391579498639572,0.07,-0.06349235909451617,0.04,0.0013395143707017887,2.223950753986863,C2,4.494,6086,Pinsonneault,0,1,1,1,1
2798,CK02798,rj179.905,6697756,,,,,-0.7369630710128479,,3.411133834550146,2.0648986658655044,C2,4.694,4416,Pinsonneault,0,1,0,1,1
2801,CK02801,rj158.302,5905822,6017.314680971774,60.0,4.105105254078251,0.07,-0.03444890834250746,0.04,3.3666406249713647,1.6433986331696298,C2,3.8939999999999997,6097,Pinsonneault,0,1,1,1,1
2803,CK02803,rj158.694,9898447,5636.38110386846,60.0,4.418643815712713,0.07,0.13925775046603192,0.04,0.9346457471598972,2.0474407769581284,B5,4.574,5632,Pinsonneault,0,1,1,1,1
2805,CK02805,rj158.1393,11135308,5828.343311166691,60.0,4.221097787039187,0.07,-0.3372510711101049,0.04,0.00020436218924246852,2.000220396601564,C2,4.317,6336,Pinsonneault,0,1,1,1,1
2807,CK02807,rj161.497,2985587,6302.632305063428,60.0,4.1416558713855265,0.07,0.07518384769523628,0.04,13.663785248939815,1.8962337726043696,C2,4.279,6286,Pinsonneault,0,1,1,1,1
2808,CK02808,rj159.277,3730335,6737.339716296676,,,,-0.33153707304117525,,6.565637084264281,1.7311582162867107,C2,4.438,5780,Solar,0,1,1,1,1
2813,CK02813,rj159.917,11197853,4768.812339673336,60.0,2.9856651943257773,0.07,-0.5227155472656617,0.04,3.20293969395013,1.9326553086904885,C2,4.488,5281,Pinsonneault,1,1,1,1,1
2815,CK02815,rj159.920,9665922,5840.976711026631,60.0,4.175763382610892,0.07,-0.12555639402900023,0.04,0.07853725690400926,1.9441587484985694,C2,4.545,5824,Pinsonneault,0,1,1,1,1
2828,K02828,rj191.466,6436029,4719.258746191803,60.0,4.552343185024335,0.08753547524932374,-0.09949794015534322,0.04,3.1631649536806385,1.7025455417527906,C2,4.35,4652,KIC,0,1,0,1,1
2829,CK02829,rj158.1285,6197215,5893.80474679083,60.0,4.125872080151015,0.07,-0.048458494165040666,0.04,3.0415921081825577,1.6476099156046413,C2,4.265,6193,Pinsonneault,0,1,1,1,1
2830,CK02830,rj159.921,9244508,6526.080396542477,60.0,4.111205131764973,0.07,0.043179947905344865,0.04,30.274925928781602,1.8927621569586777,C2,4.473,6180,Pinsonneault,0,0,1,1,1
2831,CK02831,rj155.73,9692557,5755.08015089688,60.0,3.9855515910062422,0.07,-0.07017518326810393,0.04,3.5602818325719277,1.9062092132843476,C2,4.532,5890,Pinsonneault,0,1,1,1,1
2832,CK02832,rj177.101,9995402,5027.11522513692,60.0,4.434320297332436,0.07,0.06887564373614727,0.04,0.00010653398590165786,1.9041234608775768,C2,4.544,5124,Pinsonneault,0,1,1,1,1
2833,CK02833,rj158.332,9109857,6132.4433427716785,60.0,4.291131492952112,0.07,-0.31869215599263173,0.04,4.483423700985444,1.819004535762204,C2,3.972,6067,Pinsonneault,0,1,1,1,1
2837,CK02837,rj173.1206,11565924,6542.613989368465,,,,-0.15537546980973213,,21.032124825564225,1.6708052825288573,C2,4.258,7001,Pinsonneault,0,0,0,1,1
2838,CK02838,rj159.276,6607357,5688.881584767594,60.0,4.007727580929821,0.07,0.10207900949226752,0.04,3.6961235272414683e-07,1.560808549879165,C2,4.508,5789,Pinsonneault,0,1,1,1,1
2840,CK02840,rj161.294,6467363,5662.005501167374,60.0,3.9029185812096165,0.07,-0.05181229564508866,0.04,0.0012788311735805191,1.8011668970057673,C2,4.47,5731,Pinsonneault,0,1,1,1,1
2841,K02841,rj192.271,8758204,5133.784449906458,60.0,4.174461835131168,0.1013159710549242,-0.35620172884151446,0.04,0.00042297745484298765,1.6928182300191659,C2,4.611000000000001,5361,Pinsonneault,0,1,1,1,1
2848,CK02848,rj158.909,7749773,5746.785484351573,60.0,4.23845624062392,0.07,0.31008011976230876,0.04,0.0002703911074568577,1.9182782530340536,C2,3.9739999999999998,5770,Pinsonneault,0,1,1,1,1
2857,CK02857,rj159.285,6345732,6160.118796362962,60.0,4.103307519247775,0.07,0.1761449267905371,0.04,6.232805707253397,1.6144814079070566,C2,4.315,6231,Pinsonneault,0,1,1,1,1
2859,CK02859,rj161.498,10397751,5252.143425707144,60.0,4.352105175444368,0.07,-0.10304401237560118,0.04,2.2188664239308764e-09,1.9094288320439348,C2,4.47,5464,Pinsonneault,0,1,1,1,1
2863,CK02863,rj159.915,3241557,5652.667905617747,60.0,3.956126678644729,0.07,-0.3388019366593853,0.04,0.0014465873060955925,1.8143540933470097,C2,4.501,6053,Pinsonneault,0,1,1,1,1
2864,CK02864,rj158.1290,3957082,5756.743163653023,60.0,4.30774037712914,0.07,-0.22827959765720682,0.04,0.014550010181704875,1.9830806843648006,C2,4.388,6084,Pinsonneault,0,1,1,1,1
2866,CK02866,rj180.675,4138951,6298.4830149532545,60.0,4.288994663027689,0.07,0.05555434862130293,0.04,5.059353119463662,1.7882533323046932,C2,4.428,6365,Pinsonneault,0,1,1,1,1
2867,CK02867,rj159.93,9899181,4848.31468754217,60.0,3.788468776475799,0.07,-0.6936421336264105,0.04,4.243821422366476,1.669202491446651,C2,4.438,5780,Solar,1,1,1,0,1
2869,CK02869,rj159.913,7767162,6460.172069710943,60.0,4.026034392688732,0.07,0.15957084728054566,0.04,24.77945690150565,1.8491286802335898,C2,4.298,6260,Pinsonneault,0,0,1,1,1
2874,CK02874,rj183.383,9149789,5271.1219956734985,60.0,4.310875886604283,0.07,-0.10090006234084262,0.04,0.0002496101158431241,1.9910328059477291,C2,4.595,5485,Pinsonneault,0,1,1,1,1
2875,CK02875,rj183.385,12170648,5025.0398468855,60.0,4.613480261509993,0.07,-0.09661902343545548,0.04,1.396848436918674e-08,1.84262169002475,C2,4.548,5160,Pinsonneault,0,1,1,1,1
2879,CK02879,rj155.270,7051984,5510.566692377129,60.0,4.549778748861325,0.07,-0.03630213564166576,0.04,2.1198334506644656e-05,1.7679960455300296,C2,3.8560000000000003,5603,Pinsonneault,0,1,1,1,1
2882,K02882,rj194.100,5642620,4677.927045642803,75.06426376279688,4.2974171261836185,0.10171800873441172,-0.33377744164781975,0.05006428814643609,3.953311886112612,2.5296899034539395,C2,4.598,4442,KIC,0,1,0,1,1
2884,CK02884,rj161.500,9652649,5728.354766896211,60.0,4.022695820035661,0.07,-0.06524427704691431,0.04,1.7135158937055768,1.9071684116227665,C2,4.511,5642,Pinsonneault,0,1,1,1,1
2885,CK02885,rj159.697,11100670,5502.318258390209,60.0,3.7005591525903063,0.07,-0.48289999449632837,0.04,1.4227045280642687,1.6395261196803643,C2,4.629,5322,KIC,0,1,1,1,1
2891,CK02891,rj158.1294,10068024,6041.294103956446,60.0,3.9785042046808936,0.07,0.04613274672512707,0.04,5.539044484322537,1.7073308174835957,C2,4.4239999999999995,6351,Pinsonneault,0,1,1,1,1
2896,CK02896,rj158.321,2853828,6181.55976793276,60.0,4.388744447615068,0.07,-0.085294994559898,0.04,14.80874828771487,1.9571358855498429,C2,4.253,6331,Pinsonneault,0,1,1,1,1
2904,CK02904,rj158.1281,3969687,6056.684770282096,60.0,3.9684426120470495,0.07,0.2481796970371485,0.04,7.205508182219244,2.0469757925792855,C2,4.51,5983,Pinsonneault,0,1,1,1,1
2906,CK02906,rj159.919,6716545,6017.318937951467,60.0,4.112150349107242,0.07,-0.3943657752045407,0.04,5.5441069767692985,1.8632423561213833,C2,4.25,6326,Pinsonneault,0,1,1,1,1
2913,CK02913,rj158.1289,9693006,5756.742487807249,60.0,4.299339784466401,0.07,0.29577813252703505,0.04,1.2518943494616162,1.6792317954435563,C2,4.5569999999999995,5743,Pinsonneault,0,1,1,1,1
2914,CK02914,rj158.685,6837283,6380.618684012587,60.0,4.12059058792124,0.07,-0.2344197177322045,0.04,25.63046280338787,2.065024482628048,B5,4.151,6466,Pinsonneault,0,0,1,1,1
2915,CK02915,rj158.1388,5613821,5574.1847035519,60.0,4.269660822999198,0.07,-0.04399733217005624,0.04,3.073603898062771e-07,1.4649008095767073,C2,4.438,5780,Solar,0,1,1,1,1
2916,CK02916,rj183.384,7269881,5033.165170832293,60.0,4.559581872241573,0.07,-0.020926805535791328,0.04,0.7874684649726773,1.6559336567108693,C2,4.584,5084,Pinsonneault,0,1,1,1,1
2925,CK02925,rj159.103,6974658,5433.198548409111,60.0,4.4486812272181915,0.07,0.14387756091511766,0.04,2.0173417213609213e-05,1.7964025903051353,C2,4.372,5520,Pinsonneault,0,1,1,1,1
2926,K02926,rj192.272,10122538,5051.476358580492,60.0,3.1129334098449344,0.09476423599274517,-0.676530524329789,0.04,1.4973747441814562,2.099739914807529,C2,4.593999999999999,3990,KIC,0,1,0,1,1
2931,K02931,rj156.524,8611257,4975.882597048112,60.0,4.528286874841674,0.07,-0.22458979744808064,0.04,2.0650829945401128e-05,1.8115645853431803,C2,4.638,5084,Pinsonneault,0,1,1,1,1
2933,K02933,rj192.273,12416987,5999.091452498638,,,,,,13.103053786750712,3.5749738881144757,C2,4.66,4613,Pinsonneault,0,1,0,1,1
2935,CK02935,rj159.488,8259713,6501.953633778352,60.0,4.142602624477507,0.07,-0.16828790968794483,0.04,27.0144309436549,1.8787701209766916,C2,4.3839999999999995,6453,Pinsonneault,0,0,1,1,1
2943,CK02943,rj161.293,9838468,5756.7414057844235,60.0,4.071051838566902,0.07,0.29085691095987215,0.04,1.3553103046094086,1.8138436887566995,C2,4.534,5880,Pinsonneault,0,1,1,1,1
2948,CK02948,rj158.683,6356692,5624.309359056867,,,,,,2.5772187466373344,2.2524870233584355,B5,4.021,5582,Pinsonneault,0,1,1,1,1
2949,CK02949,rj159.95,6026737,5913.654258707895,60.0,4.174611748582031,0.07,0.024680010859622032,0.04,0.40481573539557414,1.8415198590400426,C2,4.005,6173,Pinsonneault,0,1,1,1,1
2951,CK02951,rj159.274,4991208,5652.481241674896,60.0,4.381430813877136,0.07,-0.23563383155466971,0.04,1.7111703126295241,1.6876057252412893,C2,4.551,5789,Pinsonneault,0,1,1,1,1
2956,CK02956,rj173.88,8801316,6398.75858669044,60.0,4.076865976991746,0.07,-0.02942038831976033,0.04,9.608356710721091,2.148874562744768,B5,4.181,6719,Pinsonneault,0,1,1,1,1
2960,CK02960,rj158.1298,10876237,6007.2582328744265,60.0,4.300317864123423,0.07,0.05966250181149243,0.04,1.2945363118629896,1.813672445855071,C2,4.456,6228,Pinsonneault,0,1,1,1,1
2961,CK02961,rj158.701,10471515,6116.462566643361,60.0,4.294094526848921,0.07,0.09954752981185867,0.04,4.645054792278341,3.517147188355576,B5,3.986,6460,Pinsonneault,0,1,1,1,1
2964,CK02964,rj161.502,10098844,6046.642619236455,60.0,4.058560701747703,0.07,-0.4525774528043997,0.04,8.006409431735209,1.9638884285819573,C2,4.454,5906,Pinsonneault,0,1,1,1,1
2965,CK02965,rj158.703,8429415,6248.937749260663,60.0,4.247946146870051,0.07,-0.19873814759417818,0.04,6.418749665148364,3.668827197398455,B5,4.269,6487,Pinsonneault,1,1,1,1,1
2968,CK02968,rj158.318,8873090,6237.969581471162,60.0,4.083390225050512,0.07,-0.18449628804301452,0.04,6.877730708286899,1.8305071525421788,C2,4.438,5780,Solar,0,1,1,1,1
2969,CK02969,rj158.702,8560804,6002.893308962388,60.0,4.041544671542813,0.07,0.1468081310663236,0.04,4.547598701590619,3.646329811151488,B5,4.44,6127,Pinsonneault,0,1,1,1,1
2970,CK02970,rj158.1284,5450893,6156.447335513674,60.0,4.267764953723757,0.07,-0.12555426753390284,0.04,4.806750829394643,1.732381337236306,C2,4.273,6475,Pinsonneault,0,1,1,1,1
2971,CK02971,rj158.706,4770174,6171.623575204623,60.0,4.047768897540017,0.07,0.07884346964505626,0.04,14.784042603329357,3.6688263166809767,B5,4.434,6231,Pinsonneault,0,1,1,1,1
2974,CK02974,rj159.916,3336283,6426.521412382472,60.0,4.053678764342741,0.07,0.021615323993419224,0.04,13.003155962562547,1.9086446630982954,C2,4.402,6480,Pinsonneault,0,1,1,1,1
2977,CK02977,rj159.105,11090556,5955.017045596705,60.0,4.190919167011618,0.07,-0.10697213208864288,0.04,1.9679220573674598,1.835429234538051,C2,4.442,6265,Pinsonneault,0,1,1,1,1
2979,CK02979,rj159.94,2720514,5985.270935524862,60.0,4.262246530851131,0.07,-0.2644403582389255,0.04,1.3320540666716951e-05,1.6937264816204716,C2,4.378,6206,Pinsonneault,0,1,1,1,1
2984,CK02984,rj158.1299,7918652,6077.613035279967,60.0,4.047275377140993,0.07,0.027937900962273186,0.04,6.117921856974886,1.6595350846964374,C2,4.245,6032,Pinsonneault,0,1,1,1,1
2992,K02992,rj192.290,8509442,,,,,-0.6885999953851857,,4.839582573781218,3.6180349056100667,C2,4.732,4132,Pinsonneault,0,1,0,1,1
3000,CK03000,rj163.265,5702939,5823.517635725234,60.0,4.61831308626995,0.07,-0.29844956316004745,0.04,4.030999687420701,1.7701158378197128,C2,4.497,5945,Pinsonneault,1,1,1,1,1
3002,CK03002,rj158.1397,3852655,6029.746356685494,60.0,4.603907596971765,0.07,-0.20024395125331168,0.04,17.858463297017952,1.945487756879297,C2,4.351,6072,Pinsonneault,1,1,1,1,1
3008,CK03008,rj158.682,9070666,6009.263117712347,60.0,4.079481167643465,0.07,-0.12438635174808732,0.04,5.0111004282714156,2.0511978263792696,B5,4.293,6052,KIC,0,1,1,1,1
3009,CK03009,rj192.294,12405333,5111.87259806867,60.0,4.606340883732672,0.07,0.09287185258911296,0.04,1.5883273277034626,1.9744190908439434,C2,4.525,5191,Pinsonneault,0,1,1,1,1
3010,K03010,rj161.289,3642335,,,,,-0.754924608383974,,4.6312099113721725,2.2281946676743765,C2,4.7330000000000005,4116,Pinsonneault,0,1,0,1,1
3012,CK03012,rj158.1295,7109851,5471.427609163067,60.0,3.701928859694935,0.07,-0.5976661955437871,0.04,0.0006543137636503271,1.6514844585254838,C2,3.911,5945,Pinsonneault,0,1,1,1,1
3015,CK03015,rj158.1392,11403530,5756.743876883024,60.0,4.094094109305766,0.07,-0.08705642491963446,0.04,0.1471098967840212,1.8331667821761894,C2,4.46,6093,Pinsonneault,0,1,1,1,1
3017,CK03017,rj159.106,12072872,5493.7347657290575,60.0,4.207668043855097,0.07,-0.2413972143627686,0.04,5.6687521121645545e-06,1.9684922898776904,C2,4.3839999999999995,5933,Pinsonneault,0,1,1,1,1
3020,CK03020,rj159.100,8241079,5982.173364512468,60.0,4.190309308726515,0.07,-0.006292353205002276,0.04,6.656981815239427,1.8245311860574265,C2,4.272,6197,Pinsonneault,1,1,1,0,1
3021,CK03021,rj159.104,3348285,5924.165235916775,60.0,4.510351175743529,0.07,0.17292004643611877,0.04,1.0475905743669314,1.8133437059229793,C2,4.459,6234,Pinsonneault,0,1,1,1,1
3023,CK03023,rj158.1398,7732285,6239.8898004387265,60.0,4.2599828538422395,0.07,-0.18272906850350082,0.04,6.435598009004684,1.9360300826947348,C2,4.438,5780,Solar,0,1,1,1,1
3024,CK03024,rj158.304,12833566,6040.893766783512,60.0,,,-0.6391139780354629,0.04,108.2467957393632,1.645186597644498,C2,4.438,5780,Solar,0,0,1,1,1
3032,CK03032,rj192.520,10585738,5173.0714678016275,60.0,4.420675212758868,0.07,0.2915112312669667,0.04,8.029303262446774e-05,1.8379664010502952,C2,4.573,5173,Pinsonneault,0,1,1,1,1
3035,CK03035,rj159.918,6388770,6510.497061440013,60.0,4.192563180467131,0.07,-0.07726455291776992,0.04,25.158402677497758,1.9323876012599348,C2,4.2219999999999995,6341,Pinsonneault,1,0,1,1,1
3039,CK03039,rj177.123,5445681,5754.924422654103,60.0,4.113626411186028,0.07,-0.32080238618719975,0.04,0.00018033517895466034,1.882067293105461,C2,4.407,5963,Pinsonneault,0,1,1,1,1
3046,CK03046,rj159.98,8161830,5666.59459004944,60.0,4.1721257979099065,0.07,0.24818051170727604,0.04,0.022185008436791165,1.9745001874857486,C2,4.573,5635,Pinsonneault,0,1,1,1,1
3052,CK03052,rj159.914,8827575,5421.45710741348,60.0,4.569259697972606,0.07,-0.18597251413220342,0.04,2.291222103707033,1.7748516563241454,C2,4.419,5453,Pinsonneault,0,1,1,1,1
3060,CK03060,rj173.111,11019987,6221.64771289391,60.0,4.071859604761186,0.07,-0.09352047633620691,0.04,5.825491455265881,2.299130150591819,B5,4.365,6529,Pinsonneault,0,1,1,1,1
3065,CK03065,rj192.523,5040077,5794.5675908377125,60.0,4.647892457247912,0.07,-0.0384372623352339,0.04,1.4488410581175208,1.5667933978302282,C2,4.507,5589,KIC,0,1,1,1,1
3075,CK03075,rj158.1288,3328080,5346.542081399662,60.0,4.103814571245245,0.07,-0.5210190667927505,0.04,0.00036025205424516926,1.5972301326039575,C2,4.438,5780,Solar,0,1,1,1,1
3083,CK03083,rj158.1287,7106173,5846.254906223384,60.0,4.323599443927764,0.07,0.2916593078051362,0.04,0.0007944379028552717,1.493880125101656,C2,4.526,5923,Pinsonneault,0,1,1,1,1
3086,K03086,rj192.291,10749059,5193.6729537295,60.0,4.2360921014662365,0.09660937354700441,-0.34774844525667814,0.04,0.00022047909231615037,1.803309416180849,C2,4.53,5278,KIC,0,1,1,1,1
3087,CK03087,rj158.1296,9119568,5333.302086833412,60.0,4.59268942612727,0.07,0.25977503468739405,0.04,0.0012073006190880253,1.6408501554900352,C2,4.527,5177,Pinsonneault,0,1,1,1,1
3093,CK03093,rj159.282,5096590,5881.439274793293,60.0,4.42683546848236,0.07,0.003225877520942187,0.04,0.00018214879632094672,1.6381531191118646,C2,4.5280000000000005,5899,Pinsonneault,0,1,1,1,1
3096,CK03096,rj159.911,7455981,5523.47277452113,60.0,3.807042317379757,0.07,-0.07226300426890195,0.04,0.7002063514009222,1.741205826370492,C2,4.452,5642,Pinsonneault,0,1,1,1,1
3097,CK03097,rj158.681,7582689,5943.063570664973,60.0,4.057405401091248,0.07,-0.08374984366175067,0.04,4.637336322815549,2.0195060936516906,B5,4.015,6305,Pinsonneault,0,1,1,1,1
3100,CK03100,rj159.275,7107561,5967.667864313413,60.0,4.070042727865624,0.07,0.2540172287730797,0.04,2.217363362665544,1.7170426444183489,C2,4.486000000000001,6094,Pinsonneault,0,1,1,1,1
3103,CK03103,rj158.1071,11237332,5904.4373524637795,60.0,4.257768168703855,0.07,0.24818018146073306,0.04,2.97933963699556,1.6861993223931446,C2,4.438,5780,Solar,0,1,1,1,1
3109,CK03109,rj159.698,11572193,6245.698755906678,60.0,4.020752740208707,0.07,0.03490384405168777,0.04,17.19803133948657,1.9659361262195296,C2,4.438,5780,Solar,0,1,1,1,1
3111,CK03111,rj158.1291,8581240,5968.5992440622795,60.0,4.388780427939063,0.07,-0.10468545113112301,0.04,1.6991123172080687,1.7234620315039322,C2,3.923,6033,Pinsonneault,0,1,1,1,1
3114,CK03114,rj158.330,9288237,6141.774252897179,60.0,3.9674443230093144,0.07,0.12475437604946799,0.04,8.420989941687052,1.93823084700796,C2,4.449,6197,Pinsonneault,0,1,1,1,1
3117,CK03117,rj159.92,6523351,5527.095850680172,60.0,4.432109026373327,0.07,0.05074541812772579,0.04,0.00013606877197913647,1.8840734636378142,C2,4.164,5690,Pinsonneault,0,1,1,1,1
3122,CK03122,rj158.324,12416661,6143.103871910021,60.0,3.963634105226433,0.07,0.16408473155477724,0.04,9.854197811810987,1.9337956755614032,C2,4.147,6354,Pinsonneault,0,1,1,1,1
3125,CK03125,rj173.227,8751796,6258.287303970307,60.0,4.247060813004184,0.07,-0.20197321139859406,0.04,9.259205494358056,1.8791752502408656,C2,4.333,6641,Pinsonneault,0,1,1,1,1
3128,CK03128,rj159.97,7609674,6039.910368076603,60.0,3.9379493221731767,0.07,-0.18853580118993502,0.04,4.839013376161533,1.7984043113486077,C2,4.438,5780,Solar,0,1,1,1,1
3130,CK03130,rj172.1090,10252275,4889.0429893406435,60.0,4.438746006719873,0.07,-0.5489220080707179,0.04,0.0001533327918803451,1.5838600282414648,C2,4.538,5141,Pinsonneault,0,1,1,1,1
3132,CK03132,rj158.333,9541295,6230.7918736217935,60.0,4.019567489252809,0.07,0.4083291348859051,0.04,11.829355846769701,1.9346101933110653,C2,4.373,5995,Pinsonneault,0,1,1,1,1
3146,CK03146,rj180.482,10908248,5728.895420870022,60.0,4.1613083254324525,0.07,0.21022572192354883,0.04,1.1854357909507627,1.709036728226879,C2,4.353,5902,Pinsonneault,0,1,1,1,1
3156,CK03156,rj157.868,4150611,6677.765695099835,,,,-0.6880141681251257,,108.77680804480492,1.4860160018522455,C2,4.056,6905,Pinsonneault,0,0,1,1,1
3158,CK03158,rj170.688,6278762,4990.716135205883,60.0,4.132351256184734,0.07,-0.500154050412974,0.04,5.073846823799855e-06,1.8060222870095133,C2,4.438,5780,Solar,0,1,1,1,1
3161,CK03161,rj178.123,2696703,,,,,-0.6996532945600017,,11.181994950237852,1.9152787980656847,B5,4.438,5780,Solar,1,1,1,1,1
3162,CK03162,rj158.296,9752973,6156.934122371327,60.0,4.351576244228077,0.07,0.014096531675681496,0.04,17.422054784578943,1.6192910006311045,C2,4.0280000000000005,6148,Pinsonneault,1,1,1,1,1
3165,CK03165,rj158.298,9579208,6100.777865134796,60.0,3.9947902705157796,0.07,-0.3315708085085112,0.04,7.88999791383244,1.64273206600449,C2,4.159,6424,Pinsonneault,0,1,1,1,1
3167,CK03167,rj158.300,12255382,5579.629807844646,60.0,4.629889337308685,0.07,-0.024196852249458344,0.04,2.59315516014373,1.7412610410688143,C2,3.8,5549,Pinsonneault,0,1,1,1,1
3168,CK03168,rj158.299,4450844,5799.922401448101,60.0,4.1612152704676975,0.07,-0.22599574369592385,0.04,1.5844949936752868,1.7173177133673792,C2,4.194,5968,Pinsonneault,0,1,1,1,1
3172,CK03172,rj158.301,3337061,6017.31173652476,60.0,3.9731035536029085,0.07,-0.11015061957679825,0.04,5.9398127555600375,1.837098424169943,C2,4.438,5780,Solar,0,1,1,1,1
3178,CK03178,rj158.309,10991239,,,1.485673281363965,0.07,-0.27149911179787056,,5.282830251621204,2.814217166842741,C2,4.438,5780,Solar,0,1,1,1,1
3179,CK03179,rj158.310,6153407,5742.988723918189,60.0,4.611521571592723,0.07,0.040043513287908804,0.04,5.313307780641097e-06,1.579969966565819,C2,4.438,5780,Solar,0,1,1,1,1
3180,CK03180,rj158.303,3936658,6021.985139160304,60.0,3.8559216452053984,0.07,0.01121438969808871,0.04,4.157119634414371,1.8360288332825312,C2,3.909,6250,Pinsonneault,0,1,1,1,1
3181,CK03181,rj158.308,4577484,5449.002864569661,60.0,3.946199466310812,0.07,0.11795209205907148,0.04,7.3270824735910995,1.778931188964295,C2,3.612,5424,Pinsonneault,1,1,1,1,1
3184,CK03184,rj158.314,4735826,5880.078036775171,60.0,4.173945792411644,0.07,0.21950768404142443,0.04,3.3601719970421833,1.794816103269734,C2,4.438,5780,Solar,0,1,1,1,1
3190,CK03190,rj158.322,5985713,5976.575574148247,60.0,4.2509548884732915,0.07,-0.2836217995228053,0.04,5.0383697214329004e-11,1.7430139497404544,C2,4.438,5780,Solar,0,1,1,1,1
3193,CK03193,rj158.315,7430876,4975.030676426972,60.0,3.1660681357086307,0.07,0.025309497147087225,0.04,2.1878245825878513,1.9158867439539535,C2,4.438,5780,Solar,0,1,1,1,1
3194,CK03194,rj158.311,12004971,6294.92547662311,60.0,4.0627245762075646,0.07,0.12457928546100633,0.04,6.452436657673559,1.905264183966277,C2,4.297,6499,Pinsonneault,0,1,1,1,1
3195,CK03195,rj158.313,10118942,5966.212119790098,60.0,3.929954109879435,0.07,-0.4525752345790893,0.04,3.0760676473243587,1.7365080571377982,C2,4.145,6359,Pinsonneault,0,1,1,1,1
3196,CK03196,rj158.289,9002538,6092.579974847867,60.0,4.208910574159902,0.07,-0.0585854897939664,0.04,2.6966397521703724,1.56185996119195,C2,4.221,6420,Pinsonneault,0,1,1,1,1
3197,CK03197,rj158.316,8443527,6176.634020804929,60.0,4.397243278822909,0.07,-0.1721954742792221,0.04,7.026819153556518,1.7905615187972432,C2,4.103,6345,Pinsonneault,0,1,1,1,1
3199,CK03199,rj159.487,5482603,,,,,-0.608836194641343,,6.400883361029676,2.1910794829305313,C2,4.438,5780,Solar,0,1,1,1,1
3201,CK03201,rj158.319,2305819,5709.644932592865,60.0,4.453600556841901,0.07,-0.5413088163579833,0.04,1.958282158254221e-05,1.6796129278766316,C2,4.128,6146,Pinsonneault,0,1,1,1,1
3202,CK03202,rj158.323,4262040,5280.932017792567,60.0,3.7547416404337604,0.07,-0.019925926047293555,0.04,0.006980399712471996,1.937315313327614,C2,3.9789999999999996,5337,Pinsonneault,0,1,1,1,1
3203,CK03203,rj173.89,3122872,6453.519356410402,60.0,4.172852277374221,0.07,-0.26046398939157145,0.04,16.19277713521281,1.9821762139921515,B5,4.137,7084,Pinsonneault,0,1,0,1,1
3204,CK03204,rj173.97,11456279,6257.626655960396,60.0,4.399392657902544,0.07,-0.8899682292012491,0.04,112.28856602071176,2.1791967574742004,B5,4.438,5780,Solar,0,0,1,1,1
3208,CK03208,rj158.320,10155029,5874.6645684371715,60.0,4.475865313474349,0.07,-0.20167285666517898,0.04,1.4970494666144418e-06,1.810549968266669,C2,4.438,5780,Solar,0,1,1,1,1
3209,CK03209,rj173.92,7017274,6374.932128854401,60.0,4.0061867127536,0.07,0.03010613558704467,0.04,27.553885347096507,2.2092137591140735,B5,4.312,6606,Pinsonneault,0,0,1,1,1
3211,CK03211,rj158.1293,7293937,,,,,-0.610795800248351,,5.854937833161978,3.6688265609426414,C2,4.438,5780,Solar,0,1,1,1,1
3214,CK03214,rj158.326,7983117,5943.009280970375,60.0,4.101278204699404,0.07,-0.13683976067999148,0.04,4.367045170052649,1.777881041490089,C2,3.616,6019,Pinsonneault,0,1,1,1,1
3215,CK03215,rj158.498,3342952,5524.8154274765,60.0,3.3901213976278552,0.0915272141769277,-0.08361959471239311,0.04,0.0018523211382459603,3.668825094781289,C2,4.447,5663,Pinsonneault,0,1,1,1,1
3216,CK03216,rj158.327,10338279,5640.99054475787,60.0,4.406213045161371,0.07,-0.053901662507244055,0.04,13.052124157042208,1.864685906150315,C2,4.471,5660,Pinsonneault,1,1,1,1,1
3218,CK03218,rj158.684,10191036,6002.835891754594,60.0,4.417408931870758,0.07,-0.007946992392482592,0.04,3.100896421827418,2.178065344221421,B5,4.3389999999999995,6239,Pinsonneault,0,1,1,1,1
3220,CK03220,rj158.328,11189311,6300.181285436586,60.0,4.11296884258145,0.07,0.04034538634430759,0.04,12.658589418981256,1.8423008003922474,C2,4.438,5780,Solar,0,1,1,1,1
3224,CK03224,rj158.693,10384298,5404.862322129026,60.0,4.586442254220401,0.07,0.04318583705285482,0.04,1.2578393881624934,2.13148141069792,B5,4.598,5429,Pinsonneault,0,1,1,1,1
3225,CK03225,rj158.698,3109550,5416.631229246044,60.0,4.563039746000777,0.07,0.14313071030672125,0.04,0.0031181452560018474,2.2549669746344465,B5,4.034,5449,Pinsonneault,0,1,1,1,1
3227,CK03227,rj155.271,8975368,5950.278499371706,60.0,4.3167661961909145,0.07,-0.017334522856764158,0.04,1.5701233395459022,1.8452772352268387,C2,4.0969999999999995,6051,Pinsonneault,0,1,1,1,1
3231,CK03231,rj158.325,10489539,6330.818301125045,60.0,4.263246920457156,0.07,-0.06517767416391168,0.04,8.131681708748513,1.8529674145815946,C2,4.438,5780,Solar,1,1,1,1,1
3232,CK03232,rj158.692,9569711,5813.841983919023,60.0,4.606443162159768,0.07,0.025570950041702754,0.04,3.0422766587084924,2.1005431460750317,B5,4.128,5830,Pinsonneault,0,1,1,1,1
3233,CK03233,rj158.901,2142501,5756.7440224906595,60.0,4.470420764531966,0.07,-0.03134494003520909,0.04,0.004803135152106064,2.0194426584436984,C2,4.438,5780,Solar,0,1,1,1,1
3234,CK03234,rj158.687,10057494,6376.0511154363885,60.0,4.4232713159648895,0.07,-0.1465698088729195,0.04,11.701982582090395,2.0540734617166247,B5,4.35,6393,Pinsonneault,0,1,1,1,1
3236,CK03236,rj158.329,7902003,6258.959006075861,60.0,4.126180465354279,0.07,-0.008677207448369587,0.04,13.14880432060475,1.9631505576418629,C2,4.37,6437,Pinsonneault,0,1,1,1,1
3237,CK03237,rj158.697,6587796,5871.29790704905,60.0,4.594207401440897,0.07,0.17605747511561953,0.04,4.4461699133395785,2.497838063136925,B5,4.547,5814,Pinsonneault,0,1,1,1,1
3239,CK03239,rj155.272,5305240,5664.711275990866,60.0,4.6289933215398635,0.07,0.019000317761046596,0.04,4.867678902110565,1.959035898844248,C2,4.117,5688,Pinsonneault,0,1,1,1,1
3240,CK03240,rj158.688,6206559,6017.315306796607,60.0,3.8789666877845685,0.07,0.1994016970655515,0.04,4.923081449241057,2.110977210167469,B5,4.438,5780,Solar,0,1,1,1,1
3242,CK03242,rj173.99,6928906,5570.605238984296,60.0,1.80521139368635,0.07,-0.59373107484548,0.04,62.42924714394726,2.6452152279274346,B5,3.8960000000000004,7362,Pinsonneault,0,0,0,1,1
3243,CK03243,rj158.690,9821151,6742.346178393497,,,,-0.3311946906662485,,6.85820807456874,2.2263811621868177,B5,4.305,6343,Pinsonneault,1,1,1,1,1
3244,CK03244,rj158.1282,6850665,4974.655376974943,60.0,3.0206064217267374,0.07,-0.08444700191039853,0.04,3.3015466460577416,1.7187027063540126,C2,3.733,5047,Pinsonneault,0,1,1,1,1
3245,CK03245,rj158.695,8073705,6091.4759589229425,60.0,4.254866185973017,0.07,-0.18358466523352007,0.04,1.217936697121346,1.9907578522485396,B5,4.3389999999999995,6223,Pinsonneault,0,1,1,1,1
3246,CK03246,rj155.273,9885417,4832.6299129008385,60.0,4.612866742812026,0.07,0.10594382502530085,0.04,2.4009767874931227,1.9311674840422626,C2,4.638999999999999,4725,Pinsonneault,0,1,1,1,1
3248,CK03248,rj158.907,10917433,5719.316690674011,60.0,4.294843575909098,0.07,-0.06752190931758931,0.04,0.00012725440437022506,1.8530531530743533,C2,4.1610000000000005,6005,Pinsonneault,0,1,1,1,1
3249,CK03249,rj158.699,9083564,6028.113578015577,60.0,4.265178408847777,0.07,-0.004735368584890719,0.04,3.4230998109274733,2.251357742747964,B5,4.301,5954,KIC,0,1,1,1,1
3251,CK03251,rj158.700,8413968,5939.673590035964,60.0,4.214253190311221,0.07,0.03142878537304737,0.04,2.8777493602389095,2.5717843682990105,B5,4.289,6177,Pinsonneault,0,1,1,1,1
3252,CK03252,rj158.1390,5653072,,,,,-0.5097183362922123,,5.645815728147647,2.3600757043390357,C2,4.438,5780,Solar,0,1,1,1,1
3254,CK03254,rj158.704,9899141,5573.733767742229,60.0,4.24609673115103,0.07,0.2633909012422656,0.04,1.4728261293886193,3.668827198233136,B5,4.334,5570,Pinsonneault,0,1,1,1,1
3255,K03255,rj172.69,8183288,4682.44461376916,60.0,4.564455885953278,0.07,-0.05283333732836765,0.04,4.784547545559067,1.8630855244325515,C2,4.686,4464,Pinsonneault,0,1,0,1,1
3277,CK03277,rj158.1297,3120904,6007.772661641119,60.0,3.9770759838271506,0.07,-0.06550835814686777,0.04,7.049437129253064,1.546583205372343,C2,4.5169999999999995,5972,Pinsonneault,0,1,1,1,1
3278,K03278,rj194.681,3342467,5489.527503851735,60.0,4.618900788316738,0.07,0.15823438630362813,0.04,3.356537830943463,1.6252889768729586,C2,4.606,5414,Pinsonneault,0,1,1,1,1
3282,K03282,rj192.287,12066569,,,,,,,4.835362722950208,3.6688271982389624,C2,4.736000000000001,4075,Pinsonneault,0,1,0,1,1
3284,CK03284,rj170.501,6497146,,,,,,,4.416943981540508,3.668824127523681,C2,4.746,3981,Pinsonneault,0,1,0,1,1
3287,CK03287,rj179.901,6584273,5896.939369703811,60.0,4.242606148471406,0.07,-0.18264946407730953,0.04,1.597523061986223,1.8145339309086697,C2,4.515,5979,Pinsonneault,0,1,1,1,1
3288,CK03288,rj180.493,5768816,5462.164447967567,60.0,4.6457463614701515,0.07,0.03287810131010922,0.04,1.6992948735272089,1.66068417783136,C2,4.413,5613,Pinsonneault,0,1,1,1,1
3301,CK03301,rj180.499,8301878,5756.741536702181,60.0,4.017526753140095,0.07,0.23372244418321386,0.04,2.119596730774431,1.7082537193530285,C2,4.468999999999999,5613,Pinsonneault,0,1,1,1,1
3308,CK03308,rj180.498,3632089,5861.897876163384,60.0,4.082992595542198,0.07,-0.03509259750724389,0.04,2.727928378645424,1.6722416328880125,C2,4.367,5683,Pinsonneault,0,1,1,1,1
3310,CK03310,rj159.284,12253769,5416.338144414552,60.0,4.3805484411626425,0.07,0.17730088947849088,0.04,2.2561254868769254e-06,1.5485872447955416,C2,4.531000000000001,5544,Pinsonneault,0,1,1,1,1
3315,CK03315,rj176.285,8554701,5594.949097722811,60.0,4.078656185437024,0.07,-0.5030457910989953,0.04,0.0004952450732482738,1.7186733048831244,C2,4.49,6106,Pinsonneault,0,1,1,1,1
3338,CK03338,rj173.83,8263752,6096.025389236079,60.0,4.248400430315445,0.07,-0.2902883425354502,0.04,8.846318853006352e-07,3.6688271959920207,B5,4.345,6571,Pinsonneault,0,1,1,1,1
3340,CK03340,rj173.84,3529290,6092.230725659983,60.0,4.294020053550159,0.07,-0.18235931405385858,0.04,6.137004868535392,2.485264462962349,B5,4.448,6208,Pinsonneault,0,1,1,1,1
3346,CK03346,rj159.96,11241912,5930.067313023565,60.0,4.265297146369068,0.07,-0.07355487531872124,0.04,0.00025726570473172394,1.8967656603241867,C2,4.37,6179,Pinsonneault,0,1,1,1,1
3358,CK03358,rj179.896,4263529,5438.033497289106,60.0,4.517240937853824,0.07,-0.12041135245935541,0.04,2.2362429914218587,1.6623041056386954,C2,4.5280000000000005,5520,Pinsonneault,0,1,1,1,1
3363,CK03363,rj177.99,11651712,5670.82326112021,60.0,4.019893165912757,0.07,-0.11378126262513424,0.04,3.948705861400725e-06,1.582017192727562,C2,4.51,5996,Pinsonneault,0,1,1,1,1
3371,CK03371,rj177.100,11125797,5544.188762542407,60.0,4.651841988846951,0.07,0.011699762739239429,0.04,0.005216136551153383,1.6786030721456888,C2,4.591,5444,Pinsonneault,0,1,1,1,1
3378,CK03378,rj159.912,4376629,5496.171784456243,60.0,4.022521226291606,0.07,-0.5105761983713254,0.04,0.002697978541439605,1.8862875335270697,C2,4.523,5946,Pinsonneault,0,1,1,1,1
3382,CK03382,rj177.98,9991621,5371.165031431249,60.0,4.315873234619509,0.07,0.1327116706029177,0.04,0.00033410961662005967,1.9527022012182418,C2,4.415,5456,Pinsonneault,0,1,1,1,1
3384,CK03384,rj158.1395,8644365,6017.313824942837,60.0,4.241631396873539,0.07,0.028532536138522607,0.04,2.6828423716737917,1.8553309872039057,C2,4.243,5984,Pinsonneault,0,1,1,1,1
3398,CK03398,rj159.99,3561464,6403.893205204964,60.0,4.1653149706702415,0.07,0.000879196751011866,0.04,24.879920406174463,1.8984226834406857,C2,4.406000000000001,6463,Pinsonneault,0,0,1,1,1
3403,CK03403,rj158.1389,11754430,5765.687120253891,60.0,4.039057935085638,0.07,0.05533603231399306,0.04,2.9859012243743774,1.5753321587307663,C2,4.308,6028,Pinsonneault,0,1,1,1,1
3415,CK03415,rj158.1391,3433668,5674.920357716474,60.0,3.8528545661111124,0.07,-0.7500552722897522,0.04,5.99244965858045,1.894416744739077,C2,4.398,5694,Pinsonneault,1,1,1,1,1
3419,CK03419,rj173.1203,11519134,6314.625151395668,60.0,3.6081583010083293,0.07,-0.6217511698401788,0.04,4.141761993227967,1.7540049338617538,C2,4.204,6388,Pinsonneault,0,1,1,1,1
3421,CK03421,rj176.284,5004909,6277.8857951334385,60.0,4.118903756945436,0.07,0.014678800685493652,0.04,7.610714025064803,1.7890563976093774,C2,4.402,6487,Pinsonneault,0,1,1,1,1
3422,CK03422,rj158.1394,5898983,5888.853835164715,60.0,4.599058887298383,0.07,0.10429285243351236,0.04,4.530243695653893,1.8130082172239121,C2,4.4430000000000005,5944,Pinsonneault,0,1,1,1,1
3425,CK03425,rj170.304,9117416,6055.527246831769,60.0,3.9577610737971285,0.07,-0.06953042520267569,0.04,6.144313048580327,2.0550147901656484,C2,4.438,5780,Solar,0,1,1,1,1
3436,CK03436,rj179.302,6265665,5071.464073374826,60.0,4.666318248666341,0.07,0.17798874134984666,0.04,2.4470478462648693,1.790361584055672,C2,3.824,5018,Pinsonneault,0,1,1,1,1
3438,CK03438,rj176.287,6599975,6017.314348053087,60.0,4.378976804850257,0.07,-0.24570370189080248,0.04,2.8176219754154386,1.7796851872054649,C2,4.376,6394,Pinsonneault,0,1,1,1,1
3439,CK03439,rj180.504,4282191,6514.136341429638,60.0,4.132441993794556,0.07,0.0885794979226091,0.04,46.0812904354477,1.7866340120913702,C2,4.416,6431,Pinsonneault,0,0,1,1,1
3444,CK03444,rj177.305,5384713,,,,,,,5.299446764027974,3.6688271850288388,C2,4.755,3849,Pinsonneault,0,1,0,1,1
3451,CK03451,rj179.900,10793576,6017.31145761179,60.0,4.380376039370153,0.07,-0.010914535394034572,0.04,2.1960366400143716,1.760193671974497,C2,4.375,6172,KIC,0,1,1,1,1
3456,CK03456,rj173.997,6364582,5604.313478107601,60.0,4.359243523235006,0.07,-0.33837025997523007,0.04,7.893966515065744,1.610313161646485,C2,4.367,6012,Pinsonneault,0,1,1,1,1
3465,CK03465,rj179.487,9763612,5359.860568741515,60.0,4.592190516290587,0.07,0.02923046105912961,0.04,5.203326867175839e-05,1.9053924428535536,C2,4.022,5430,Pinsonneault,0,1,1,1,1
3471,CK03471,rj179.715,11875511,4666.708737515816,,,,,,10.835027774034394,3.668827050699009,C2,3.502,4862,Pinsonneault,1,1,1,0,1
3473,CK03473,rj179.912,8905246,5155.421742599238,60.0,4.656551358245625,0.07,-0.013123248413800005,0.04,4.688532064491266,1.8933930215404293,C2,3.787,5156,Pinsonneault,0,1,1,1,1
3474,CK03474,rj180.505,5213230,5907.700180725677,60.0,4.237118107477386,0.07,-0.22970746002233453,0.04,3.7617946991893287,1.8806384310491968,C2,4.548,5805,Pinsonneault,0,1,1,1,1
3496,CK03496,rj177.124,7517261,6218.403534347874,60.0,3.816571964682093,0.07,-0.2510522607869615,0.04,48.16075428445597,1.926963421374491,C2,4.438,5780,Solar,0,0,1,1,1
3497,CK03497,rj176.283,8424002,4825.2951955667295,60.0,4.63170248041327,0.07,0.08185066983191645,0.04,3.989651973702718,1.885786386170505,C2,4.438,5780,Solar,0,1,1,1,1
3500,CK03500,rj172.1103,6058816,6017.315375931345,60.0,3.963036019237218,0.07,0.15493254922475905,0.04,6.441069844273935,1.8850422299062954,C2,4.471,6093,Pinsonneault,0,1,1,1,1
3503,CK03503,rj179.117,6368175,6017.29770289561,60.0,4.326999978037875,0.07,-0.5991901123829104,0.04,0.006535771592077744,1.7621535967294213,C2,4.425,6398,Pinsonneault,0,1,1,1,1
3506,CK03506,rj179.526,8719419,,,,,-0.3240610264278958,,11.799657433277273,1.985373749910642,C2,4.013999999999999,6893,Pinsonneault,1,1,1,1,1
3515,CK03515,rj178.306,3240159,6265.723244654691,60.0,4.004133756686767,0.07,-0.39061523713500856,0.04,4.908792372247309,1.8458818158614816,C2,4.283,6413,Pinsonneault,1,1,1,1,1
3522,CK03522,rj189.2515,12021387,,,,,,,63.94194338116591,1.761535666299512,C2,4.001,9525,Pinsonneault,0,0,0,1,1
3527,CK03527,rj180.288,8733497,5646.020352898874,60.0,4.069174427222647,0.07,0.11676282149979506,0.04,19.40825009014206,1.928040950749556,C2,4.564,5692,Pinsonneault,1,1,1,1,1
3528,CK03528,rj173.110,4255422,6082.449998341462,60.0,,,-0.34880107026337975,0.04,5.492682513350693,3.5544909109062446,B5,4.438,5780,Solar,1,1,1,1,1
3541,CK03541,rj177.120,8868364,6073.794903551756,60.0,4.086258478713411,0.07,-0.36932251406957717,0.04,6.435889394875062,1.7559903831502013,C2,4.438,5780,Solar,0,1,1,1,1
3557,CK03557,rj173.1402,5534965,,,,,-0.7787720839183343,,8.562859521864029,1.7450811846494436,C2,4.202,6454,Pinsonneault,1,1,1,1,1
3560,CK03560,rj178.128,4848423,6091.241584689386,60.0,3.994731331101309,0.07,0.10756302816911002,0.04,53.80945862709387,2.5014890695485787,B5,4.334,6239,KIC,0,0,1,1,1
3573,CK03573,rj176.119,10068919,6115.141677008609,60.0,4.547728862429231,0.07,-0.00037534190762276987,0.04,13.29803084310295,1.8861203618794529,C2,4.294,6405,Pinsonneault,1,1,1,1,1
3583,CK03583,rj173.100,5130740,6477.249511002716,60.0,4.214989691772788,0.07,-0.39096367291529094,0.04,28.4016618421827,2.7281226666824625,B5,4.056,7581,Pinsonneault,1,0,0,1,1
3602,CK03602,rj177.301,10845188,5964.153739995793,60.0,4.3398672801460645,0.07,-0.40715742232608043,0.04,0.002350193439136561,1.7529916649124304,C2,4.3580000000000005,5982,Pinsonneault,1,1,1,1,1
3605,CK03605,rj180.503,6137704,5340.700505003177,60.0,4.3630414327109355,0.07,0.10368407618695621,0.04,5.234837283873972e-06,1.750600169988505,C2,4.521,5195,Pinsonneault,1,1,1,1,1
3606,CK03606,rj180.500,10275074,,,,,-0.3256809720650119,,17.317427905139468,1.7356446648910833,C2,4.324,6354,KIC,1,1,1,1,1
3608,CK03608,rj173.1192,10259301,5895.717898167845,60.0,4.369372763751312,0.07,-0.11088888955498047,0.04,1.4263077810389082,1.6741878308859879,C2,4.452,6111,Pinsonneault,0,1,1,1,1
3641,CK03641,rj178.300,3534118,6170.854272458369,60.0,4.21441208637337,0.07,-0.17102052614756152,0.04,1.255545743566683,1.8850367657845966,C2,4.515,5986,Pinsonneault,0,1,1,1,1
3663,CK03663,rj179.505,12735740,5700.153160603721,60.0,4.384481257095883,0.07,-0.06531185608698165,0.04,0.0008333716876933739,1.8765515593603044,C2,4.345,5983,Pinsonneault,0,1,1,1,1
3678,CK03678,rj179.497,4150804,5496.1746477210445,60.0,4.484753097355688,0.07,0.13555998703838984,0.04,2.287887917162834e-05,1.6962499314131063,C2,4.438,5780,Solar,0,1,1,1,1
3680,K03680,rj194.1487,9025971,5804.149117287758,60.0,4.401298703437738,0.09148432563870211,0.11495213858501295,0.04,1.1508252738796325,3.235158214233494,C2,4.527,5921,Pinsonneault,0,1,1,1,1
3681,CK03681,rj170.713,2581316,6213.409065793504,60.0,4.2456633181071854,0.07,0.10323269235216874,0.04,7.862133132370028,2.119707115929845,C2,4.438,5780,Solar,0,1,1,1,1
3683,CK03683,rj173.94,10795103,6301.301786476121,60.0,4.119642919077866,0.07,-0.09184314911738617,0.04,10.63252394999828,2.175248427136567,B5,4.279,6515,Pinsonneault,0,1,1,1,1
3689,CK03689,rj179.894,7017372,5986.239479366581,60.0,4.162800028728159,0.07,-0.038009452394162674,0.04,3.363645487104476,1.7808940616165145,C2,4.237,6206,KIC,0,1,1,1,1
3720,CK03720,rj179.688,10735331,6446.955381981926,60.0,4.2323228706945955,0.07,-0.275211017393153,0.04,25.1708403114719,1.8176504336656216,C2,4.22,6946,Pinsonneault,0,0,1,1,1
3721,CK03721,rj180.501,7763269,6353.381504555935,60.0,3.738547374421189,0.07,-0.3795972629568665,0.04,4.059443491647397,1.823968422544681,C2,4.266,6004,KIC,1,1,1,1,1
3726,K03726,rj192.528,6973796,5027.731531515278,60.0,4.281532493620846,0.1007073449052771,-0.6063183810636137,0.04,4.601952887479069,3.6688271065357814,C2,4.486000000000001,4354,KIC,0,1,0,1,1
3728,CK03728,rj179.502,7515679,6601.044194775127,,,,-0.03584750123226684,,49.853951424435415,1.8189540947924738,C2,3.534,7345,Pinsonneault,0,0,0,1,1
3741,CK03741,rj170.303,8780959,6561.56061565045,,,,-0.24749834477688992,,33.370083789369076,1.8712817406209612,C2,4.1930000000000005,6447,Pinsonneault,0,0,1,1,1
3749,K03749,rj192.514,11547869,,,,,,,9.506841592178644,2.2051420975340608,C2,4.234,3589,KIC,0,1,0,1,1
3770,CK03770,rj180.292,5008245,6087.20196487234,60.0,4.06460352297435,0.07,-0.11954254774332587,0.04,6.081769698176382,2.0238784288386196,C2,4.387,6118,KIC,0,1,1,1,1
3780,CK03780,rj179.902,6775985,6201.510764056769,60.0,3.945713105219013,0.07,-0.37357479237098656,0.04,8.482349720631081,1.6565217279689508,C2,4.237,6540,KIC,0,1,1,1,1
3782,CK03782,rj174.322,11357192,5025.751288196995,60.0,4.637408500166708,0.07,0.08599729323332794,0.04,3.253979091075415,1.8871802562791167,C2,3.623,4912,Pinsonneault,1,1,1,1,1
3783,CK03783,rj179.510,9533489,5635.337036744265,60.0,2.319308615992401,0.07,-0.7255716690510169,0.04,73.48307469743105,1.9221594289702855,C2,4.438,5780,Solar,0,0,1,1,1
3787,CK03787,rj177.122,7813039,5737.997561235901,60.0,4.583831700549177,0.07,0.10573994082962994,0.04,2.1700558301418482e-06,1.6782826155435318,C2,4.361000000000001,5973,Pinsonneault,0,1,1,1,1
3791,CK03791,rj179.88,5437945,6061.821693854558,60.0,4.004372622133212,0.07,-0.0678461705091433,0.04,4.631991078263362,1.7863633286786418,C2,4.178,6374,Pinsonneault,0,1,1,1,1
3801,K03801,rj192.708,8827930,5671.169591703228,75.33640948220138,4.164177344370834,0.10242205660136942,0.1448512706570361,0.050337067458764116,2.5013770825647894,3.6688271974337536,C2,4.566,5681,Pinsonneault,0,1,1,1,1
3811,CK03811,rj178.115,4638237,5795.836509907185,60.0,4.437155095351505,0.07,-0.23979985481234894,0.04,3.578726560485171,1.8491167994024074,C2,4.462,5650,Pinsonneault,0,1,1,1,1
3818,CK03818,rj178.127,6515722,,,,,,,127.4689221860416,2.020952178173092,B5,4.055,9208,Pinsonneault,0,0,0,1,1
3823,CK03823,rj179.888,4820550,5631.988899638228,60.0,4.466038305603905,0.07,0.05687928371045775,0.04,0.0004605462368625357,1.8511405687156792,C2,4.5489999999999995,5796,Pinsonneault,0,1,1,1,1
3835,CK03835,rj173.1193,2581554,5023.78337981133,60.0,4.697342965853062,0.07,0.0011085157344839155,0.04,4.391220223771834,1.5814414399547359,C2,3.818,5016,Pinsonneault,0,1,1,1,1
3837,CK03837,rj180.478,9761573,6317.297721503767,60.0,4.224243899715087,0.07,-0.28395476869049513,0.04,9.265926655643275,1.657806982786889,C2,4.321000000000001,6308,KIC,1,1,1,1,1
3853,CK03853,rj178.124,2697935,4888.90129375156,60.0,3.374925358495317,0.07,-0.16400381655731958,0.04,2.6244629150114624,2.0029968639017404,B5,3.275,4883,KIC,0,1,1,1,1
3864,CK03864,rj172.1101,4164922,5057.9725364448595,60.0,4.682137946812572,0.07,0.05104508076364582,0.04,3.9344915733749337,1.5497319190875285,C2,3.8310000000000004,5026,Pinsonneault,0,1,1,1,1
3867,CK03867,rj194.96,9353742,5552.977214875584,60.0,4.364309365419254,0.07,0.07269234385154504,0.04,0.0008960419582848544,2.2333496807272613,C2,4.553,5774,Pinsonneault,0,1,1,1,1
3871,CK03871,rj179.501,9752982,5206.342979771718,60.0,4.623317700652566,0.07,0.03717948912007289,0.04,1.9388419714135834,1.8661107694083519,C2,3.7880000000000003,5154,Pinsonneault,0,1,1,1,1
3875,CK03875,rj176.286,11911561,6418.940071435444,60.0,4.049413618853343,0.07,-0.7835302822378337,0.04,7.699627060864689,1.8231488803422025,C2,4.438,5780,Solar,1,1,1,1,1
3876,CK03876,rj173.109,3440118,5721.634185215137,60.0,4.720175326460547,0.07,0.06990506974787587,0.04,9.835945177513723,3.666885705684658,B5,4.24,5853,Pinsonneault,0,1,1,1,1
3880,CK03880,rj178.125,4147444,6251.538509519932,60.0,4.367256363829309,0.07,0.024999141511317102,0.04,14.300814666503749,2.178588912922447,B5,4.438,5780,Solar,0,1,1,1,1
3886,CK03886,rj178.310,8848288,4726.11631644474,60.0,2.9856643066249413,0.07,0.14704180537150302,0.04,5.073086728870578,2.099682862279465,B5,2.54,4842,Pinsonneault,0,1,1,1,1
3889,CK03889,rj183.378,10733174,5756.7440187819175,60.0,4.2406108176387125,0.07,0.16315960120926976,0.04,0.0344863909585833,1.7836895455715314,C2,4.5360000000000005,5857,Pinsonneault,0,1,1,1,1
3890,CK03890,rj179.114,8564976,4788.877854355132,60.0,2.9220430369450807,0.07,-0.18687181450444784,0.04,2.1970342264061498,1.7510585366917912,C2,3.17,5020,Pinsonneault,0,1,1,1,1
3891,CK03891,rj176.288,8765560,5121.8851954555585,60.0,3.6387795634305555,0.07,-0.11856872866968593,0.04,2.629845798240993e-06,1.9005083801069864,C2,3.602,5304,Pinsonneault,0,1,1,1,1
3892,CK03892,rj173.112,11760860,5693.447158821042,60.0,4.394260570805942,0.07,0.27313612313280233,0.04,6.303134522767095e-06,3.665310681227858,B5,4.553999999999999,5763,Pinsonneault,0,1,1,1,1
3907,CK03907,rj173.106,7137213,6400.647610222674,60.0,4.312152602365517,0.07,-0.205948003751191,0.04,18.542473639563312,2.464321455207413,B5,4.093,6516,Pinsonneault,0,1,1,1,1
3908,CK03908,rj173.98,10363115,5756.745131571944,60.0,4.00629279640997,0.07,-0.0036039701703922088,0.04,3.527390403559112,2.3156872134131192,B5,3.4810000000000003,5887,Pinsonneault,0,1,1,1,1
3913,CK03913,rj194.293,10281221,6017.296842456867,60.0,4.319475610430218,0.07,0.1608864436040694,0.04,1.5043819513931234,1.563288223541807,C2,4.4510000000000005,6268,Pinsonneault,0,1,1,1,1
3923,K03923,rj192.707,5015459,4610.413409057097,,,,-0.269143229135351,,2.1568261030274756,2.3235276135147855,C2,4.688,4452,Pinsonneault,0,1,0,1,1
3925,CK03925,rj179.895,10788461,5390.808052388613,60.0,4.6324672656638946,0.07,0.02677101537289299,0.04,1.0170576635664963,1.790445487912057,C2,4.215,5457,KIC,0,1,1,1,1
3928,CK03928,rj179.297,4242692,6189.130313087849,60.0,4.248406265601424,0.07,-0.10253570998963996,0.04,6.297580611697691,2.0653530399680005,C2,4.087,6543,Pinsonneault,0,1,1,1,1
3936,CK03936,rj172.1277,4947556,5085.010380371086,60.0,4.6835020207434255,0.07,0.11626697817719828,0.04,5.707287496629094,1.658054132768485,C2,4.588,4982,Pinsonneault,0,1,1,1,1
3943,CK03943,rj173.103,7679812,6210.659438505348,60.0,4.1977991433261455,0.07,-0.10165901420703202,0.04,7.542410359073896,2.114318989729191,B5,4.189,6484,Pinsonneault,0,1,1,1,1
3946,CK03946,rj173.1399,8636434,6272.274775037675,60.0,4.147020057778574,0.07,-0.3161448783212304,0.04,6.965239578597311,1.7026544192770865,C2,4.426,6371,Pinsonneault,0,1,1,1,1
3980,CK03980,rj193.86,6750902,5756.743705136146,60.0,4.348767183324368,0.07,0.09788913155194663,0.04,2.009295784612329,1.622214292995422,C2,4.402,5904,Pinsonneault,0,1,1,1,1
3991,CK03991,rj173.1400,10352333,5672.2825919233765,60.0,4.613693569383015,0.07,-0.051522017885933274,0.04,6.241322212477391,1.796862595656204,C2,4.354,5702,Pinsonneault,0,1,1,1,1
4002,CK04002,rj192.703,5773121,5218.463418416523,60.0,4.5838416628026,0.07,0.14013076140849062,0.04,1.8311199496845343,2.1142211512252738,C2,4.511,5224,Pinsonneault,0,1,1,1,1
4004,CK04004,rj173.113,4814502,5781.776784834499,60.0,4.723814416907224,0.07,-0.048153494535002596,0.04,6.552694036309326,0.9412527897487823,B5,3.85,5835,Pinsonneault,0,1,1,1,1
4005,K04005,rj172.68,8142787,5474.26002657048,60.0,4.362975336428652,0.07,0.020882286980937546,0.04,9.476359515092625e-06,2.038130513007123,C2,4.577,5605,Pinsonneault,0,1,1,1,1
4011,CK04011,rj178.309,11969988,5972.000917110063,60.0,4.241125167355113,0.07,0.15686599364881776,0.04,2.9563561369679596,3.6688271981828944,B5,4.3580000000000005,6181,Pinsonneault,0,1,1,1,1
4014,CK04014,rj179.699,9009953,5995.022172614613,60.0,4.3656714963248096,0.07,0.04237195089156864,0.04,2.8793936007299172,1.700720307728483,C2,4.461,6221,Pinsonneault,0,1,1,1,1
4016,CK04016,rj180.289,5938970,4622.7411846227615,,,,-0.031344340915997845,,2.6599259178145966,1.9885418950825304,C2,4.703,4366,Pinsonneault,0,1,0,1,1
4018,CK04018,rj193.890,4929299,5465.884464656992,60.0,4.442342510660581,0.07,-0.07119611982382891,0.04,0.001644217696033623,1.911481261034914,C2,4.328,5531,KIC,0,1,1,1,1
4021,CK04021,rj172.732,11967788,6351.035909077211,60.0,4.319026291285348,0.07,-0.07370737781989811,0.04,19.505248331407483,1.8101887123213118,C2,4.053,7230,Pinsonneault,0,1,0,1,1
4022,CK04022,rj179.93,7733731,6017.3128993582595,60.0,4.05597111324535,0.07,-0.13243969097017666,0.04,6.5723510174649435,1.6673899977481779,C2,4.3389999999999995,6138,Pinsonneault,0,1,1,1,1
4024,CK04024,rj179.495,10714072,5298.840441224699,60.0,4.5628258347502,0.07,-0.053675028467656725,0.04,3.0402220820528374,1.7698815268099297,C2,3.983,5337,Pinsonneault,0,1,1,1,1
4032,CK04032,rj170.686,7100673,5584.619771021766,60.0,4.177376545548063,0.07,0.03887551418329011,0.04,0.0011759090329224176,1.6826647223519084,C2,4.23,5744,Pinsonneault,0,1,1,1,1
4036,CK04036,rj183.391,11415243,4880.221285618807,60.0,4.578567648470403,0.07,-0.0028865684131224242,0.04,0.003123115305027735,1.9686961187326861,C2,4.611000000000001,4859,Pinsonneault,0,1,1,1,1
4037,CK04037,rj173.116,8264402,6204.317508280419,60.0,4.205164780087112,0.07,-0.07717810768704514,0.04,7.293697333254034,3.6688271965419252,B5,4.2410000000000005,6537,Pinsonneault,0,1,1,1,1
4053,CK04053,rj173.115,1718958,6079.401201241003,60.0,4.550952091838924,0.07,-0.11967275617580819,0.04,3.7854447880704596,3.6688271905118053,B5,4.42,6176,Pinsonneault,0,1,1,1,1
4057,CK04057,rj179.687,3757407,5872.765664467928,60.0,,,-0.5687280269370046,0.04,68.87675318917647,1.6267833480157952,C2,4.349,6729,Pinsonneault,0,0,1,1,1
4060,CK04060,rj179.704,9086154,5761.174890139282,60.0,4.111194578401581,0.07,0.10478448190621525,0.04,2.3025647618629232,1.799622159981034,C2,4.507,6006,Pinsonneault,0,1,1,1,1
4062,CK04062,rj179.903,11858979,6017.318985485992,60.0,4.129231280282646,0.07,-0.04942918081538443,0.04,3.3158039352215702,1.9255445119110342,C2,4.323,5990,KIC,0,1,1,1,1
4066,CK04066,rj173.1200,8686373,6277.88521467659,60.0,4.202013081453651,0.07,0.02932697939324655,0.04,12.578074653764407,1.8270849737767492,C2,4.438,5780,Solar,0,1,1,1,1
4067,CK04067,rj180.492,5530112,6017.312868824316,60.0,4.330185952136614,0.07,0.052143637830309494,0.04,3.373976167225508,1.6917712301231118,C2,4.349,6221,KIC,0,1,1,1,1
4070,CK04070,rj191.463,10186945,4931.612453513793,60.0,4.522727006256812,0.07,0.02262718021021091,0.04,1.7533533558378167e-07,1.868923254680556,C2,4.582,4988,Pinsonneault,0,1,1,1,1
4072,CK04072,rj179.301,6755944,5863.159937006143,60.0,4.2458656769647956,0.07,0.08227378379374835,0.04,0.0057095740919475,1.8504507151618748,C2,4.4030000000000005,6113,Pinsonneault,0,1,1,1,1
4087,K04087,rj172.67,6106282,,,,,,,5.144091666720419,3.2310382160791717,C2,4.736000000000001,4084,Pinsonneault,0,1,0,1,1
4097,CK04097,rj178.298,5688683,4652.203104855724,,,,0.09269507161094544,,4.073332393840904,2.178504214820111,C2,4.704,4353,Pinsonneault,0,1,0,1,1
4098,CK04098,rj181.103,8222627,5038.610325219012,60.0,4.644340642261513,0.07,-0.07575061503152788,0.04,1.5650324463590586,1.8927992769447215,C2,3.668,4970,Pinsonneault,0,1,1,1,1
4103,K04103,rj192.691,3747817,5340.839917420238,60.0,4.624148070755147,0.09126562790280796,-0.08189934315086758,0.04,1.7713708658805127,1.551342674737756,C2,4.623,5294,Pinsonneault,0,1,1,1,1
4109,CK04109,rj191.69,7907808,4981.395002478356,60.0,4.503841809548188,0.07,0.20824678757339832,0.04,0.0022752297353043627,1.9164157559102235,C2,3.714,4927,Pinsonneault,0,1,1,1,1
4123,CK04123,rj179.323,6140059,6167.55652202452,60.0,3.9344497739847415,0.07,0.064763906546631,0.04,3.249563098329838,1.7690093659881176,C2,4.256,6209,Pinsonneault,0,1,1,1,1
4129,CK04129,rj173.1202,11970988,5116.680587682475,60.0,4.547068272158213,0.07,0.1350351119712254,0.04,0.0004876917346505749,1.787493524036657,C2,4.534,5161,Pinsonneault,0,1,1,1,1
4131,CK04131,rj179.509,6129694,5992.7203633721165,60.0,,,-0.4778795528972885,0.04,101.31564180076722,1.90222114070925,C2,3.843,7851,Pinsonneault,0,0,0,1,1
4136,CK04136,rj177.302,7256914,5741.730639944994,60.0,4.068438972856132,0.07,0.12335332619765209,0.04,2.2257771850541834,1.7455046516077122,C2,4.555,5761,Pinsonneault,0,1,1,1,1
4144,CK04144,rj190.405,3112129,6017.282210220994,60.0,4.390076810023962,0.07,-0.19555471561415907,0.04,1.736165719196693,1.5675481812351537,C2,4.466,6057,Pinsonneault,0,1,1,1,1
4146,CK04146,rj178.113,10000941,5081.359796900642,60.0,4.662056736259049,0.07,0.19563688172490207,0.04,3.2463295426258183,1.7162054285390338,C2,4.565,5056,Pinsonneault,0,1,1,1,1
4152,CK04152,rj173.119,7199060,6493.9218071378245,60.0,4.1874006464065685,0.07,-0.012748608173921983,0.04,36.8562112648981,3.6688271965916375,B5,4.209,6956,Pinsonneault,0,0,1,1,1
4156,CK04156,rj179.322,5881120,5788.25994265561,60.0,4.047760694563657,0.07,0.2190526654029912,0.04,0.38494651790833867,1.978429640159045,C2,4.512,5995,Pinsonneault,0,1,1,1,1
4157,CK04157,rj173.107,4548098,6238.332138297548,60.0,4.247371857902311,0.07,-0.027534310058122256,0.04,10.144817536597639,3.6679085677407697,B5,4.3,6567,Pinsonneault,0,1,1,1,1
4159,CK04159,rj191.68,6607644,5185.799674624689,60.0,4.309980437481236,0.07,0.054644853591850256,0.04,9.359315985757455e-05,1.9530242301423553,C2,4.614,5337,Pinsonneault,0,1,1,1,1
4160,CK04160,rj173.1197,7610663,5800.898033602231,60.0,4.614455638829933,0.07,0.23008406736337847,0.04,1.2873315404485766,1.9683618196155415,C2,4.397,5739,Pinsonneault,0,1,1,1,1
4184,CK04184,rj176.118,6752002,4918.173367096317,60.0,4.577114266119227,0.07,-0.02038745887778364,0.04,4.583178653775244,1.8102152304448014,C2,4.593,4936,Pinsonneault,0,1,1,1,1
4188,CK04188,rj179.710,6879171,5966.959442799219,60.0,4.439265103398547,0.07,0.06363129593071636,0.04,3.238910854852292,1.9132716090864494,C2,4.438,5780,Solar,0,1,1,1,1
4190,CK04190,rj174.80,12505503,5676.969180510423,60.0,4.094163460266219,0.07,0.2661668714780696,0.04,1.484534043282749,1.8416314504781561,C2,4.5569999999999995,5722,Pinsonneault,0,1,1,1,1
4198,CK04198,rj173.108,9072639,6032.868796759788,60.0,3.961338658530798,0.07,-0.4835973554873422,0.04,5.463478275027411,3.5312674774229933,B5,4.438,5780,Solar,0,1,1,1,1
4199,K04199,rj189.1476,5340878,5103.179429640758,60.0,4.44746902378849,0.07,-0.23003173208943717,0.04,0.00018921013580097679,1.7188790328265182,C2,4.636,5211,Pinsonneault,0,1,1,1,1
4204,CK04204,rj179.891,10593535,5880.317189148586,60.0,4.2260621451307365,0.07,0.10845017255053321,0.04,2.2163599961250497,1.796134266357574,C2,4.476,6165,Pinsonneault,0,1,1,1,1
4207,CK04207,rj194.1089,9456281,,,,,-0.2523371269855365,,3.9136031359235526,1.9805726601991225,C2,4.716,4262,Pinsonneault,0,1,0,1,1
4212,CK04212,rj177.317,1724719,6179.016792715232,60.0,4.266826711379422,0.07,0.0789971978372746,0.04,6.147405200560761,1.841066823028753,C2,4.388,6176,Pinsonneault,0,1,1,1,1
4215,CK04215,rj179.914,9366617,5396.014820366243,60.0,3.6419735562709334,0.07,-0.3498379077301719,0.04,0.00047247625784851977,1.8509865376132189,C2,3.8080000000000003,5469,Pinsonneault,0,1,1,1,1
4222,CK04222,rj179.525,9183378,5651.35585293992,60.0,4.571419209197324,0.07,-0.06121170137528456,0.04,2.0010080702649677,2.0145992496506917,C2,4.066,5715,Pinsonneault,0,1,1,1,1
4226,CK04226,rj179.718,9491832,5874.661855403419,60.0,3.961364927045775,0.07,0.336629177131403,0.04,4.216541499968658,2.1712412012704365,C2,4.051,5641,Pinsonneault,0,1,1,1,1
4230,CK04230,rj177.303,9872831,5854.926572230452,60.0,4.127033201791396,0.07,-0.4526284229653171,0.04,0.001709499485229582,1.720557956287591,C2,4.438,5780,Solar,0,1,1,1,1
4235,CK04235,rj173.1398,10794974,6277.885518175796,60.0,4.162370007700996,0.07,-0.030976839224625984,0.04,13.544062165390685,1.8690503305700628,C2,4.335,6627,Pinsonneault,0,1,1,1,1
4245,CK04245,rj179.695,12737015,6017.312822119141,60.0,3.9947591060770375,0.07,0.16820557362740493,0.04,5.018920595398259,1.9945655476630264,C2,4.395,6165,Pinsonneault,0,1,1,1,1
4246,CK04246,rj179.304,5177859,5706.2851523576255,60.0,4.678539622570136,0.07,0.24656428229810393,0.04,5.933786168514164,1.8831491903578301,C2,4.276,5752,Pinsonneault,0,1,1,1,1
4251,CK04251,rj177.304,8741470,5584.29798212327,60.0,4.596240526353255,0.07,0.022891387663644076,0.04,0.011149501281209284,1.695335517990056,C2,4.312,5713,Pinsonneault,0,1,1,1,1
4252,CK04252,rj179.892,10525049,,,,,-0.7791260148831047,,6.601868402122404,3.667594182603278,C2,4.7410000000000005,4024,Pinsonneault,0,1,0,1,1
4257,CK04257,rj182.108,7901016,5496.171169162773,60.0,3.7525567364199146,0.07,-0.04157278934988369,0.04,0.20635034830279397,1.899238488986915,C2,3.951,5733,Pinsonneault,0,1,1,1,1
4268,CK04268,rj194.1296,7826620,4661.998426056935,,,,-0.16901904662189066,,3.9778387496919043,2.2127100484282467,C2,4.685,4468,Pinsonneault,0,1,0,1,1
4269,CK04269,rj172.1276,8890924,5011.696261432487,60.0,3.5914518281277683,0.07,0.04454464407102579,0.04,2.0669694667157477,1.621725536653427,C2,3.6210000000000004,5120,Pinsonneault,0,1,1,1,1
4273,CK04273,rj179.506,9716028,6083.402323977824,60.0,4.074408849582826,0.07,0.024426799562609208,0.04,5.250088825310812,1.8156614441790568,C2,4.217,6274,Pinsonneault,0,1,1,1,1
4276,CK04276,rj173.104,6026924,6203.531891631047,60.0,3.9829800548121463,0.07,0.06582930726580528,0.04,7.987661202160854,2.925202972469836,B5,4.438,5780,Solar,0,1,1,1,1
4287,CK04287,rj173.87,11081504,6236.19081200552,60.0,4.188192108792906,0.07,-0.09029357920866891,0.04,8.296634278876258,2.314652545999097,B5,4.15,6337,Pinsonneault,0,1,1,1,1
4288,CK04288,rj170.687,4548011,5953.605410481685,60.0,4.172614389311499,0.07,0.03750392399526545,0.04,2.446990221908479,1.8489227467288876,C2,4.189,6226,Pinsonneault,0,1,1,1,1
4292,CK04292,rj173.414,10063208,5498.234868305961,60.0,4.092503703447171,0.07,-0.0079624814212543,0.04,7.301201667697654e-07,1.9398002169196,C2,4.55,5780,Pinsonneault,0,1,1,1,1
4296,CK04296,rj173.999,7661893,5618.568831263973,60.0,4.075841604605172,0.07,-0.5802958431403125,0.04,0.0002623251405557969,1.774497352823521,C2,4.3389999999999995,6175,Pinsonneault,0,1,1,1,1
4298,CK04298,rj179.693,2852941,6105.700936483647,60.0,4.141078996967619,0.07,-0.46323912190400024,0.04,2.553358442593088,1.7111301286345337,C2,4.126,7092,Pinsonneault,0,1,0,1,1
4301,CK04301,rj179.716,8773015,6115.924551817661,60.0,4.310017364696001,0.07,-0.3208400960287161,0.04,4.598876017851235,2.106184853650185,C2,3.866,6261,Pinsonneault,0,1,1,1,1
4302,CK04302,rj173.1201,6290935,6107.872473727366,60.0,4.1289951171358865,0.07,-0.20048198925485533,0.04,5.150065287021267,1.7157014160927935,C2,4.28,6555,Pinsonneault,0,1,1,1,1
4304,CK04304,rj180.291,11612280,5836.130533517832,60.0,4.063272149444018,0.07,-0.01253927557064343,0.04,2.225467923921465,1.8822144149874873,C2,4.458,6176,Pinsonneault,0,1,1,1,1
4312,CK04312,rj179.886,10722485,5723.7619622675975,60.0,4.1763906026697875,0.07,-0.259612497384635,0.04,0.005007481819540249,1.6127124441446818,C2,4.488,6118,Pinsonneault,0,1,1,0,1
4318,CK04318,rj173.101,9286088,6402.543036103679,60.0,4.2705147013485645,0.07,-0.1255569829798086,0.04,18.190058401605768,2.5899633817740173,B5,4.269,6703,Pinsonneault,0,1,1,1,1
4323,CK04323,rj179.524,5385410,6269.4992699320865,60.0,4.1962147378221175,0.07,-0.1616381686609295,0.04,10.837317011758929,2.016462162549546,C2,4.132,6279,Pinsonneault,0,1,1,1,1
4329,CK04329,rj173.93,12456063,6213.066373729352,60.0,4.182399363049821,0.07,0.03886394113608027,0.04,7.7298398132676915,2.517477001187372,B5,4.433,6352,Pinsonneault,0,1,1,1,1
4331,CK04331,rj173.1195,5096053,6559.717587338679,,,,-0.01189016208051968,,11.19049805155184,1.7068211196854535,C2,4.438,5780,Solar,0,1,1,1,1
4335,CK04335,rj180.477,10730070,5691.658912178544,60.0,4.057988032191775,0.07,-0.396039514726231,0.04,2.124731383368328e-05,1.5078825999395453,C2,4.4030000000000005,6193,Pinsonneault,0,1,1,1,1
4341,CK04341,rj173.1194,6792908,6390.062630509603,60.0,4.005845434755338,0.07,-0.11834457403258888,0.04,72.19305959330885,1.5953567453922899,C2,4.438,5780,Solar,0,0,1,1,1
4343,CK04343,rj179.700,8087812,5829.090279433106,60.0,4.015908866382196,0.07,-0.529568770088983,0.04,3.1464346382530186,1.7307883916094007,C2,4.17,6014,Pinsonneault,0,1,1,1,1
4345,CK04345,rj179.689,10534155,5808.210843781741,60.0,4.3577550294184935,0.07,-0.02866329921968851,0.04,2.6045789234958936,1.7175810920726262,C2,4.023,5853,Pinsonneault,1,1,1,1,1
4355,CK04355,rj172.1104,4571004,5121.069133651679,60.0,2.985663210869232,0.07,-0.7392748714732073,0.04,5.478368361358772,3.668827181732971,C2,4.438,5780,Solar,1,1,1,0,1
4356,K04356,rj192.529,8459663,4744.696547605893,60.0,4.542196834894139,0.10049771466657276,-0.10445641250779708,0.04,4.759474542397531,2.1816319107757156,C2,4.718,4577,Pinsonneault,0,1,0,1,1
4365,CK04365,rj170.715,4754831,6521.266237421176,60.0,4.080155920484769,0.07,0.24818054808828355,0.04,22.339403246252065,1.9053245555327634,C2,4.143,6278,Pinsonneault,0,0,1,1,1
4366,CK04366,rj192.275,10647452,5304.954524652195,60.0,4.399558627345325,0.07,-0.21209393972178373,0.04,0.001340882806151189,1.6551869878749523,C2,4.607,5182,KIC,0,1,1,1,1
4367,CK04367,rj177.318,4773392,6277.886109245425,60.0,4.16744345239437,0.07,-0.11561350146722205,0.04,7.49114675815232,1.7939246970379725,C2,4.454,6271,Pinsonneault,0,1,1,1,1
4368,CK04368,rj172.1102,5471489,5988.349229053509,60.0,3.9404801862950696,0.07,0.057835540978552154,0.04,3.4651547833709815,1.682776907187524,C2,3.826,6218,Pinsonneault,0,1,1,1,1
4374,CK04374,rj180.506,10991114,5397.411922551473,60.0,4.348961730143988,0.07,-0.004537635892365513,0.04,5.629319121958076e-08,1.7867871238414692,C2,4.59,5521,Pinsonneault,0,1,1,1,1
4377,CK04377,rj179.325,4945764,5882.757703462421,60.0,,,-0.45257367235061796,0.04,67.11572387277911,1.8766689837876276,C2,3.7230000000000003,6399,Pinsonneault,0,0,1,1,1
4382,CK04382,rj180.491,6937529,6241.282016567899,60.0,4.2166472595977185,0.07,-0.19069197990398695,0.04,9.671425635911932,1.8145011156753605,C2,4.404,6478,Pinsonneault,0,1,1,1,1
4383,CK04383,rj178.116,9883606,5816.52638651348,60.0,4.623633621854067,0.07,0.030162708498417193,0.04,1.128042045153998,2.0654146425531743,C2,4.374,6141,Pinsonneault,0,1,1,1,1
4385,K04385,rj192.692,3645438,5119.543866542242,60.0,4.3962329004909915,0.092920080674613,0.01850969276675313,0.04,0.0005382294791418385,2.1578913714641206,C2,4.627,5098,KIC,0,1,1,1,1
4396,CK04396,rj172.738,11296045,6572.4358778879005,,,,0.10460477438125267,,23.940953114530295,1.7778963489554487,C2,4.244,6780,Pinsonneault,0,0,1,1,1
4399,CK04399,rj173.95,8345384,5538.754604654249,60.0,4.552881123653111,0.07,-0.0752041430786215,0.04,0.001131846511400969,2.1524902055516315,B5,3.803,5750,Pinsonneault,0,1,1,1,1
4400,CK04400,rj178.114,2831055,5822.006672745426,60.0,4.411874470214878,0.07,0.002292335989173345,0.04,0.00022444578679192695,1.7893070298314817,C2,4.368,5957,Pinsonneault,0,1,1,1,1
4407,CK04407,rj173.86,8396660,6385.953370196206,60.0,4.203914045735103,0.07,-0.2512165040695083,0.04,7.005030403771231,1.9685003303864648,B5,4.0760000000000005,6346,Pinsonneault,0,1,1,1,1
4409,CK04409,rj178.308,5308537,5942.381268919239,60.0,4.272289817266636,0.07,0.20549601197276032,0.04,3.013898929614955,2.338611148249402,B5,4.446000000000001,5896,Pinsonneault,0,1,1,1,1
4411,CK04411,rj173.1196,5281113,6022.740725132584,60.0,4.33673920281907,0.07,-0.27532754505137874,0.04,3.992419117101133,1.6546320793938658,C2,4.45,6273,Pinsonneault,0,1,1,1,1
4419,CK04419,rj193.1079,7582691,,,3.92503281559022,0.07,-0.892927136517303,,4.645453000576119,2.0679268159704893,C2,4.365,3977,KIC,0,1,0,1,1
4421,CK04421,rj179.507,9836563,6017.313706283922,60.0,4.149003762419477,0.07,0.0077485441471775735,0.04,4.261945127435054,1.9198750155504087,C2,4.421,6196,Pinsonneault,0,1,1,1,1
4423,CK04423,rj173.1204,3866536,6277.75597525932,60.0,4.156923706346525,0.07,-0.21849201601156862,0.04,8.907724772083427,1.7749402732503503,C2,4.425,6345,Pinsonneault,0,1,1,1,1
4426,CK04426,rj183.379,8240790,6112.675970653651,60.0,4.0063018716823136,0.07,0.001368984992397914,0.04,7.378495268063906,1.7297173020474823,C2,4.126,6279,Pinsonneault,0,1,1,1,1
4427,K04427,rj172.66,4172805,,,,,,,5.44681441720044,3.668827198194584,C2,4.745,3981,Pinsonneault,0,1,0,1,1
4430,CK04430,rj193.1475,9642018,5131.126703906523,60.0,4.6192791721057125,0.07,0.05276626421893318,0.04,1.162225913367875,1.7207358256112697,C2,4.626,5229,Pinsonneault,0,1,1,1,1
4431,CK04431,rj170.685,9936080,6152.0817162350195,60.0,4.123379909302601,0.07,-0.27626384514645946,0.04,9.441658806925812,2.020199545132902,B5,4.438,5780,Solar,0,1,1,1,1
4435,CK04435,rj179.491,8278685,6165.525603630753,60.0,4.072598811751676,0.07,0.07340152631103211,0.04,8.676857536935444,1.7282755085578687,C2,4.436,6341,Pinsonneault,0,1,1,1,1
4441,CK04441,rj183.381,8416523,4915.282266998758,60.0,4.552956422502047,0.07,0.045122828660714466,0.04,1.0979361861614394,1.690901284425599,C2,4.609,4965,Pinsonneault,0,1,1,1,1
4443,CK04443,rj178.299,5780855,6335.864486411238,60.0,4.144713103607568,0.07,-0.1071894635271977,0.04,9.545539026307278,2.053165695862924,C2,4.246,6673,Pinsonneault,0,1,1,1,1
4446,CK04446,rj173.102,10329196,5133.413778361233,60.0,3.589170066519683,0.07,-0.3377333703343465,0.04,1.4783821595239455,2.395521766959852,B5,3.472,5450,Pinsonneault,0,1,1,1,1
4452,CK04452,rj179.116,4474462,5756.742623207872,60.0,4.107447835612648,0.07,-0.3740283137769639,0.04,0.0032176688522205232,1.830302030184133,C2,4.173,6050,Pinsonneault,0,1,1,1,1
4457,CK04457,rj178.302,12109267,6017.314433337562,60.0,4.1760517546753775,0.07,-0.3035983094857416,0.04,7.250588218445957,2.01210904256803,C2,4.319,6399,Pinsonneault,0,1,1,1,1
4462,CK04462,rj182.103,9775385,5914.445306995645,60.0,,,-0.6468233678115207,0.04,68.5238354502775,1.8086160221531526,C2,4.0489999999999995,7677,Pinsonneault,0,0,0,1,1
4469,CK04469,rj189.2509,10006641,4926.4455047377205,60.0,4.554238814756197,0.07,0.01878779424730541,0.04,0.00031641691782602344,1.7471116301491405,C2,4.599,4955,Pinsonneault,0,1,1,1,1
4473,CK04473,rj179.121,7133294,5928.871624768925,60.0,3.961153967729959,0.07,-0.025704011793678868,0.04,5.189584072420826,1.9048089052543635,C2,4.11,5791,Pinsonneault,0,1,1,1,1
4480,CK04480,rj180.481,10467714,5598.1405206846575,60.0,4.37230742622839,0.07,0.29332105364221356,0.04,2.579896212884236e-06,1.9415944154719589,C2,4.492,5637,Pinsonneault,0,1,1,1,1
4482,CK04482,rj173.105,7778427,6255.8038275598,60.0,4.236857199611789,0.07,-0.07404027510987193,0.04,6.232414445903414,2.512458502380513,B5,4.246,6340,Pinsonneault,0,1,1,1,1
4505,CK04505,rj179.696,8493354,6068.598169896567,60.0,4.223572013399883,0.07,-0.20254095997700977,0.04,5.273708670437072,1.7869223912701133,C2,4.331,6579,Pinsonneault,0,1,1,1,1
4533,CK04533,rj170.298,3330684,,,,,,,18.36218631211755,3.66882639885877,C2,4.438,5780,Solar,0,1,1,0,1
4546,CK04546,rj179.521,5033823,5973.287131701632,60.0,4.254279846324446,0.07,-0.005359531795579468,0.04,0.0075498875468893445,1.989659786138153,C2,4.479,6149,Pinsonneault,0,1,1,1,1
4556,CK04556,rj173.96,10399321,5496.172904995159,60.0,3.788871427824479,0.07,-0.15507145126298627,0.04,1.8655637916484173,1.8453441251550438,B5,3.833,5811,Pinsonneault,0,1,1,1,1
4557,CK04557,rj179.494,10257229,5911.069886249941,60.0,4.07489002860184,0.07,-0.065164861358684,0.04,3.37796672853049,1.728746022226173,C2,4.468999999999999,6202,Pinsonneault,0,1,1,1,1
4561,CK04561,rj180.479,7747457,6017.3136476288255,60.0,4.1164291092850425,0.07,-0.03764797113440504,0.04,6.125988319186715,1.4927133025962982,C2,4.2669999999999995,6063,KIC,0,1,1,1,1
4567,CK04567,rj179.122,8332521,6333.094424845515,60.0,4.182795241580167,0.07,-0.186835670320663,0.04,10.361825475515513,1.7581329906481018,C2,4.444,6153,Pinsonneault,0,1,1,1,1
4575,CK04575,rj173.1397,9893468,6220.591682426318,60.0,4.0206755496465325,0.07,-0.0283110959741842,0.04,5.370206917089929,1.8075729043910083,C2,4.124,6598,Pinsonneault,0,1,1,1,1
4580,CK04580,rj173.415,8628761,5869.235669434517,60.0,4.138775349028393,0.07,-0.3143371174575056,0.04,4.519332049257585e-05,1.5121397841880566,C2,3.9789999999999996,6738,Pinsonneault,0,1,1,1,1
4581,CK04581,rj173.1199,2572029,5883.000862299706,60.0,4.298180936354945,0.07,0.03213682046333634,0.04,0.0012418510553409146,1.7583066566745533,C2,4.342,6076,Pinsonneault,0,1,1,1,1
4582,CK04582,rj173.91,7905106,5687.306096651753,60.0,4.3411422267636635,0.07,-0.24322536976328274,0.04,5.860851683348045e-05,2.0847627792747527,B5,4.039,5991,Pinsonneault,0,1,1,1,1
4585,CK04585,rj179.303,9009036,6092.366971241694,60.0,4.081666595644009,0.07,-0.2273206849070294,0.04,9.45793214720714,1.6483101029081009,C2,4.354,6540,Pinsonneault,0,1,1,1,1
4588,CK04588,rj173.117,8806985,6208.760175245198,60.0,4.077665048827413,0.07,-0.2084104664153419,0.04,7.020257148201916,3.653728273257692,B5,4.438,5780,Solar,0,1,1,1,1
4601,CK04601,rj176.289,11153476,6175.4031895513945,60.0,4.150965943862966,0.07,0.15184362171462382,0.04,7.765702029040218,1.8149157561158595,C2,4.45,6252,Pinsonneault,0,1,1,1,1
4603,CK04603,rj179.697,8430053,6175.563853143434,60.0,4.163774283705028,0.07,0.12789470754415674,0.04,7.797672337129798,1.858958732728421,C2,4.3839999999999995,6444,Pinsonneault,0,1,1,1,1
4605,CK04605,rj179.691,12458605,6017.305788377582,60.0,3.9380476185093882,0.07,-0.03438219695666846,0.04,3.856969062753869,1.7937790562172373,C2,4.479,6044,Pinsonneault,0,1,1,1,1
4613,CK04613,rj176.121,10220837,5477.766229096676,60.0,4.411205612007877,0.07,-0.12555626930860417,0.04,0.0007496323729665466,1.8473148417999459,C2,4.4319999999999995,5708,Pinsonneault,0,1,1,1,1
4614,CK04614,rj177.121,7583650,6045.836314247295,60.0,4.173590859560326,0.07,0.03700473414148995,0.04,5.348469957317971,1.758816953554449,C2,4.218999999999999,6482,Pinsonneault,0,1,1,1,1
4617,CK04617,rj179.698,9701962,5952.989088491309,60.0,4.224043204941347,0.07,-0.1863136118557408,0.04,5.645077255223008e-05,1.7289112869477545,C2,4.4430000000000005,6301,Pinsonneault,0,1,1,1,1
4622,K04622,rj172.71,11284772,,,,,-0.7945222494147972,,4.701599543680377,2.7248321557032993,C2,4.72,4232,Pinsonneault,0,1,0,1,1
4633,CK04633,rj179.703,5954001,6007.811111778472,60.0,4.108366122673249,0.07,0.06305463207365983,0.04,5.334368268403871,1.854104179908764,C2,4.007,5978,Pinsonneault,0,1,1,1,1
4634,CK04634,rj174.321,8196226,6042.051792852192,60.0,4.2452582658867195,0.07,0.0717698966955245,0.04,0.9118429083612922,1.9345014268366485,C2,4.4030000000000005,6185,Pinsonneault,0,1,1,1,1
4637,CK04637,rj173.85,9457728,6108.089052022135,60.0,3.959307349916565,0.07,-0.32794620776462924,0.04,5.051922869761301,2.097183968513113,B5,4.385,6387,Pinsonneault,0,1,1,1,1
4639,CK04639,rj170.714,4825872,6623.139764381733,,,,0.20639660685063288,,14.381046207952116,2.1381284711125645,C2,3.944,6385,Pinsonneault,0,1,1,1,1
4640,CK04640,rj179.119,9412623,6410.687042057168,60.0,4.161060710844227,0.07,-0.09948775596632839,0.04,10.804891795061408,1.7095397782555715,C2,4.323,6720,Pinsonneault,0,1,1,1,1
4647,CK04647,rj179.701,9947653,5163.3781868773185,60.0,3.8047778758148882,0.07,0.18114358188418406,0.04,1.3268633575324156,1.8351851486585633,C2,3.8710000000000004,5262,Pinsonneault,0,1,1,1,1
4651,CK04651,rj179.717,6717252,5713.989718925286,60.0,4.656610522513817,0.07,-0.031494490932121935,0.04,0.0056054035285952875,1.9032550549297456,C2,4.343999999999999,5595,Pinsonneault,0,1,1,1,1
4653,CK04653,rj173.1198,11181260,6149.16620894275,60.0,4.12811791843848,0.07,-0.03889528164396953,0.04,7.146970912629495,1.892553766872872,C2,4.428999999999999,6345,Pinsonneault,0,1,1,1,1
4656,CK04656,rj179.118,8107611,6538.466358852597,,,,0.01783327392152325,,11.801857174240146,1.8557997937917043,C2,4.138,6734,Pinsonneault,0,1,1,1,1
4657,CK04657,rj179.115,6527078,5317.128674678157,60.0,4.335166976643302,0.07,-0.07789434694539228,0.04,0.0005589362466025261,1.8069204683995075,C2,4.596,5353,Pinsonneault,0,1,1,1,1
4659,CK04659,rj179.702,2857607,5618.349333781139,60.0,4.37548122654576,0.07,-0.054964717674028406,0.04,3.926000907839011e-05,1.8204996987857638,C2,4.537,5870,Pinsonneault,0,1,1,1,1
4663,CK04663,rj173.114,7515336,5522.715523443121,60.0,3.868694255288124,0.07,0.25052804159273073,0.04,2.729817596397486,0.9733350164935171,B5,4.178999999999999,5612,Pinsonneault,0,1,1,1,1
4665,CK04665,rj176.120,7366895,5706.809458646092,60.0,4.1220496828760025,0.07,-0.029172355027878044,0.04,0.6806927287875539,1.7641125383106875,C2,4.455,5905,Pinsonneault,0,1,1,1,1
4674,CK04674,rj179.492,6839010,5713.871339783521,60.0,4.318508383470461,0.07,0.17137477028890727,0.04,0.0013330221106302442,1.805516262526701,C2,4.342,5757,Pinsonneault,0,1,1,1,1
4676,CK04676,rj179.913,4953173,5678.137815745746,60.0,2.485651960349165,0.07,-0.2810539245804378,0.04,64.60997625259111,1.9215450748258658,C2,3.813,5847,Pinsonneault,0,0,1,1,1
4686,CK04686,rj178.307,5819801,5734.352739357834,60.0,4.050568921612191,0.07,0.31313221145882564,0.04,2.7808357408866127,2.094924346290869,C2,4.079,5522,Pinsonneault,0,1,1,1,1
4693,CK04693,rj179.299,8417078,5615.335764647701,60.0,3.748324940728691,0.07,-0.3564255207906188,0.04,0.0002146167448440206,1.8686170497169647,C2,4.44,6156,Pinsonneault,0,1,1,1,1
4699,CK04699,rj173.118,7891294,6110.436583589133,60.0,4.230270799562221,0.07,-0.004587363359136325,0.04,4.4794525287108335,3.668827197578871,B5,4.5089999999999995,6114,KIC,0,1,1,1,1
4706,CK04706,rj174.81,10026502,5916.508042203408,60.0,4.199176017457743,0.07,-0.36653722957831303,0.04,0.0001513777057093879,1.8825373998775397,C2,4.399,6202,Pinsonneault,0,1,1,1,1
4713,CK04713,rj181.101,5253802,6042.4245333997505,60.0,4.132685612599397,0.09616531779847576,0.0805390302899214,0.04,21.541306778822904,3.668822377956837,C2,4.438,5780,Solar,1,0,1,1,1
4715,CK04715,rj179.889,6264750,6131.73829520766,60.0,4.070513605368736,0.07,-0.17829289213203617,0.04,8.205398415360396,1.6867461446249985,C2,4.438,5780,Solar,0,1,1,1,1
4716,CK04716,rj179.504,11290515,6017.314043324998,60.0,4.149631528824407,0.07,-0.0004694168385481236,0.04,4.111377208602213,1.8148391459508226,C2,4.338,6195,Pinsonneault,0,1,1,1,1
4717,K04717,rj192.512,4902202,5662.60862881993,60.0,4.203887499107444,0.09000367201191828,-0.3888280137761696,0.04,0.0018157117824464386,1.649252514383092,C2,4.495,5654,Pinsonneault,0,1,1,1,1
4725,CK04725,rj179.523,7778621,4822.961056298024,60.0,4.4164701873754515,0.07,-0.062369230910532134,0.04,0.00018189612440711045,1.9854204765228267,C2,3.68,4911,Pinsonneault,0,1,1,1,1
4742,K04742,rj172.65,4138008,,,,,-0.7941591501890605,,2.1676600079831023,1.9271600077075484,C2,4.664,4598,Pinsonneault,0,1,0,1,1
4744,CK04744,rj179.705,5709906,5756.744673878917,60.0,4.131319264992356,0.07,0.2161914196996676,0.04,2.164831288412148,1.8081123559346362,C2,4.533,5876,Pinsonneault,0,1,1,1,1
4745,K04745,rj172.72,11757451,4849.483291417825,60.0,4.551602611595331,0.09281585615791942,-0.05172033764864362,0.04,1.4470590982101763,2.037750333569944,C2,4.678999999999999,4857,Pinsonneault,0,1,1,1,1
4746,CK04746,rj190.822,2711597,5008.535998821641,60.0,4.631344211530663,0.07,0.0596887926462812,0.04,3.927730100507148,1.8597407315274062,C2,4.612,4856,Pinsonneault,0,1,1,1,1
4763,CK04763,rj179.897,8349399,5744.477332283525,60.0,4.080234307510167,0.07,0.13139165729141383,0.04,2.6712000337919957,1.7634786625030316,C2,4.351,5980,Pinsonneault,0,1,1,1,1
4765,CK04765,rj183.390,10615440,6165.078265311495,60.0,4.195208194295296,0.07,0.0650259100925499,0.04,6.220246471206206,1.9405404750912667,C2,4.308,6445,Pinsonneault,0,1,1,1,1
4771,CK04771,rj179.890,11658036,6277.886495055389,60.0,4.253358903959968,0.07,-0.15106192775308047,0.04,10.595551570637918,1.6995235939398077,C2,4.329,6685,Pinsonneault,0,1,1,1,1
4773,CK04773,rj179.712,7906892,6017.311817618357,60.0,3.938607807195833,0.07,-0.3905053332384247,0.04,5.656621482574103,1.8902595531162463,C2,4.244,6152,Pinsonneault,0,1,1,1,1
4774,CK04774,rj179.120,4277304,5222.974197273,60.0,4.428852575377509,0.07,-0.036913690185625944,0.04,2.0852432398577037e-06,1.8823092105789303,C2,4.438,5780,Solar,0,1,1,1,1
4775,CK04775,rj173.1205,8626325,5232.8354163561135,60.0,3.890774941304418,0.07,0.45509361809389565,0.04,1.2474576788539795,1.8001469060912783,C2,3.867,5148,KIC,0,1,1,1,1
4792,CK04792,rj180.502,11618569,5938.547413757022,60.0,4.46768915625061,0.07,0.029049534042069607,0.04,0.9357070947944663,1.5791338870634193,C2,4.468,6208,Pinsonneault,0,1,1,1,1
4811,CK04811,rj179.885,8811490,5558.463974221795,60.0,3.8158502643538967,0.07,-0.01624450003815549,0.04,1.2593073201122502,1.5646593627552923,C2,4.07,5539,KIC,0,1,1,1,1
4813,CK04813,rj181.102,4840672,4660.056398866793,,,,-0.38358071091280777,,3.4358981444143435,2.4157457559985653,C2,4.438,5780,Solar,0,1,1,1,1
4818,CK04818,rj179.499,9459162,6398.969672148669,60.0,4.097977517269611,0.07,0.009815033619564255,0.04,20.865345253088694,1.9629119704960039,C2,4.311,6841,Pinsonneault,0,0,1,1,1
4822,CK04822,rj179.490,9702945,5804.26068058503,60.0,4.060094149252704,0.07,-0.07555207207484745,0.04,2.087374331611686,1.6679049414476996,C2,4.468,6209,Pinsonneault,0,1,1,1,1
4829,CK04829,rj180.480,12401132,6045.599753884484,60.0,4.178839164982886,0.07,-0.1001566838468563,0.04,2.9438649143527833,1.6115142418935289,C2,4.3580000000000005,6161,KIC,0,1,1,1,1
4833,CK04833,rj177.97,10584140,5756.742794155412,60.0,4.127449765277814,0.07,-0.023227244458180824,0.04,0.7149526180314492,1.7429353903228937,C2,4.192,5714,KIC,0,1,1,1,1
4834,CK04834,rj173.1401,8233326,5010.289641856894,60.0,3.751618148298344,0.07,0.35315600763931404,0.04,1.7497084931343387,1.8156265123945556,C2,3.625,5012,Pinsonneault,0,1,1,1,1
4839,CK04839,rj179.326,9110610,6173.359891447307,60.0,4.176154664172425,0.07,-0.12479032425402359,0.04,0.5912246645582246,1.9389757461595034,C2,3.8089999999999997,6222,Pinsonneault,0,1,1,1,1
4841,CK04841,rj192.293,5480884,4783.208704203927,60.0,4.415866058942048,0.09453951696235739,-0.18920163664994544,0.04,1.9354569635907137,2.408571067149204,C2,4.678,4792,Pinsonneault,0,1,1,1,1
4850,CK04850,rj180.293,6786224,5516.304599299592,60.0,4.230526158339713,0.07,-0.0032238753284957386,0.04,0.0003650701067972051,1.9172891613407161,C2,4.543,5818,Pinsonneault,0,1,1,1,1
4864,CK04864,rj179.298,7345248,5756.27056398291,60.0,3.9705268865641155,0.07,-0.3094455300789157,0.04,2.349112635145413,1.686908400838887,C2,4.265,5919,Pinsonneault,0,1,1,1,1
4871,CK04871,rj179.486,6767227,6246.1023986769205,60.0,4.269805067593272,0.07,-0.2549664934820534,0.04,6.48247704385917,1.6734124434756354,C2,4.2860000000000005,6556,Pinsonneault,1,1,1,1,1
4881,CK04881,rj179.498,8094120,6260.2452295648745,60.0,4.18030978427816,0.07,-0.07208343269624952,0.04,9.196506569069928,1.9097688360046705,C2,4.438,5780,Solar,0,1,1,1,1
4887,CK04887,rj173.416,4059887,5852.259995748386,60.0,3.914586326353982,0.07,-0.039848549656443064,0.04,4.095791684376194,1.805845187519687,C2,4.165,6077,Pinsonneault,0,1,1,1,1
4892,CK04892,rj180.490,10586744,5549.690207678968,60.0,3.5865376358493952,0.07,-0.47335439153100256,0.04,2.289593359649097,1.6582967278806355,C2,4.309,6035,Pinsonneault,0,1,1,1,1
4907,CK04907,rj179.884,5437762,6008.574112677597,60.0,4.281303204440757,0.07,0.020149458775024727,0.04,2.5614354704840254,1.6206311733732346,C2,4.375,6357,Pinsonneault,0,1,1,1,1
4913,CK04913,rj179.300,5769810,6341.947901067115,60.0,4.150335287536549,0.07,0.03944984541374326,0.04,20.087493140028513,2.0415491745620504,C2,4.061,6417,Pinsonneault,0,0,1,1,1
4939,K04939,rj193.681,2437209,,,,,,,5.771551540268395,3.6616499238413973,C2,4.624,4792,Pinsonneault,0,1,1,1,1
4941,K04941,rj193.887,2438406,5108.731324525973,60.0,3.5906480465656943,0.09885536240772426,-0.30386995914800125,0.04,4.3744451236878135,2.325427409923476,C2,4.354,5189,KIC,0,1,1,1,1
4961,K04961,rj193.888,3001955,4830.759732920083,60.0,4.565192586383342,0.07,0.17050648242672986,0.04,1.1896412583429035,1.8746407821246798,C2,4.6419999999999995,4705,Pinsonneault,0,1,1,1,1
4971,K04971,rj192.513,3329985,,,,,,,5.095391307492256,3.668827193389209,C2,4.755,3836,Pinsonneault,0,1,0,1,1
4978,K04978,rj193.889,3428127,5523.7092327584,60.0,4.570800200825174,0.08826023634984255,0.07402733584061884,0.04,0.0038570425431032618,2.047630340183699,C2,4.4,5337,KIC,0,1,1,1,1
5018,K05018,rj193.1071,3854101,5454.803719096409,60.0,4.350834133441935,0.08787811776383006,0.3047517675813779,0.04,5.384202839575636e-06,1.8189859799527357,C2,4.631,5346,KIC,0,1,1,1,1
5021,K05021,rj193.1072,3863877,5725.7017462218455,60.0,4.408002968073177,0.07,-0.0049812938399133935,0.04,0.0009006559790420976,1.5688563185717492,C2,4.5680000000000005,5671,Pinsonneault,0,1,1,1,1
5039,K05039,rj193.1073,4077767,4818.192924559207,60.0,4.374528303200605,0.07,-0.05959533933447155,0.04,0.0005886140489541614,1.929249719268952,C2,4.606,4763,KIC,0,1,1,1,1
5070,CK05070,rj189.710,4565943,,,,,-0.7466869994055855,,46.6544867309789,1.48726098198803,C2,3.6060000000000003,8881,Pinsonneault,0,0,0,1,1
5084,K05084,rj193.1477,4760478,5546.80809922121,60.0,3.8711942873630543,0.08863325003522331,0.12219190452063995,0.04,0.00030956336943233076,1.816476169020087,C2,4.53,5430,KIC,0,1,1,1,1
5085,K05085,rj194.679,4761427,5754.948007616638,60.0,4.56454685649284,0.09808505955153601,-0.1745058395437673,0.04,5.271102008208572e-07,2.159091645422633,C2,4.561,5706,Pinsonneault,0,1,1,0,1
5124,K05124,rj194.680,5094412,5325.879525284595,60.0,4.2634651018664345,0.09502154876548796,-0.07096367189684064,0.04,0.00024808189683156456,2.675195507592531,C2,4.586,5548,Pinsonneault,0,1,1,1,1
5135,K05135,rj193.1271,5184144,5161.382187189635,60.0,4.392741712164168,0.07,-0.051952359014165755,0.04,2.390372965239672,1.8151037387246909,C2,4.611000000000001,5214,Pinsonneault,0,1,1,1,1
5159,K05159,rj194.1297,5397106,6120.114842492458,60.0,4.270812875633616,0.08917039678901939,0.04133519576500408,0.04,4.006993094791852,2.3016940832588495,C2,4.383,6061,Pinsonneault,0,1,1,1,1
5198,K05198,rj193.1272,5780194,5377.131205230296,60.0,4.533101010281545,0.08763528071324438,-0.024940606106179413,0.04,0.0011471968996477067,1.5013641266910842,C2,4.593999999999999,5483,Pinsonneault,0,1,1,1,1
5216,K05216,rj193.1273,5965629,5631.064941217791,60.0,4.458901292430443,0.08755342512313824,-0.09577425134045543,0.04,0.000821227098893873,1.6600010107451009,C2,4.53,5890,Pinsonneault,0,1,1,1,1
5241,K05241,rj194.88,6139220,6037.021711862356,60.0,4.068051394773224,0.09474635728369725,-0.4269806748272683,0.04,2.7754411048782224,2.0510283912066094,C2,4.426,6184,Pinsonneault,0,1,1,1,1
5269,K05269,rj194.694,6359929,5351.373977789081,60.0,4.449408813829173,0.10058307575915426,-0.22419929643496941,0.04,0.7985292969566353,2.0127401385381094,C2,4.489,5647,Pinsonneault,0,1,1,1,1
5278,K05278,rj194.698,6372194,5071.079642419252,inf,3.4856859447238095,inf,-0.289727805530508,inf,0.008139286342286889,3.668827070237101,C2,4.837,5138,KIC,0,1,1,1,0
5423,K05423,rj193.1478,7762153,5743.7826521301295,60.0,4.2343921949724415,0.07,0.2776572445607826,0.04,1.5810955419928896,1.7370599393922561,C2,4.402,5614,KIC,0,1,1,1,1
5546,K05546,rj193.1479,8571421,6263.290988974439,60.0,4.478340132489212,0.08888807343662519,-0.11551749602226517,0.04,4.752798157397101,1.7579847017843566,C2,4.438,6334,Pinsonneault,0,1,1,1,1
5567,K05567,rj193.1490,8742270,5542.943040022354,60.0,4.051974006065621,0.08790612867673112,0.04950355018875741,0.04,2.230966899338776,1.8997630520084483,C2,4.434,5735,Pinsonneault,0,1,1,1,1
5613,K05613,rj194.696,9097470,5529.06781391193,75.76939774837221,4.226106876714942,0.10354184457406006,0.0027585168484375814,0.05077275715303216,3.1519871580786223,2.4578030809417335,C2,4.486000000000001,5680,Pinsonneault,0,1,1,0,1
5626,K05626,rj194.95,9147029,5853.374770215842,60.0,4.117099834435052,0.09565218467101565,-0.22232378117635518,0.04,1.8220102265185187,2.015749764217559,C2,4.428,6341,Pinsonneault,0,1,1,1,1
5749,K05749,rj194.290,9994381,4595.475598849435,,,,-0.6503677000229124,,1.854454730576549e-05,1.8293988037347748,C2,4.63,4857,Pinsonneault,0,1,1,1,1
5790,K05790,rj194.291,10394802,4893.819446717044,60.0,4.5937311707764765,0.08962152310381957,0.050057848122812554,0.04,0.5857120058483196,2.22413920139988,C2,4.604,4891,Pinsonneault,0,1,1,1,1
5798,K05798,rj194.306,10487228,5033.898963086813,60.0,4.585835045117076,0.09525538986154926,-0.04242239733888825,0.04,0.00275627635019271,2.0456018104963105,C2,4.656000000000001,5060,Pinsonneault,0,1,1,1,1
5837,K05837,rj194.101,10878117,5779.600658277556,60.0,4.261639337385773,0.0996910204830853,-0.0008366619967362689,0.04,1.9174120678580717,3.6688270980956923,C2,4.615,5718,KIC,0,1,1,1,1
5850,K05850,rj193.1290,10991389,5611.437863949098,60.0,4.351265217279848,0.09108726674598401,-0.0073772664663558606,0.04,0.0025508807172023307,2.186540359812399,C2,4.461,5945,Pinsonneault,0,1,1,1,1
5855,K05855,rj193.1494,11036168,5661.00596969645,60.0,4.392213329608005,0.08841891027126132,0.035711802807256644,0.04,7.544411095850023e-08,2.049955608629146,C2,4.883,5581,KIC,0,1,1,1,1
5869,K05869,rj194.1085,11100170,4879.224839540014,60.0,2.8989931511666023,0.07,-0.26663186698255825,0.04,2.4533628708756208,1.7649247125229677,C2,4.473,4453,KIC,0,1,0,1,1
5877,K05877,rj194.1086,11183752,5539.212505307932,60.0,4.514141035581434,0.07,-0.0006289540345090494,0.04,0.00124925666606579,1.7293791443360178,C2,4.465,5568,KIC,0,1,1,1,1
5888,K05888,rj194.1087,11348610,5163.085901681892,60.0,4.38819670279652,0.07,-0.19567648585129377,0.04,5.791051485903864e-06,2.2919171822559843,C2,4.601,5431,Pinsonneault,0,1,1,1,1
5900,CK05900,rj189.2508,11453930,6277.884633079821,60.0,4.243440191591463,0.07,-0.18370374019433003,0.04,12.671562913588183,1.70409271830222,C2,4.227,6825,Pinsonneault,0,1,1,1,1
5966,K05966,rj194.1293,12350136,,,,,-0.36192630485557997,,4.550167562388015,2.0302433661257737,C2,4.723,4203,Pinsonneault,0,1,0,1,1
6102,CK06102,rj189.2514,3545840,6518.1969024319815,60.0,4.025080863992777,0.07,0.027200251537368252,0.04,11.38478434646832,1.86727239885818,C2,4.147,6706,Pinsonneault,0,1,1,1,1
6141,CK06141,rj189.709,6032730,,,,,,,118.10466625912885,1.3725250309076034,C2,3.785,7334,Pinsonneault,0,0,0,1,1


==> sm/cks_full.csv <==
koi,name,obs,kic,teff,logg,fe,vsini,sig,DECKNAME,logg_kic,teff_kic,prov_kic,bbinary,bvsini,bteff
1299,CK01299,rj116.663,10864656,5027.622276542136,3.319645643872837,0.007926904576922716,1.9951314835907852,1.7331642835651826,C2,3.447,5155,Pinsonneault,0,1,1
372,CK00372,rj116.664,6471021,5815.140249231574,4.640753757857741,-0.07363776796746528,2.619319196766382,1.5990111108880325,C2,4.496,5921,Pinsonneault,0,1,1
372,CK00372,rj131.700,6471021,5821.12060799086,4.643001121217803,-0.06677765927230149,3.1689955772606235,1.4433472582337432,B3,4.496,5921,Pinsonneault,0,1,1
976,CK00976,rj117.149,3441784,7468.757695362015,5.724174133899118,-1.8335369102060932,19.094674071821288,1.5312508273518497,C2,4.438,5780,Solar,0,1,1
262,CK00262,rj117.150,11807274,6157.917466923343,4.144576093198722,-0.16247055027818436,10.085607356168783,1.6703858194009522,C2,4.2410000000000005,6416,Pinsonneault,0,1,1
260,CK00260,rj117.151,8292840,6199.805527054112,4.260656607553113,-0.30915031733977155,8.605576398941897,1.9208498713229691,C2,4.438,5780,Solar,0,1,1
977,CK00977,rj117.152,11192141,4347.681554561775,2.2313871183836573,-0.0961317013185353,4.312247532920298,1.7033444914194136,C2,4.438,5780,Solar,0,1,1
981,CK00981,rj117.153,8607720,5054.675242623967,3.030869573443196,-0.2740286482899007,1.2962635822934434,1.5787203687232936,C2,3.358,5254,Pinsonneault,0,1,1
981,CK00981,rj173.398,8607720,5061.770972806419,3.0575877783081378,-0.2571850582379589,2.549369739563548,1.425266629112521,B3,3.358,5254,Pinsonneault,0,1,1
257,CK00257,rj117.154,5514383,6159.543861096601,4.297764958901621,0.04615228596236625,7.255922494879446,1.756595109279146,C2,4.092,6257,Pinsonneault,0,1,1
269,CK00269,rj117.155,7670943,6266.550430839046,4.20207266633923,-0.15310470899994907,11.846508326309594,1.6175885906769834,C2,4.123,6521,Pinsonneault,0,1,1
85,CK00085,rj117.156,5866724,6185.663797137548,4.181008705494146,0.09089666416948873,8.429414997637231,1.4243925267898978,C2,4.073,6266,Pinsonneault,0,1,1
288,CK00288,rj117.157,9592705,6172.285241215932,4.013277389034171,0.17924534396145125,7.530926724635366,1.5584271108360104,C2,4.438,5780,Solar,0,1,1
280,CK00280,rj117.158,4141376,5998.1952375316805,4.391392345880195,-0.4156225087023434,2.0297758079802866,1.42610909982888,C2,4.215,6315,Pinsonneault,0,1,1
12,CK00012,rj117.159,5812701,6416.143426760577,4.228685570808514,-0.030768178321041163,65.88014082047775,1.5381257058216886,C2,4.246,6635,Pinsonneault,0,0,1
368,CK00368,rj117.160,6603043,7858.80582908359,6.538888094467233,-1.8815898976564096,22.720413502978893,1.4992048495820638,C2,4.1339999999999995,9257,Pinsonneault,0,0,0
271,CK00271,rj117.161,9451706,6126.107462035017,4.212047439841249,0.23566173902617515,6.2031630107545235,2.04610091761974,C2,4.447,6298,Pinsonneault,0,1,1
282,CK00282,rj117.162,5088536,5795.142817103269,4.1621914756988385,-0.32222992635674896,0.6569702064776981,1.4311518206126386,C2,4.438,5780,Solar,0,1,1
285,CK00285,rj117.163,6196457,5993.0197767328345,4.102075284129254,0.1799931238922069,2.9837571154931655,1.3853100542075152,C2,4.438,5780,Solar,0,1,1
1221,CK01221,rj117.164,3640905,5023.58052787533,3.6744944465945313,0.30239557896485275,1.5620162750394917,1.4962658037591656,C2,3.3930000000000002,5047,Pinsonneault,0,1,1
89,CK00089,rj117.165,8056665,6299.240478375111,2.7027533262735592,-0.6084810199162747,85.04990172633265,1.5089871055455206,C2,3.904,7716,Pinsonneault,0,0,0
92,CK00092,rj117.166,7941200,5947.843627636324,4.419804606554796,0.039353387973142036,1.2187857901281012,1.470264109672906,C2,4.283,6067,Pinsonneault,0,1,1
279,CK00279,rj117.167,12314973,6215.532058917032,4.149323748350085,0.09614746352683946,12.97244186619488,1.6037157083275786,C2,4.276,6419,Pinsonneault,0,1,1
275,CK00275,rj117.168,10586004,5806.267392996371,4.047918424445616,0.22220447506833774,1.803083620007416,1.5076102297888592,C2,4.438,5780,Solar,0,1,1
1283,CK01283,rj117.169,8700771,5723.258797145748,4.030402855212063,-0.38495531560257,1.0310034084999544,1.3763853509318793,C2,4.438,5780,Solar,0,1,1
1537,CK01537,rj117.170,9872292,6146.407959543953,4.098312670069278,-0.27736190890104884,5.679925999103423,1.4996729519147975,C2,4.438,5780,Solar,0,1,1
623,CK00623,rj117.171,12068975,5905.004318091805,4.046840660894201,-0.5804069562682742,0.11480401452098765,1.3757882447874759,C2,4.077,6475,Pinsonneault,0,1,1
276,CK00276,rj117.172,11133306,5978.565918590305,4.280064487220572,-0.08478280287814492,1.0946701086593138,1.5233799602524487,C2,4.363,6194,Pinsonneault,0,1,1
277,CK00277,rj117.173,11401755,5940.591789509716,4.064914336335589,-0.32236373017801306,3.9203832401698513,1.4192068971785858,C2,4.438,5780,Solar,0,1,1
1054,CK01054,rj117.174,6032981,5336.603907426683,2.54690549257425,-1.0399941038802225,5.42837572980884,1.4773023788991062,C2,4.435,5406,Pinsonneault,0,1,1
1316,CK01316,rj117.175,10794087,5810.489149627003,3.9630226046896935,0.27186998215749314,3.0265249801517218,1.4590289421076117,C2,4.438,5780,Solar,0,1,1
370,CK00370,rj117.176,8494142,6029.094540877223,4.010880884589289,-0.032346393329431865,6.4019790122818865,1.3916680106722454,C2,3.826,6520,Pinsonneault,0,1,1
281,CK00281,rj117.177,4143755,5638.653422427329,3.9522421871004276,-0.495633511240383,0.3729542694040899,1.4301429353251314,C2,3.886,6091,Pinsonneault,0,1,1
369,CK00369,rj117.178,7175184,6116.354380625321,4.265663341213582,-0.2798427550969266,6.5230115315434,1.468456179322144,C2,4.405,6372,Pinsonneault,0,1,1
265,CK00265,rj117.179,12024120,6005.19055187196,4.2094507541629955,0.08766664470217875,1.651837498027679,1.3730118992898608,C2,4.369,6274,Pinsonneault,0,1,1
302,CK00302,rj117.180,3662838,6613.5855148037745,4.4988850646989045,0.056533079348142626,16.01251345478212,1.6116021658393649,C2,4.158,6954,Pinsonneault,0,1,1
1525,CK01525,rj117.181,7869917,6576.687745694056,4.541967971309601,-0.1973168447534883,35.203568936055866,1.4746019449167018,C2,4.238,6907,Pinsonneault,0,0,1
297,CK00297,rj117.182,11905011,6119.351788286708,4.2009842246111475,0.030997105512698957,6.98755138276749,1.6074695915649482,C2,4.276,6281,Pinsonneault,0,1,1
371,CK00371,rj117.183,5652983,5218.870177547276,3.6616179950434034,0.06405462346913113,0.5195914383180578,1.775829227121596,C2,3.5980000000000003,5223,Pinsonneault,0,1,1
254,CK00254,rj117.424,5794240,4346.709471851265,4.343979308846058,-0.7514034068250209,5.286562843404019,3.6688270297083014,C2,4.7330000000000005,4111,Pinsonneault,0,1,0
254,CK00254,rj117.630,5794240,3968.393832799457,3.2901465165891866,-1.27423683056792,5.6269359661644565,3.668825922458647,C2,4.7330000000000005,4111,Pinsonneault,0,1,0
374,CK00374,rj117.635,8686097,5722.552087219431,4.137824214848775,-0.3584733726387115,0.6928729559484654,1.5390797693083234,C2,4.287,6095,Pinsonneault,0,1,1
318,CK00318,rj117.636,8156120,6272.106178428095,4.097086922930561,0.2109383932876889,13.508306112028494,1.7629482454301657,C2,4.262,6580,Pinsonneault,0,1,1
295,CK00295,rj117.637,11547513,5950.887840563089,4.479994291132602,-0.2794696011543585,1.7747853934701214,1.6293913344055606,C2,4.438,5780,Solar,0,1,1
308,CK00308,rj117.638,6291837,6198.11760497747,4.294248654784122,-0.059576777818767614,10.04431408737775,1.655645528166901,C2,4.135,6357,Pinsonneault,0,1,1
113,CK00113,rj117.639,2306756,5609.171656095354,4.223229601464973,0.3953159419550165,0.008730526267766825,1.557322774182221,C2,4.396,5495,Pinsonneault,0,1,1
117,CK00117,rj117.640,10875245,5834.658216595703,4.119567833919866,0.28548500300358104,2.0265544714076116,1.519382648777707,C2,4.466,5958,Pinsonneault,0,1,1
304,CK00304,rj117.641,6029239,5808.344225520853,4.543747883341131,-0.2511317516777392,0.004441952910112068,1.4882186560252066,C2,3.975,6150,Pinsonneault,0,1,1
987,CK00987,rj117.642,7295235,5476.753158560247,4.479471859720178,0.05075768845171293,0.8135398659406609,1.4970961372027167,C2,4.556,5482,Pinsonneault,0,1,1
714,CK00714,rj118.1348,9702072,5363.027407518038,4.4871942512841905,0.0935141947855008,1.138717716970871,1.496276467097298,C2,4.574,5624,Pinsonneault,0,1,1
659,CK00659,rj118.1349,6125481,6284.180764469323,4.308388937103077,-0.12581810342958266,8.644242439134825,1.4132573022695694,C2,4.225,6723,Pinsonneault,0,1,1
385,CK00385,rj118.1350,3446746,5462.5714165422305,4.34312247886525,0.06985963550397177,0.906017547727616,1.3858419432062077,C2,4.427,5642,Pinsonneault,0,1,1
338,CK00338,rj118.1351,10552611,5032.027080806314,4.556678830543066,0.3230203247497767,0.0995041358675164,1.835110547702665,C2,3.781,4973,Pinsonneault,0,1,1
44,CK00044,rj118.1352,8845026,6338.164060062765,3.992556201453602,0.1588614246240738,46.444548668298175,1.6352444741432397,C2,4.438,5780,Solar,0,0,1
626,CK00626,rj118.1353,4478168,6019.023240840623,4.245403073472781,-0.3320544308600472,3.3029360739093265,1.4649195161086526,C2,4.39,6387,Pinsonneault,0,1,1
155,CK00155,rj118.1354,8030148,5686.205493310327,4.016728376504106,-0.26635107857157875,0.16333319869983345,1.5275668707236967,C2,4.177,5956,Pinsonneault,0,1,1
163,CK00163,rj118.1355,6851425,5125.008614028897,4.448864136544538,-0.4534385094497264,0.6064193546395229,1.6280712983687133,C2,4.495,5269,Pinsonneault,0,1,1
393,CK00393,rj118.1356,3964109,6147.153465762607,4.163444335001147,-0.3593604610666632,7.851144736314429,1.7240006587966064,C2,4.455,6262,Pinsonneault,0,1,1
625,CK00625,rj118.1357,4449034,6467.520361734823,4.36984662606394,0.09869910223049624,22.130759039292336,1.6498825021379389,C2,3.8569999999999998,6466,Pinsonneault,0,0,1
650,CK00650,rj118.1358,5786676,5089.044297629494,4.48769142229336,0.017054002664249286,0.0965832132889406,1.4189221487474513,C2,4.552,5096,Pinsonneault,0,1,1
638,CK00638,rj118.1359,5113822,5768.217510796287,4.616002217191943,-0.056981178511204725,0.05887542729173001,1.6875855556177497,C2,4.309,5979,Pinsonneault,0,1,1
721,CK00721,rj118.1360,9964801,5789.89985563851,4.051403211123846,0.04576105546635457,0.7448735555508992,1.5272000234790533,C2,4.092,6028,Pinsonneault,0,1,1
697,CK00697,rj118.1361,8878187,5813.694688778172,4.109078149101452,0.06723648942738987,0.4449754971794546,1.7389182566338608,C2,4.05,5779,KIC,0,1,1
141,CK00141,rj118.1362,12105051,5312.58809196161,4.428942055772775,0.2653572286845357,2.2677697294852317,1.785574408743318,C2,4.602,5403,Pinsonneault,0,1,1
683,CK00683,rj118.1363,7630229,5889.14563746163,4.36076188306159,0.13196047094661026,0.06450481272941366,1.586238241157631,C2,4.545,5823,Pinsonneault,0,1,1
258,CK00258,rj118.461,11231334,7188.019201678656,4.862800541516462,-1.9766416979774355,18.868577543073076,1.7581882199853034,C2,4.172,6531,Pinsonneault,0,1,1
258,CK00258,rj172.1106,11231334,7352.894560824852,5.192114806086505,-1.934417559721244,23.956179496093327,1.8800664325244298,C2,4.172,6531,Pinsonneault,0,0,1
258,CK00258,rj172.1279,11231334,6458.722368058398,4.35575710430353,0.04790764387209883,100.94715141389736,1.7376102012023555,C2,4.172,6531,Pinsonneault,0,0,1
258,CK00258,rj172.407,11231334,7406.829706593084,5.022077345071885,-1.9485314099871591,23.421023459535466,1.9122091746533807,C2,4.172,6531,Pinsonneault,0,0,1
258,CK00258,rj172.721,11231334,6455.720969707131,4.341521273846723,0.05439057383419115,101.7078490006616,1.7138473969952748,C2,4.172,6531,Pinsonneault,0,0,1
258,CK00258,rj172.911,11231334,5901.009869652222,2.5700125006949697,-0.5495072679744358,108.49422384387607,1.6748660047324435,C2,4.172,6531,Pinsonneault,0,0,1
258,CK00258,rj173.1391,11231334,7445.737215370006,5.241318517823786,-1.8903337728007947,23.840940085585547,1.7553866895057326,C2,4.172,6531,Pinsonneault,0,0,1
258,CK00258,rj173.225,11231334,6443.1103590248595,4.429716432121076,0.05877920584847701,99.24840067048186,1.9755810189290903,C2,4.172,6531,Pinsonneault,0,0,1
258,CK00258,rj173.387,11231334,6010.668564755621,3.4085495000312966,-0.5381563396058916,107.28412048768564,1.6913339268381649,C2,4.172,6531,Pinsonneault,0,0,1
258,CK00258,rj173.591,11231334,5911.681133523896,2.4764767063679294,-0.5137815458058502,113.01201606053269,1.8105694745668044,C2,4.172,6531,Pinsonneault,0,0,1
258,CK00258,rj173.76,11231334,6931.751669840718,4.263815466161218,-2.093797793850796,21.291244890425844,2.117765725610466,B5,4.172,6531,Pinsonneault,0,0,1
258,CK00258,rj173.791,11231334,5796.6834412606,2.5366740778057757,-0.602833307764309,104.79704408215302,1.7868607065656026,C2,4.172,6531,Pinsonneault,0,0,1
268,CK00268,rj118.462,3425851,6342.706618783889,4.178943284450472,-0.09198363934937157,8.516593105105029,1.6073817438482012,C2,4.438,5780,Solar,0,1,1
270,CK00270,rj118.463,6528464,5669.611122198641,4.158304164026347,-0.2139244859909976,3.015666336831821,1.7305457060422356,C2,4.438,5780,Solar,0,1,1
303,CK00303,rj118.464,5966322,5661.604303164607,4.4394733581856265,-0.21546042404312585,0.03631224176726122,1.6106816112427007,C2,4.512,5734,Pinsonneault,0,1,1
118,CK00118,rj118.465,3531558,5764.816492522429,4.179465501339851,0.0040746617172493825,1.5162187122586361,1.6834255006905303,C2,4.495,5907,Pinsonneault,0,1,1
312,CK00312,rj118.466,7050989,6157.633774665772,4.152140987814421,-0.02517445529515539,9.527030169313305,1.5829347462211858,C2,4.438,5780,Solar,0,1,1
323,CK00323,rj118.467,9139084,5507.996004716957,4.696266459912289,0.010494824795793964,4.5140961296469335,1.6373417066705331,C2,4.337,5565,Pinsonneault,0,1,1
102,CK00102,rj118.468,8456679,5752.816825597988,4.3337614969103875,0.1998348406921682,0.055701755654479435,1.838952390937935,C2,3.909,6246,Pinsonneault,0,1,1
100,CK00100,rj118.469,4055765,5932.787214388204,2.4339558538991177,-0.5960593244811353,31.57559244640639,1.821555771909642,C2,3.7039999999999997,6744,Pinsonneault,0,0,1
373,CK00373,rj118.471,7364176,5820.227419751562,4.502700397176185,-0.43382398052484294,0.08969321044642986,1.6828558514926482,C2,4.256,6121,Pinsonneault,0,1,1
115,CK00115,rj118.473,9579641,5953.503995384721,4.416829448336005,-0.19155203496818032,0.4585189503689966,1.921824180023315,C2,4.249,6397,Pinsonneault,0,1,1
307,CK00307,rj118.474,6289257,6016.575513221261,4.3805759574469825,-0.16120140431429794,5.311655100075925,1.6773439758798956,C2,4.404,6315,Pinsonneault,0,1,1
317,CK00317,rj118.475,8121310,6456.8736303889245,4.352203213805431,-0.015295586832202968,15.965860970727926,1.7831077942665132,C2,4.061,6659,Pinsonneault,0,1,1
1020,CK01020,rj118.476,2309719,5684.262647683395,2.703191330843518,-0.30188214092861465,46.54555652775372,1.9153475855886613,C2,4.15,6060,Pinsonneault,1,0,1
315,CK00315,rj118.854,7700622,4871.7519943712205,4.555373825978745,-0.28189511540804496,0.03175004662260772,1.7578010541676217,C2,4.607,4875,Pinsonneault,0,1,1
326,CK00326,rj118.855,9880467,3560.0537292396034,0.4112115997319691,-4.0230678802715865,28.537848379765162,3.6688271936761474,C2,4.438,5780,Solar,0,0,1
327,CK00327,rj118.856,9881662,6036.1021258341625,4.2836586700585455,-0.09676872274779404,4.01368557668615,1.7119092483710003,C2,4.425,6355,Pinsonneault,0,1,1
635,CK00635,rj118.857,5020319,6093.9234661332985,4.411649554652193,-0.022392656294679358,5.793219471704885,1.7659983119125475,C2,4.422,6265,Pinsonneault,0,1,1
332,CK00332,rj118.858,10290666,5779.134063179987,4.184096665299869,0.3435047959528676,2.1813909738981434,1.7296907162963446,C2,4.555,5757,Pinsonneault,0,1,1
355,CK00355,rj118.859,11621223,6090.313967491596,4.231137536902433,0.14254273123272698,4.153168533171768,1.8620826686706684,C2,4.434,6282,Pinsonneault,0,1,1
719,CK00719,rj118.860,9950612,4766.234935192816,4.561743125769408,-0.04113780871284905,2.6312991368525376,1.7371524944675094,C2,4.438,5780,Solar,0,1,1
679,CK00679,rj118.861,7515212,5885.460705634364,4.155118201929444,0.1791568469137588,3.3802024397827024,1.6944883323432192,C2,4.438,5780,Solar,0,1,1
177,CK00177,rj118.862,6803202,5781.61602518289,4.462023130209538,-0.04657320311001192,1.8220420839421159,1.8052707403347628,C2,4.382,5871,Pinsonneault,0,1,1
343,CK00343,rj118.863,10982872,5770.95996726948,4.34276693177039,-0.01399030427792754,0.7280360033335,1.5823133719655849,C2,4.442,5946,Pinsonneault,0,1,1
354,CK00354,rj118.864,11568987,5965.527054078994,4.520049446049608,-0.0013408893278230136,0.6219337931180278,1.5924100390714941,C2,3.892,6282,Pinsonneault,1,1,1
167,CK00167,rj118.865,11666881,6219.389500170615,4.157118225823658,-0.00777371438915297,0.09043823009329156,1.5952705684674129,C2,4.405,6483,Pinsonneault,0,1,1
384,CK00384,rj118.866,3353050,6025.031321125997,3.8474439349838403,-0.09992286281804816,5.488873368730829,1.7771530507884945,C2,4.294,6075,Pinsonneault,0,1,1
710,CK00710,rj118.867,9590976,6438.707785976894,4.308297644722044,-0.1887662874065082,14.782431813150248,1.9744449849003876,C2,4.438,5780,Solar,0,1,1
710,CK00710,rj152.1383,9590976,6421.48689704873,4.3002950986879735,-0.18857763205402192,15.052437329886784,1.9653405938153592,C2,4.438,5780,Solar,0,1,1
627,CK00627,rj118.868,4563268,5995.373715430624,4.148350246481773,0.11560413108442358,5.223554233628975,1.6984179605036962,C2,4.221,6067,Pinsonneault,0,1,1
379,CK00379,rj118.869,2446113,6098.4363291676555,3.9758438743769178,0.11601228146471312,7.250523366444204,1.3983270794170135,C2,4.1160000000000005,6554,Pinsonneault,0,1,1
640,CK00640,rj118.870,5121511,5320.39770517806,4.481705628276567,0.12012734222484668,0.2554311871170405,2.004895043589594,C2,4.499,5256,Pinsonneault,0,1,1
341,CK00341,rj118.871,10878263,5560.918848867725,4.56031514086859,0.12965916798100033,0.1032983099921212,1.3858808119855834,C2,4.322,5585,Pinsonneault,0,1,1
105,CK00105,rj119.1131,8711794,5660.193067824062,4.302246612989773,-0.417380848528053,0.27055359423846936,1.6271468924848669,C2,3.9560000000000004,5810,Pinsonneault,0,1,1
105,CK00105,rj120.921,8711794,5582.470326731502,4.212997925841302,-0.44700894522158857,0.5492151404955683,1.3899130979839154,B3,3.9560000000000004,5810,Pinsonneault,0,1,1
110,CK00110,rj119.1132,9450647,6141.599863836834,4.275802254299507,-0.3297871909720133,6.618594736466973,1.5782063371350676,C2,4.3580000000000005,6539,Pinsonneault,0,1,1
291,CK00291,rj119.1134,10933561,5719.081597541628,4.198249789394961,0.26072482964739985,3.1419130300465983,1.4615360973300815,C2,4.567,5685,Pinsonneault,0,1,1
314,CK00314,rj119.1135,7603200,4061.171063430593,4.0665786798295755,-1.16914927158896,4.236418905160727,3.6688185801571898,C2,4.438,5780,Solar,0,1,1
314,CK00314,rj158.1181,7603200,3996.355488787859,4.018929928578167,-1.1960538487331542,4.728358737910222,3.6687842694709074,B3,4.438,5780,Solar,0,1,1
313,CK00313,rj119.1136,7419318,5288.4312664249655,4.4866095838327125,0.014012823108739941,0.06813085435076638,1.6084752475448478,C2,4.462,5340,Pinsonneault,0,1,1
161,CK00161,rj119.1137,5084942,5022.729578022443,4.6230158431569555,0.3053290614947429,0.2913684908147651,1.6669424682191771,C2,3.662,4903,Pinsonneault,0,1,1
168,CK00168,rj119.1138,11512246,5858.774046355334,4.041156622737601,-0.14473102999753856,0.1033319246360278,1.5306446551351032,C2,3.969,6143,Pinsonneault,0,1,1
168,CK00168,rj156.1568,11512246,5846.809434492198,4.082608625722334,-0.14858239823495173,1.8379556104006416,1.475785667171493,B3,3.969,6143,Pinsonneault,0,1,1
139,CK00139,rj119.1139,8559644,5933.661502688166,4.3428395869192205,0.19120258153326405,1.4651540072997262,1.5664561652075644,C2,4.481,6150,Pinsonneault,0,1,1
319,CK00319,rj119.1140,8684730,5933.61281654692,3.984333322682916,0.10689434884082892,4.833348691192266,1.513174007882022,C2,4.438,5780,Solar,0,1,1
301,CK00301,rj119.1141,3642289,6018.139756515992,4.095883196556785,-0.14753472613293533,5.0482355430620585,1.5544351892776198,C2,4.331,6336,Pinsonneault,0,1,1
349,CK00349,rj120.1126,11394027,5731.445219740751,4.3188082174429985,0.298885899161519,3.4431654318651725,1.7840254373319455,C2,4.369,5813,Pinsonneault,0,1,1
624,CK00624,rj120.1127,3541946,5693.7427414134445,4.7134326925086105,0.0750782343220149,1.9394489071558316,2.0547781017197906,C2,4.56,5725,Pinsonneault,0,1,1
680,CK00680,rj120.1128,7529266,6181.0040492792405,4.011921995227261,-0.03522823620053248,5.613093500586295,1.9593789362639005,C2,4.351,6326,Pinsonneault,0,1,1
388,CK00388,rj120.1129,3831053,5770.106636092806,3.985847739410188,0.05195679724429659,2.345566459859329,1.9586318287791669,C2,4.438,5780,Solar,0,1,1
692,CK00692,rj120.1130,8557374,5739.3236570043155,4.393161804713605,0.14943866444094478,0.0009127316332639966,1.7902165644572914,C2,4.5489999999999995,5793,Pinsonneault,0,1,1
144,CK00144,rj120.1132,4180280,4940.042802357675,4.5273372774015455,0.23107633256042656,1.9030422353444565,2.158980027092025,C2,3.6210000000000004,4889,Pinsonneault,0,1,1
49,CK00049,rj120.1133,9527334,5822.6027122991745,4.315500955728541,-0.1127493722903023,7.485616922455899,1.83215577654976,C2,4.438,5780,Solar,0,1,1
704,CK00704,rj120.1134,9266431,5317.422415647607,4.5596523695385,-0.12725731471386775,0.019497949921203128,1.8625215376037767,C2,4.4719999999999995,5444,Pinsonneault,0,1,1
171,CK00171,rj120.1135,7831264,6151.929276598266,4.193829379658549,0.008953323458402981,7.564109374442689,1.9109226041277343,C2,4.398,6499,Pinsonneault,0,1,1
712,CK00712,rj120.1136,9640976,5490.478018610719,4.549043804144491,-0.034009972711673546,1.557694599593327,1.7401524995103048,C2,4.566,5669,Pinsonneault,0,1,1
666,CK00666,rj120.1137,6707835,5602.68330688894,4.424817691280808,0.09633167256902928,1.0383542981483007,1.9314810353767031,C2,4.551,5768,Pinsonneault,0,1,1
701,CK00701,rj120.1138,9002278,4915.428424595465,4.465951951390956,-0.4307163991271517,0.0386322681281146,1.7449045955955145,C2,4.66,5033,Pinsonneault,0,1,1
294,CK00294,rj120.347,11259686,6010.660334793144,4.294016207834007,-0.04457764443981549,4.271131121288229,1.6568628502938054,C2,4.449,6125,Pinsonneault,0,1,1
1597,CK01597,rj120.348,5039228,6467.5529536382455,4.39760946790661,0.1419045148598509,24.50277439627396,1.9470084427492849,C2,4.438,5780,Solar,0,0,1
107,CK00107,rj120.349,11250587,5909.947480919141,4.074472522506299,0.2356234113715112,3.1011839736710645,1.8143803648065444,C2,4.467,6055,Pinsonneault,0,1,1
289,CK00289,rj120.350,10386922,5906.5738944768555,4.060340135641051,-0.4431378205772368,1.735093257366927,1.938543251458577,C2,4.438,5780,Solar,0,1,1
112,CK00112,rj120.351,10984090,5868.638309198824,4.360342134514945,-0.08547917863429602,1.5232817607468974,1.8432979597459096,C2,4.31,6127,Pinsonneault,0,1,1
296,CK00296,rj120.352,11802615,5756.313923795096,4.304620485221776,-0.2136340342365924,0.04973954266866687,1.849375753677149,C2,4.393,6089,Pinsonneault,0,1,1
124,CK00124,rj120.353,11086270,5978.576908064087,4.280786238123904,-0.19764020428534124,2.0302842031915707,1.8325920569897,C2,4.25,6315,Pinsonneault,0,1,1
655,CK00655,rj120.354,5966154,6131.596899578179,4.18921620042961,-0.10942848249635498,2.205131081857864,1.690586653457561,C2,4.39,6465,Pinsonneault,0,1,1
360,CK00360,rj120.355,12107021,5948.867858786409,4.279564139131048,-0.2358279257494357,1.9284914524634569,1.7738124291130724,C2,4.438,5780,Solar,0,1,1
340,CK00340,rj120.722,10616571,5714.049383831705,4.185648784508331,0.34016544196215265,6.73678798179296,1.2172404365341505,C2,3.8560000000000003,5717,Pinsonneault,0,1,1
361,CK00361,rj120.723,12404954,5671.224580525312,4.428326147910193,0.09954666291286747,0.837088402049325,1.4835618366790475,C2,4.5280000000000005,5922,Pinsonneault,0,1,1
142,CK00142,rj120.724,5446285,5456.333971619541,4.3571168728180245,0.25257575956420225,0.06473733838318241,1.4293271870823687,C2,4.581,5566,Pinsonneault,0,1,1
142,CK00142,rj173.986,5446285,5469.328962793416,4.396358599016509,0.25366481721730444,0.3104439241846175,1.3927612639918647,B3,4.581,5566,Pinsonneault,0,1,1
665,CK00665,rj120.725,6685609,5991.954355425359,4.139069232850978,0.28341057171959305,4.762677875139293,1.4190256269692392,C2,4.374,6085,Pinsonneault,0,1,1
678,CK00678,rj120.726,7509886,5213.587563402289,4.651084333301035,0.13245208343533826,1.5774295856374372,1.462732343180036,C2,3.9130000000000003,5174,Pinsonneault,0,1,1
375,CK00375,rj120.727,12356617,5788.676187877368,4.080236400941058,0.17076324848062768,1.47151840018668,1.5378821303420571,C2,4.43,5966,Pinsonneault,0,1,1
649,CK00649,rj120.728,5613330,6169.226452129573,4.02556828408111,0.15162261518525885,7.725390008903995,1.6776121157317745,C2,4.29,6288,Pinsonneault,0,1,1
662,CK00662,rj120.729,6365156,5815.519066337805,4.012574958221892,-0.08546896683766414,0.1383775389401105,1.3645730809000338,C2,4.412,6148,Pinsonneault,0,1,1
345,CK00345,rj120.730,11074541,4964.176793918926,4.5910466533820635,0.005899665198547681,0.8666969539593035,1.6474184828083287,C2,3.74,4939,Pinsonneault,0,1,1
673,CK00673,rj120.731,7124613,6287.583937989643,4.293519559122651,-0.037558323922284316,12.654478715673006,1.3758072387674372,C2,4.338,6557,Pinsonneault,0,1,1
632,CK00632,rj120.732,4827723,5398.645037846485,4.5164556260041895,0.06971391819791553,0.8832546537100985,1.3947991890298963,C2,4.599,5460,Pinsonneault,0,1,1
703,CK00703,rj120.733,9162741,6303.699390527916,4.0991129773943245,0.19985852197712325,7.297545776402309,1.4304096143087943,C2,4.438,5780,Solar,0,1,1
353,CK00353,rj120.734,11566064,6482.875747937137,4.414051197339964,-0.09860684763037696,25.146246015727247,1.516203788082305,C2,4.334,6860,Pinsonneault,0,0,1
717,CK00717,rj120.735,9873254,5629.192161290042,4.278029040073912,0.3210731901711288,0.12866062688955204,1.5198550251084106,C2,4.575,5623,Pinsonneault,0,1,1
350,CK00350,rj120.736,11395587,5799.237505997083,4.47639062903271,0.011351816858101424,0.018329701754816297,1.4336741542876985,C2,4.375,6017,Pinsonneault,0,1,1
333,CK00333,rj120.737,10337258,6161.828749653541,4.285423724572652,0.01639157700195255,8.024024144679991,1.5626946374293262,C2,4.388,6540,Pinsonneault,0,1,1
149,CK00149,rj120.738,3835670,5751.245267032209,4.045473817099975,-0.021023443130638152,2.169224917606545,1.6320575046270784,C2,4.2330000000000005,5719,Pinsonneault,0,1,1
344,CK00344,rj120.739,11015108,5573.975939840665,4.244653661848432,-0.3066517723791771,0.4547326461545642,1.4600190777444426,C2,4.3389999999999995,5981,Pinsonneault,0,1,1
159,CK00159,rj120.740,8972058,6017.1172144409275,4.347232910818102,-0.0951157445046065,2.685668953615964,1.4857889529125117,C2,4.302,6072,Pinsonneault,0,1,1
176,CK00176,rj120.741,6442377,6244.366339723416,4.217454793019753,-0.38219523522189297,10.90266494003333,1.5040873830383836,C2,4.386,6561,Pinsonneault,0,1,1
695,CK00695,rj120.742,8805348,5687.559484136745,4.125153080392212,-0.5526417973926958,0.3460989145559543,1.5260533777125758,C2,4.367,6225,Pinsonneault,0,1,1
664,CK00664,rj120.743,6442340,5715.018808552173,4.3059398762241345,0.0021983457657760346,0.01959781104537184,1.7095362890738728,C2,4.242,5986,Pinsonneault,0,1,1
722,CK00722,rj120.744,9965439,6137.4399548894935,4.331898802476496,-0.2422669753859667,5.333048962664331,1.6231667385486546,C2,4.448,6294,Pinsonneault,0,1,1
331,CK00331,rj120.745,10285631,5494.294756170028,3.860053656259772,0.02698307788053425,0.7756435147961065,2.056698369811284,C2,4.583,5556,Pinsonneault,0,1,1
639,CK00639,rj120.746,5120087,6178.7029639755565,4.315449704792015,-0.0071421473470078215,7.254685376468863,1.6798808726844299,C2,4.417,6431,Pinsonneault,0,1,1
663,CK00663,rj120.747,6425957,4392.6049079755485,4.171749743884432,-0.6356489694750982,3.2744961410717317,1.751982320764277,C2,4.711,4304,Pinsonneault,0,1,0
346,CK00346,rj120.748,11100383,5140.874582446709,4.664714515112613,0.040056561177142055,0.5973128366036764,1.4663420693168605,C2,4.5489999999999995,5109,Pinsonneault,0,1,1
660,CK00660,rj120.749,6267535,5371.657078714111,3.786216857927577,-0.1395346279167909,1.3548977084082447,1.6063648397869734,C2,4.051,5480,Pinsonneault,0,1,1
647,CK00647,rj120.925,5531694,6019.775936736014,3.966968917578273,-0.5463011756735437,2.8794184966224576,1.6867720360049114,C2,4.381,6479,Pinsonneault,0,1,1
988,CK00988,rj120.926,2302548,5146.2489145013315,4.702957295570571,0.05540661504362203,2.244257138977681,1.5945515736880762,C2,3.8789999999999996,5161,Pinsonneault,0,1,1
166,CK00166,rj120.927,2441495,5212.719488645494,4.454141648851321,-0.29722048794836137,0.2803193329883449,1.7672513810163912,C2,4.435,5401,Pinsonneault,0,1,1
387,CK00387,rj120.928,3733628,4814.805221734853,4.6117305914366815,-0.06786556853067167,1.241104292480209,1.9839228959585984,C2,4.438,5780,Solar,0,1,1
686,CK00686,rj120.929,7906882,5660.06206234516,4.411768952364279,-0.04980219708194819,0.0013641402260831106,1.6742320925933432,C2,4.4719999999999995,5558,Pinsonneault,0,1,1
700,CK00700,rj120.930,8962094,5681.48039993491,4.237902650786264,-0.5879590490610278,0.10894918382552343,1.7867821146967002,C2,4.371,5923,Pinsonneault,0,1,1
991,CK00991,rj120.934,10154388,5493.472827838278,4.305806508447317,-0.25465536578767634,0.0011351965930967989,1.9574755103666008,C2,4.071000000000001,5939,Pinsonneault,0,1,1
1230,CK01230,rj122.295,6470149,5090.955134307065,3.013186809746265,-0.09515956181069768,2.9883354961934407,2.0928462582910417,C2,3.0,5103,Pinsonneault,0,1,1
1230,CK01230,rj122.79,6470149,5099.769245498223,3.020508720412855,-0.09032845794257656,3.44331321900715,2.2163289482550224,C2,3.0,5103,Pinsonneault,0,1,1
716,CK00716,rj122.299,9846348,6071.373939392746,4.1062637448378245,0.07846060431414917,4.542739861020301,1.5742103934534497,C2,4.488,6117,Pinsonneault,1,1,1
365,CK00365,rj122.300,11623629,5506.240999600473,4.348444390867861,-0.13945062069536285,0.15598823917162452,1.8308868585938136,C2,4.566,5611,Pinsonneault,0,1,1
365,CK00365,rj122.741,11623629,5533.57975109562,4.381306493560895,-0.12868728992813885,0.24204552230435805,1.946699887808244,C2,4.566,5611,Pinsonneault,0,1,1
94,CK00094,rj122.301,6462863,6186.399370355909,4.223703270905448,0.030283573148950662,7.264173202715613,1.8170072370525725,C2,4.077,6090,KIC,0,1,1
94,CK00094,rj122.769,6462863,6172.354559650727,4.1615592203209175,0.016215758278194537,7.235038968766725,1.892335997212493,C2,4.077,6090,KIC,0,1,1
94,CK00094,rj153.499,6462863,6174.032972505563,4.2168809093094435,0.032646048088829586,7.3355169194236245,1.4476400300907268,B3,4.077,6090,KIC,0,1,1
4,CK00004,rj122.302,3861595,6287.421404874862,4.117441998650429,-0.06855734435135853,36.872846941665465,1.7368482337598847,C2,4.407,6219,Pinsonneault,0,0,1
367,CK00367,rj122.740,4815520,5766.129050904573,4.4900050627436405,0.15549133851053445,2.319582314748541,1.6394482506643062,C2,4.3180000000000005,5864,Pinsonneault,0,1,1
1,CK00001,rj122.742,11446443,5765.7203901635685,4.326460872113734,-0.08480107985307447,0.8884540441761768,1.8875973521962848,C2,4.14,5982,Pinsonneault,0,1,1
274,CK00274,rj122.743,8077137,6079.286247563395,4.048938938960191,-0.10461299052351483,6.093164585147358,1.8843628557554652,C2,4.363,6247,Pinsonneault,0,1,1
273,CK00273,rj122.749,3102384,5758.097355509704,4.4223449954144005,0.2981337818878846,0.8275477576300461,1.5562138460107031,C2,4.5680000000000005,5656,Pinsonneault,0,1,1
82,CK00082,rj122.750,10187017,4943.967566556121,4.635710961823108,0.07015984181008099,1.7112054075890395,1.9504538205580015,C2,3.6239999999999997,4890,Pinsonneault,0,1,1
283,CK00283,rj122.751,5695396,5712.981003443366,4.3847432382914056,0.11736969345307703,3.2335563937557765e-07,1.9253175230914403,C2,3.987,5875,Pinsonneault,0,1,1
63,CK00063,rj122.759,11554435,5626.451303431397,4.752366485057319,0.19137067409654449,5.066606933202193,1.528216071372544,C2,4.404,5656,Pinsonneault,0,1,1
63,CK00063,rj130.1072,11554435,5657.364890526617,4.764409141584133,0.2162796757954351,4.800789566905932,1.2286100398283848,B3,4.404,5656,Pinsonneault,0,1,1
984,CK00984,rj122.760,1161345,5370.576391708216,4.6622243403928705,0.19759286280287144,5.850339509243919,2.4301140724446033,C2,4.14,5598,Pinsonneault,1,1,1
87,CK00087,rj122.761,10593626,5603.807699192168,4.646928803818164,-0.28833030173620205,0.2507486723820556,1.850309539821246,C2,4.364,5842,Pinsonneault,0,1,1
5,CK00005,rj122.762,8554498,5850.7479513875405,4.120178982443325,0.08949187449167757,8.50708113520676,2.044942533008963,C2,4.046,5969,Pinsonneault,1,1,1
366,CK00366,rj122.763,3545478,6522.12194035207,4.399792628069894,0.13039519667758653,34.102220175168675,2.0053112280440266,C2,4.438,5780,Solar,0,0,1
284,CK00284,rj122.766,6021275,5931.547020275172,4.383560968184723,-0.3242007104503287,2.702504762201725,2.187834932634517,C2,4.143,6177,Pinsonneault,0,1,1
84,CK00084,rj122.767,2571238,5578.449145532511,4.437253598192831,-0.06934288687465824,0.26855700445405284,1.84404745526046,C2,4.571000000000001,5623,Pinsonneault,0,1,1
98,CK00098,rj122.768,10264660,6363.130302190247,4.091098582907263,-0.06606621367081336,8.579973611427366,1.8293729343184175,C2,3.9339999999999997,6781,Pinsonneault,0,1,1
7,CK00007,rj122.770,11853905,5841.4494235431275,4.110132463152434,0.13994835972702446,1.985484172277706,1.6917590014436672,C2,4.34,5961,Pinsonneault,0,1,1
108,CK00108,rj122.771,4914423,5928.035172205599,4.14037851495341,0.10011952843753476,2.9871791387123205,1.8167798215904665,C2,4.36,6141,Pinsonneault,0,1,1
122,CK00122,rj122.772,8349582,5704.01992768318,4.144258051304393,0.2807918641191022,0.010392090312459024,1.9525027596035467,C2,4.547,5808,Pinsonneault,0,1,1
123,CK00123,rj122.773,5094751,5945.351664532534,4.195609683448456,-0.08652310825795995,2.438276529845976,2.067284731221969,C2,4.283,6153,Pinsonneault,0,1,1
70,CK00070,rj122.774,6850504,5575.135081121024,4.516790341856637,0.06561446854655949,0.6517748639756924,1.7513108676398788,C2,4.584,5540,Pinsonneault,0,1,1
321,CK00321,rj122.775,8753657,5679.185542288897,4.3681505739360285,0.2698639115290794,0.06984450828317734,1.8466009717047789,C2,4.574,5614,Pinsonneault,0,1,1
1442,CK01442,rj122.776,11600889,5555.360632787229,4.290347520853148,0.4100812412554152,8.267710478326862e-05,1.9339139742172275,C2,4.333,5569,Pinsonneault,0,1,1
644,CK00644,rj122.777,5356593,5823.898146580541,4.296462161268606,-0.13743040756700764,0.009495148697954205,1.8212080670207604,C2,3.798,5688,Pinsonneault,0,1,1
1032,CK01032,rj122.778,2162635,4936.3521880892085,3.5075204459321303,-0.06640284479918394,2.4062368552346567,3.062899461909588,C2,3.575,4965,Pinsonneault,0,1,1
1222,CK01222,rj122.779,4060815,5112.536009664398,3.4281692053976203,0.0015987272657408953,1.4992871349258086,1.8709856529291644,C2,4.574,5019,Pinsonneault,0,1,1
103,CK00103,rj122.780,2444412,5608.031701458142,4.590612172900639,-0.04939660209594197,0.0008978023307755213,1.856569581093072,C2,4.553,5764,Pinsonneault,0,1,1
111,CK00111,rj122.781,6678383,5734.621535392939,4.001521964860377,-0.6005998655320646,0.6980570062709952,1.911034422783056,C2,4.461,6170,Pinsonneault,0,1,1
975,CK00975,rj122.80,3632418,6179.208334071806,4.064436499333871,-0.10889068949387007,7.293445239741637,1.881096649986048,C2,4.438,5780,Solar,0,1,1
3,CK00003,rj122.81,10748390,4917.4934136397505,4.606136811445392,0.3131939071152534,2.2686459407281356,2.0100825287109063,C2,4.438,5780,Solar,0,1,1
972,CK00972,rj122.82,11013201,7189.735204851491,4.934041800684602,-2.164681401193654,40.2608006976601,1.642687600828606,C2,3.822,7995,Pinsonneault,0,0,0
42,CK00042,rj122.83,8866102,6289.494787556132,4.203170684979631,-0.0695068660232612,12.922506531382814,1.9470670223316409,C2,4.217,6228,Pinsonneault,0,1,1
974,CK00974,rj122.84,9414417,6250.058481333183,4.081964462737501,-0.12282827627423333,7.370273213942057,1.9615349080050768,C2,4.36,6277,Pinsonneault,0,1,1
245,CK00245,rj122.85,8478994,5394.381072844859,4.404990371544076,-0.321549434973874,0.04882116213809251,1.9059815731518024,C2,4.438,5780,Solar,0,1,1
69,CK00069,rj122.86,3544595,5643.542079349337,4.502653831821751,-0.17243712144933218,0.12033334481235534,1.7531125824562233,C2,4.436,5648,Pinsonneault,0,1,1
13,CK00013,rj122.87,9941662,5465.503693659305,1.1801950574389937,-1.63340535481125,72.22638026800422,1.882028651665968,C2,3.9330000000000003,9081,Pinsonneault,0,0,0
246,CK00246,rj122.88,11295426,5799.867377140315,4.208272297685768,0.0962316593967671,0.006853112428653718,1.8381625807034965,C2,4.417,5795,Pinsonneault,0,1,1
364,CK00364,rj122.89,7296438,5808.707100272897,4.143723552891635,0.2464982201876963,0.9483161338141786,1.8351947423126609,C2,4.447,5750,Pinsonneault,0,1,1
1019,CK01019,rj122.90,8179973,5026.7268962689395,3.4406054764230523,0.09563836631068688,0.651891434185818,1.9989156964546253,C2,3.7680000000000002,4962,Pinsonneault,0,1,1
261,CK00261,rj122.91,5383248,5798.734537123321,4.618169982799848,0.06473838281202979,0.20354797202508207,1.748270321268653,C2,3.957,5777,Pinsonneault,0,1,1
2,CK00002,rj122.92,10666592,6346.593853842171,4.072306454811402,0.16817931509325787,4.252496043161518,1.928978940819092,C2,4.438,5780,Solar,0,1,1
244,CK00244,rj122.93,4349452,6224.226615662583,4.195062885862746,-0.10961854232060053,9.312319727895368,1.9482066092953008,C2,4.438,5780,Solar,0,1,1
75,CK00075,rj122.94,7199397,5871.750104478505,3.8238434756072786,-0.158520887989137,4.891490494829381,1.92629359236431,C2,4.388999999999999,6014,Pinsonneault,0,1,1
263,CK00263,rj122.95,10514430,5813.55571865517,4.099084747436336,-0.2150443008007131,1.7309419408047937,1.7280231801809096,C2,4.336,5860,Pinsonneault,0,1,1
72,CK00072,rj122.97,11904151,5708.667042041972,4.363926858989677,-0.12145428625063702,1.3128568988813991,1.6739674209906896,C2,4.466,5789,Pinsonneault,0,1,1
41,CK00041,rj122.98,6521045,5883.151704907617,4.121309437661424,0.061736455313568465,2.675886633389109,1.5423374684582172,C2,4.507,5932,Pinsonneault,0,1,1
531,CK00531,rj124.128,10395543,4469.546846869538,4.186931915488234,-0.03454975727153757,3.9592553180218233,2.7227463339665,C2,4.734,4093,Pinsonneault,0,1,0
671,CK00671,rj124.129,7040629,6059.861187066324,4.201326400706757,-0.050514001440096885,4.5813696041350935,1.5802767224376486,C2,4.438,5780,Solar,0,1,1
1026,CK01026,rj124.336,1996399,3935.1882527026123,3.3250528986117023,-1.2046036321529463,5.20170179994271,3.659114371049826,C2,4.747,3956,Pinsonneault,0,1,0
172,CK00172,rj124.497,8692861,5642.792184269784,4.104367086172627,-0.30793603009580595,0.1656025543583104,1.943762988449914,C2,4.535,5884,Pinsonneault,0,1,1
339,CK00339,rj124.498,10587105,5932.766721749262,4.405748222988266,-0.3097482162266089,4.659379455618035,1.7342752616790276,C2,4.453,6274,Pinsonneault,0,1,1
689,CK00689,rj124.499,8361905,5398.028409574336,4.231127852606365,-0.5654890651735958,0.0026228989410872483,1.6520617993285869,C2,4.601,5438,KIC,0,1,1
46,CK00046,rj124.500,10905239,5668.582248854955,4.127878531563869,0.3886404013846677,0.8774898816217538,1.7528050850311692,C2,4.438,5780,Solar,0,1,1
352,CK00352,rj124.501,11521793,5836.144186433947,4.200908590099717,-0.08306005699208416,0.03369077244678853,2.247093703480476,C2,4.388,6001,Pinsonneault,0,1,1
150,CK00150,rj124.502,7626506,5549.424790106789,4.1325110669273135,-0.5123578475246336,0.6602654333332869,1.7717517223859425,C2,4.291,5821,Pinsonneault,0,1,1
670,CK00670,rj124.503,7033671,5628.060078974881,4.056868339108064,0.1434677848073576,0.10446592378501207,1.8709724339648857,C2,4.35,5757,Pinsonneault,0,1,1
674,CK00674,rj124.504,7277317,4937.035979393251,3.5944842633829404,0.17483267645053585,1.5875628003757836,1.8547478048139008,C2,3.674,4864,KIC,0,1,1
351,CK00351,rj124.505,11442793,6002.41881666889,4.280387705618173,0.045467018537324974,3.328126138593277,1.8440523538750937,C2,4.433,6317,Pinsonneault,0,1,1
351,CK00351,rj161.485,11442793,6030.378331731579,4.307149802978982,0.0598728609571242,3.906970552724117,1.4131609469150948,B3,4.433,6317,Pinsonneault,0,1,1
356,CK00356,rj124.506,11624249,5473.698723515115,4.382179103854088,-0.023621029636561867,0.05896790898553084,1.8167484925008959,C2,3.989,5369,Pinsonneault,0,1,1
1535,CK01535,rj125.101,11669125,5705.130796224365,4.393765257124989,-0.4755842989315538,0.7337520722780729,1.554259304848667,C2,4.332,6189,Pinsonneault,0,1,1
1531,CK01531,rj125.102,11764462,5834.655097724294,4.441760364222649,-0.1213857619088871,1.7672308512686503,1.835399893382737,C2,4.402,6069,Pinsonneault,0,1,1
1151,CK01151,rj125.104,8280511,5488.6083180794785,4.351292543130455,-0.2762779166716225,0.10026126152006087,1.6596206786688197,C2,4.428999999999999,5757,Pinsonneault,0,1,1
1215,CK01215,rj125.105,3939150,5998.70221184524,3.9803663968774154,0.003189415109218673,2.520795523934237,1.6578884238190807,C2,4.2330000000000005,6049,Pinsonneault,0,1,1
1315,CK01315,rj125.106,10928043,6087.72216578377,4.290659671984075,0.00284933403021258,4.077272493479218,1.4309193374629068,C2,4.308,6417,Pinsonneault,0,1,1
1478,CK01478,rj125.108,12403119,5482.171323898743,4.200205176192031,-0.04917909995077906,0.889773442204649,1.8634085191365928,C2,4.564,5698,Pinsonneault,0,1,1
1536,CK01536,rj125.110,12159249,5921.56225167631,4.169462104690604,0.1866828083659244,2.761257728717473,1.618603579938198,C2,4.4,6057,Pinsonneault,0,1,1
1314,CK01314,rj125.111,10585852,5094.47293008138,3.5343040722271737,0.04905142084571579,1.6191699765990677,2.1792291240134727,C2,3.697,5186,Pinsonneault,0,1,1
1169,CK01169,rj125.112,10319385,5666.377230144257,4.379746802423416,0.1147899572676654,0.016412976462331308,1.7603073421754023,C2,4.521,5957,Pinsonneault,0,1,1
1445,CK01445,rj125.87,11336883,6266.852382502192,4.1621715392656755,0.05958121305574826,13.727145659992392,1.8166401686077704,C2,4.356,6532,Pinsonneault,0,1,1
1463,CK01463,rj125.88,7672940,6409.938627259253,4.230312736811854,-0.11452196359132992,10.648368749380749,1.6732279455912882,C2,4.438,5780,Solar,0,1,1
1241,CK01241,rj125.89,6448890,4923.816690673445,3.329398361784553,0.3787292836102769,1.5450105635244458,1.9121874919242905,C2,3.218,5004,Pinsonneault,0,1,1
1241,CK01241,rj153.1311,6448890,4920.617070597403,3.3213522450894826,0.3866766127031117,1.6181189667443925,1.9964890433027855,C2,3.218,5004,Pinsonneault,0,1,1
1282,CK01282,rj125.90,8822366,6011.012073341844,4.096101450709088,-0.27387388296208265,6.13310610817819,1.6155224862358624,C2,4.243,6309,Pinsonneault,0,1,1
1162,CK01162,rj125.91,10528068,5702.478908579323,4.195361509133347,-0.30478029074547114,0.13471323338278673,1.9383213216628052,C2,4.276,6139,Pinsonneault,0,1,1
1117,CK01117,rj125.92,3114811,6376.27262312684,4.065143330051555,-0.1150814031020807,9.44878285595358,1.8384598916298591,C2,4.401,6501,Pinsonneault,0,1,1
1532,CK01532,rj125.93,11656246,6110.428544824019,4.183054644747188,0.09251513221647524,6.19519621675249,1.582989424661244,C2,4.291,6447,Pinsonneault,0,1,1
1439,CK01439,rj125.94,11027624,5998.794184639018,4.065203951004921,0.10043109260312556,4.821902445617068,1.7353807624056858,C2,4.306,6200,Pinsonneault,0,1,1
1220,CK01220,rj125.95,4043190,5319.004445014605,3.782837343253804,0.10216450299494872,1.6677926654037107,1.7664139703185169,C2,4.53,5167,Pinsonneault,0,1,1
1474,CK01474,rj125.96,12365184,6323.689896716316,4.129953221325863,0.11111346863749944,13.434454463431466,1.7781327000306646,C2,4.093999999999999,6740,Pinsonneault,0,1,1
1474,CK01474,rj147.132,12365184,6340.797309913008,4.146443567308917,0.11919294694442953,13.536969401319663,1.8782969717191949,C2,4.093999999999999,6740,Pinsonneault,0,1,1
1474,CK01474,rj150.141,12365184,6336.7082301940745,4.145241088523587,0.11992947220191726,13.536235718528431,1.762146594633741,C2,4.093999999999999,6740,Pinsonneault,0,1,1
1530,CK01530,rj125.97,11954842,5923.327031624537,4.043608975398106,-0.6172294362729124,0.011441460625664536,1.596723315490492,C2,4.413,6265,Pinsonneault,0,1,1
1001,CK01001,rj125.99,1871056,6205.633696777333,4.0520202804604315,0.04022315595222442,8.947684865202943,1.6212856875910322,C2,3.804,6235,Pinsonneault,0,1,1
711,CK00711,rj127.504,9597345,5610.196194615508,4.406270345919283,0.3752122189930142,0.000327420897358266,1.477531722735425,C2,4.449,5611,Pinsonneault,0,1,1
687,CK00687,rj127.505,7976520,5889.360147059121,4.413866739436007,0.016736093227464142,3.776795162480928,1.8256949459772944,C2,4.498,5885,Pinsonneault,0,1,1
500,CK00500,rj127.706,4852528,4754.745722365692,4.605600131420154,0.05337203146948709,2.8749658007075505,2.098178261949159,C2,4.691,4443,Pinsonneault,0,1,0
1361,CK01361,rj127.707,6960913,4472.039923392572,4.153487702271162,-0.12403145362023354,4.021634343089836,1.9053890599493173,C2,4.723,4200,Pinsonneault,1,1,0
698,CK00698,rj127.708,8891278,6227.253262533562,4.1855993197571975,-0.05651345534069985,8.909001337086119,2.059048422169135,C2,4.438,5780,Solar,1,1,1
645,CK00645,rj127.709,5374854,5821.941628374293,4.127941919378498,-0.3303043500205085,1.5456486038578898,1.7201000807456481,C2,4.093999999999999,6307,Pinsonneault,0,1,1
156,CK00156,rj127.710,10925104,4770.51746637046,4.551076126946184,0.08428745946600259,2.321206222523704,2.0597897178776705,C2,4.667,4579,Pinsonneault,0,1,0
676,CK00676,rj127.722,7447200,4686.912284928614,4.4935633120187735,0.07988192999008338,4.415267507834186,2.0728017899187283,C2,4.692,4424,Pinsonneault,0,1,0
676,CK00676,rj128.477,7447200,4720.274383756178,4.6156456108026305,0.099954287820105,3.7950860124776935,2.1694002671200288,C2,4.692,4424,Pinsonneault,0,1,0
1175,CK01175,rj127.723,10350571,5588.507963575133,3.713011473053286,0.00276393180557683,3.505496922592439,1.8413055546176136,C2,4.566,5650,Pinsonneault,0,1,1
1150,CK01150,rj127.724,8278371,5795.964828958127,4.348712369578935,0.05280661227675089,2.5491531556894524,1.8689642768592247,C2,4.523,5913,Pinsonneault,0,1,1
1218,CK01218,rj127.725,3442055,5654.154286671053,4.446154298827591,-0.062290605285037735,0.0037128405983388735,2.0646312779837803,C2,4.38,5871,Pinsonneault,0,1,1
1116,CK01116,rj127.726,2849805,5751.660013108168,4.324048746353545,-0.013168579674591232,0.17940249438775702,1.978286848854282,C2,4.496,6029,Pinsonneault,0,1,1
1401,CK01401,rj127.727,9030447,7002.426336029625,5.200607198744128,-1.9260050183398447,11.92609802319639,1.8601816097696664,C2,4.303,6911,Pinsonneault,0,1,1
1378,CK01378,rj127.728,7375795,5613.045932188589,3.983246641301,-0.3635803337605231,0.26271932180658264,1.969484020245624,C2,4.438,5780,Solar,0,1,1
555,CK00555,rj127.888,5709725,5253.206101890988,4.299741129150049,0.024881567274448704,0.7000643099714083,1.9646062407499867,C2,4.6,5408,Pinsonneault,0,1,1
1199,CK01199,rj127.889,3859079,4854.464389726816,4.548832065055071,0.07767540006365486,1.8762610916748568,1.7265337551476558,C2,4.63,4767,Pinsonneault,0,1,1
306,CK00306,rj127.890,6071903,5357.3486137757145,4.673606335544086,0.12272333203166587,0.8001583913871804,1.8990864889083656,C2,3.9560000000000004,5275,Pinsonneault,0,1,1
1344,CK01344,rj127.891,4136466,6013.1871149655735,4.192981883579323,-0.4554560297179099,0.9251380610468104,1.9041949667933813,C2,4.506,6035,Pinsonneault,0,1,1
684,CK00684,rj128.478,7730747,5297.038258184638,3.787332802305565,0.033260904237286545,1.0690220434767794,2.070927766325656,C2,3.9589999999999996,5474,Pinsonneault,0,1,1
162,CK00162,rj128.479,8107380,5837.8388111790255,4.29674509201228,0.17675102162754816,1.978960286887184,2.0341160413144963,C2,4.449,5816,Pinsonneault,0,1,1
148,CK00148,rj128.489,5735762,5235.9551194332425,4.437965109315006,0.2257151608695541,0.00585771670226487,1.9208384370222464,C2,4.523,5189,Pinsonneault,0,1,1
180,CK00180,rj128.490,9573539,5656.3364544560445,4.704698199620541,0.0023580951835814,1.7372349613701703,1.7600925677734305,C2,4.571000000000001,5631,Pinsonneault,0,1,1
64,CK00064,rj128.491,7051180,5351.959989192553,3.81738088793596,0.010411533482195236,1.6368179509008989,1.8614378159674911,C2,3.9419999999999997,5339,Pinsonneault,0,1,1
18,CK00018,rj128.492,8191672,6289.958090950153,4.0820745510583345,-0.031239748946354156,3.891514473275339,1.8210510442330656,C2,4.438,5780,Solar,0,1,1
316,CK00316,rj128.76,8008067,5654.974604238041,4.3740084597790245,0.36539151477198784,0.09571357131022196,2.0064392645005267,C2,4.325,5703,Pinsonneault,0,1,1
292,CK00292,rj128.77,11075737,5810.083226429697,4.51789853378706,-0.2603216569998508,1.7199764422604793,1.6498608356921882,C2,4.253,6027,Pinsonneault,0,1,1
116,CK00116,rj128.78,8395660,5898.0496814764465,4.426611299753072,-0.17892963311354376,0.153497276730149,1.6925055221935708,C2,3.9560000000000004,6281,Pinsonneault,0,1,1
97,CK00097,rj128.79,5780885,6034.458831190024,3.9547469716305215,0.13984702573383867,2.48769129383287,1.7689218459468914,C2,4.276,6189,Pinsonneault,0,1,1
104,CK00104,rj128.80,10318874,4844.699249531687,4.558035742569106,0.3319501983620775,0.028644813083231968,2.161577003708878,C2,4.667,4579,Pinsonneault,0,1,0
299,CK00299,rj128.81,2692377,5564.362142502412,4.521114078745619,0.16164406894031874,0.031402664838427574,1.7248330672461123,C2,3.968,5711,Pinsonneault,0,1,1
99,CK00099,rj128.82,8505215,4966.79362219312,4.253128766978182,-0.3686963212607873,0.6714339322944392,1.6441795476950614,C2,4.532,5162,Pinsonneault,0,1,1
305,CK00305,rj128.83,6063220,4886.965932390288,4.5833708842697645,0.2049261368643084,1.6303012815132538,1.81048896153359,C2,4.6339999999999995,4747,Pinsonneault,0,1,1
165,CK00165,rj128.96,9527915,5163.805572031524,4.336556283435153,-0.3112115246153875,0.10272287463861153,1.7640070621666184,C2,4.638,5199,Pinsonneault,0,1,1
17,CK00017,rj128.97,10874614,5728.186404933422,4.260695770627714,0.38650752885913137,0.09584413177141672,1.8330916948876583,C2,4.438,5780,Solar,0,1,1
707,CK00707,rj129.320,9458613,5969.2025524939745,4.098220356803213,0.08487359282168393,3.89664492219346,1.6951097659517904,C2,4.273,6213,Pinsonneault,0,1,1
1168,CK01168,rj129.321,10460629,6098.862357884816,4.104047850706735,-0.023469772150713518,6.312724299554392,1.6276940709942405,C2,4.228,6465,Pinsonneault,0,1,1
720,CK00720,rj129.325,9963524,5278.390866931772,4.667604974185913,-0.03238363242698725,4.032572420549235,1.7266117209459615,C2,4.538,5324,Pinsonneault,0,1,1
128,CK00128,rj129.326,11359879,5695.624575683284,4.283638363656788,0.2527290700914405,0.1583554877457456,1.907243409285164,C2,4.1819999999999995,5839,Pinsonneault,0,1,1
131,CK00131,rj129.327,7778437,6530.137429206843,4.4319349181075465,0.22210636976016876,29.051728554229932,1.8924531901615411,C2,4.4030000000000005,6413,Pinsonneault,0,0,1
1216,CK01216,rj130.1076,3839488,5964.402005874908,4.080801643846343,-0.14963824443637588,2.5318475470969064,1.5594477997024483,C2,4.331,6120,Pinsonneault,0,1,1
1236,CK01236,rj130.1077,6677841,6488.215200347865,4.42687409703754,-0.19587845292484446,30.826424160815364,1.6348143142327785,C2,4.349,6783,Pinsonneault,0,0,1
392,CK00392,rj130.1082,3942670,5966.806656589882,4.148994115855019,0.050247018273945135,3.1563787605310267,1.5685133622791898,C2,4.273,5892,Pinsonneault,0,1,1
1533,CK01533,rj130.1083,7808587,5858.522256569792,4.414104801754025,-0.3372690250571653,0.26278989001769193,1.5477904336970827,C2,4.416,6356,Pinsonneault,0,1,1
1128,CK01128,rj130.1094,6362874,5359.966070129651,4.360120883126863,-0.09339484575695488,0.9506151048187056,1.599840866262837,C2,4.595,5483,Pinsonneault,0,1,1
1412,CK01412,rj130.1095,8950853,5977.796709909575,4.1836789895892315,0.08511532521640079,3.144868430165024,1.6819251586245811,C2,4.409,6211,Pinsonneault,0,1,1
1002,CK01002,rj130.1096,1865042,5408.751123858945,4.333115940336646,0.05561117897716485,0.2151839832277085,1.737041011763587,C2,4.621,5305,Pinsonneault,0,1,1
1113,CK01113,rj130.1098,2854914,6095.589394252253,4.265921598896662,-0.02302405036850101,5.049600785442396,1.6625908882449199,C2,4.388,6315,Pinsonneault,0,1,1
1375,CK01375,rj130.1099,6766634,6122.7886004522215,4.174915433559995,-0.3638293742163428,8.684570001271473,1.6988836657668376,C2,4.438,5780,Solar,0,1,1
1279,CK01279,rj130.1100,8628758,5715.024046829934,4.312987533185318,-0.08496236815099402,0.06850755432111799,1.5814599079565368,C2,4.544,5829,Pinsonneault,0,1,1
1242,CK01242,rj130.1101,6607447,6114.967785369937,4.202206701121916,-0.10398931730027837,5.230594277617951,1.7050173741224544,C2,4.415,6441,Pinsonneault,0,1,1
1353,CK01353,rj130.1104,7303287,5970.525285568232,4.553634050704201,-0.05598954563522171,5.341998982969536,1.8437266338869482,C2,4.078,6261,Pinsonneault,0,1,1
611,CK00611,rj130.1105,6309763,6323.8450959556485,4.282705234766768,0.041190191142694975,12.247363776599435,1.8547117382199456,C2,4.426,6365,Pinsonneault,0,1,1
654,CK00654,rj130.1304,5941160,5813.805137642557,4.52539419485061,-0.0851354181421779,1.940667999324043,1.7511743458078703,C2,4.2410000000000005,6035,Pinsonneault,0,1,1
672,CK00672,rj130.1305,7115785,5577.34181230541,4.449328808761502,0.0945950122890979,0.2454793373624098,1.7642711636933426,C2,4.164,5758,Pinsonneault,0,1,1
138,CK00138,rj130.1319,8506766,6515.174756372482,4.347819426436693,-0.3149122850919742,22.414945943828727,1.8623747094730356,C2,4.122,7059,Pinsonneault,0,0,0
658,CK00658,rj130.1320,6062088,5906.442308167806,4.474809129009709,0.014588207465318526,0.9919205625449224,1.9130739334404865,C2,4.524,5924,Pinsonneault,0,1,1
1609,CK01609,rj130.1889,5009743,5975.586454557073,4.297089415749477,-0.5681917932748648,0.6267063994871291,1.869500004815244,C2,4.4430000000000005,6292,Pinsonneault,0,1,1
1576,CK01576,rj130.1890,5299459,5513.792661281509,4.309838897741043,0.17960658914880556,0.8906287459242554,1.986754658899978,C2,4.345,5574,Pinsonneault,0,1,1
1309,CK01309,rj130.2084,10854768,6438.460650884979,4.254420855202271,-0.07320644579055323,21.18139698455272,1.7197087802021112,C2,4.279,7108,Pinsonneault,0,0,0
1118,CK01118,rj130.2085,2853446,6010.579343264513,4.202421342339094,-0.12515245408023504,2.667864492485875,1.5867479145144523,C2,4.3389999999999995,6318,Pinsonneault,0,1,1
1148,CK01148,rj130.2086,8410727,6112.621040037787,4.2779454140371564,0.116448088553367,4.504001526500305,1.985796481222012,C2,4.29,6416,Pinsonneault,0,1,1
1165,CK01165,rj130.2092,10337517,5412.165153177415,4.4496679292903165,-0.07263544895427793,0.6337529803614028,1.6792347678581807,C2,4.2780000000000005,5811,Pinsonneault,0,1,1
1335,CK01335,rj130.2093,4155328,6361.447067063394,4.094478157918571,0.1113899408253067,12.68336729948276,1.9039035475944373,C2,4.035,6221,Pinsonneault,0,1,1
1308,CK01308,rj130.2094,10586208,5685.847928989902,4.128389103558813,-0.029324405545894695,0.5349057157761636,2.0223409958362297,C2,4.507,5956,Pinsonneault,0,1,1
1115,CK01115,rj130.2095,3116412,5671.585125056681,4.113847843889411,0.07099782381353792,1.4967752983336724,1.740872477868998,C2,4.218999999999999,5685,Pinsonneault,0,1,1
203,CK00203,rj130.2101,10619192,5722.274586476239,4.654935816010353,0.29811721595264984,3.687964946304305,1.8281778515610725,C2,4.494,5823,Pinsonneault,0,1,1
1145,CK01145,rj130.2102,8313667,5992.563324265435,4.388440242795693,0.019996702779841127,2.8530160214644598,1.9113114850808492,C2,4.498,6059,Pinsonneault,0,1,1
135,CK00135,rj130.2280,9818381,5993.945982630941,4.253977219531865,0.3609731535451286,4.771861428222234,2.056412438110569,C2,4.475,6145,Pinsonneault,0,1,1
151,CK00151,rj130.2281,2307199,6182.897361411512,4.300501373700013,-0.1908695979226208,8.809294039026693,1.6407680555036972,C2,4.418,6288,Pinsonneault,1,1,1
708,CK00708,rj130.2287,9530945,6084.590024963232,4.175670056864168,-0.2082937559963168,6.805138298019749,1.7339165111195067,C2,4.4510000000000005,6279,Pinsonneault,0,1,1
1606,CK01606,rj130.2288,9886661,5447.377548868747,4.498275555939336,0.09144471651780403,0.11196759963459213,1.7850111399692896,C2,4.571000000000001,5548,Pinsonneault,0,1,1
1376,CK01376,rj130.2289,6774826,5737.920425275737,2.5286834810210954,-0.9493550916634166,105.62966223792877,1.78753794400971,C2,4.438,5780,Solar,0,0,1
219,CK00219,rj130.2297,6305192,6042.431290572467,4.187930858425119,0.04838253967780212,12.65285914878499,1.9835162035113616,C2,4.573,5596,Pinsonneault,1,1,1
561,CK00561,rj130.2510,6665695,5063.15241839498,4.358336552152617,-0.2376802877980909,0.07538968574636584,1.6968915674105087,C2,4.591,5234,Pinsonneault,0,1,1
401,CK00401,rj130.2511,3217264,5470.011506779362,4.462875443838791,0.34438964461732113,0.020395630604904014,1.7388905784776612,C2,4.0,5376,Pinsonneault,0,1,1
442,CK00442,rj130.2512,3745690,5822.726895248216,4.341925175759842,-0.09264523834210817,0.12798906971440727,1.7410796293972406,C2,4.519,5969,Pinsonneault,0,1,1
247,CK00247,rj130.2522,11852982,3928.898125624978,3.3851555735807795,-1.2419291738372542,5.485051331243214,3.668827197351435,C2,4.747,3965,Pinsonneault,0,1,0
22,CK00022,rj130.475,9631995,5907.885540502445,4.238761179491545,0.18264639015593045,1.4254777550891575,1.4799414029406732,C2,4.493,6076,Pinsonneault,0,1,1
657,CK00657,rj130.476,6020753,4788.419211538145,4.4690203520747565,-0.2718502795552281,0.09559299071447393,1.4948324912704525,C2,4.6339999999999995,4763,Pinsonneault,0,1,1
694,CK00694,rj130.482,8802165,5684.346717791578,4.486167904807541,0.19777571186696616,0.06733752970461926,1.885514359227247,C2,4.552,5775,Pinsonneault,0,1,1
1010,CK01010,rj130.493,1027438,6099.3209932187,4.14854682045872,-0.1238035000671893,7.06576235326011,1.925539096459982,C2,4.157,6509,Pinsonneault,0,1,1
628,CK00628,rj130.494,4644604,5695.520522284007,4.345290230624069,-0.4615703484263119,0.10801150847927476,1.9284348308235464,C2,4.235,6022,Pinsonneault,0,1,1
685,CK00685,rj130.495,7764367,6465.0548688352665,4.362499189377221,-0.1696227169220197,14.922680174498673,2.0278614947778943,C2,4.1610000000000005,6348,Pinsonneault,0,1,1
629,CK00629,rj130.496,4656049,5989.329986379644,4.186101245596882,-0.4350912604162417,1.5756083699273904,1.8275986873693275,C2,4.178,6459,Pinsonneault,0,1,1
179,CK00179,rj130.497,9663113,6086.4640161585685,3.9574107759631745,0.166838581541055,9.008791295051823,1.858284385535468,C2,4.421,6081,Pinsonneault,0,1,1
718,CK00718,rj130.498,9884104,5938.805771125117,4.371091293234396,0.36702242132573015,1.8781974520487619,1.8975756686043388,C2,4.506,6027,Pinsonneault,0,1,1
1534,CK01534,rj130.499,4741126,6182.362860009526,4.221188051678809,-0.0375585407442608,7.769868509407519,1.8428002936751482,C2,4.4030000000000005,6396,Pinsonneault,0,1,1
1379,CK01379,rj130.500,7211221,5739.574331800151,4.39313633105913,-0.1280385335767634,0.1656549867879522,2.008991838274397,C2,4.538,5868,Pinsonneault,0,1,1
1275,CK01275,rj130.501,8583696,5844.6054473239465,4.238743724800689,-0.041362275531551834,0.048039091575120096,1.9968429836276147,C2,4.44,5626,Pinsonneault,0,1,1
1444,CK01444,rj130.502,11043167,6126.272618950937,4.010218205366639,-0.0018038936762329013,8.009001414251339,1.9084456234939973,C2,4.2330000000000005,6372,Pinsonneault,0,1,1
693,CK00693,rj130.672,8738735,6013.489381761849,4.101230712247269,-0.10612891696589967,6.1606917225983775,2.0296442333615548,C2,4.437,6343,Pinsonneault,0,1,1
691,CK00691,rj130.673,8480285,5902.955265104663,4.101572974105695,-0.4432493023071358,1.657958177428014,1.8920478484526109,C2,4.345,6277,Pinsonneault,0,1,1
137,CK00137,rj130.690,8644288,5431.256773269271,4.351414665443167,0.2552803114434181,0.7378463616716164,1.9753297738273128,C2,4.439,5397,Pinsonneault,0,1,1
330,CK00330,rj130.691,11361646,5842.705357659721,4.050049152182167,-0.060004716506356415,1.859943188064166,1.922022138579455,C2,4.2589999999999995,6027,Pinsonneault,0,1,1
661,CK00661,rj130.876,6347299,5887.722321575866,4.456002042938965,-0.00015638906586964724,2.342228960182766,1.6287384811310797,C2,4.399,6098,Pinsonneault,0,1,1
709,CK00709,rj130.877,9578686,5326.275908650273,4.279416701782531,-0.2471669217266725,0.5709227517588555,1.9186724636497496,C2,4.524,5658,Pinsonneault,0,1,1
1311,CK01311,rj130.881,10713616,5765.23978577279,4.333978429951626,-0.5060365587963132,2.0691114838535203,1.5986556514959795,C2,4.204,6186,Pinsonneault,0,1,1
1608,CK01608,rj130.882,10055126,5914.941690175179,4.2837771066031936,-0.10284491248644516,2.5855650071268887,1.6044980146527368,C2,4.385,6284,Pinsonneault,0,1,1
386,CK00386,rj130.896,3656121,5973.0481342832845,4.396665661384482,-0.012464972816941084,3.2096196927738427,1.6760972965939342,C2,4.378,6212,Pinsonneault,0,1,1
173,CK00173,rj130.897,11402995,5735.363787725672,4.299699131797388,-0.031724375219573886,0.04791092493866645,1.7446307808827224,C2,4.502,6030,Pinsonneault,0,1,1
633,CK00633,rj130.898,4841374,5763.049084509265,4.146570735644933,-0.2659061057961381,0.09322192543492824,2.015193179861245,C2,4.027,6074,Pinsonneault,0,1,1
682,CK00682,rj130.899,7619236,5666.848746648569,4.460956373793127,0.3297614779833136,0.2998143968599776,1.7552966473717897,C2,4.5,5686,Pinsonneault,0,1,1
348,CK00348,rj130.900,11194032,4830.8123405974575,4.566779105644077,0.06056288412045159,1.5758647850728271,2.0055145193647332,C2,4.635,4742,Pinsonneault,0,1,1
337,CK00337,rj130.901,10545066,5761.526522483202,4.3359504254122845,0.03226618074915095,1.2813990651585128,1.696258158879154,C2,4.508,6010,Pinsonneault,0,1,1
127,CK00127,rj130.902,8359498,5568.780104022073,4.402904557903482,0.3183250708876313,1.9084543309807358,1.8294151683254924,C2,4.534,5696,Pinsonneault,0,1,1
1452,CK01452,rj130.903,7449844,6753.799360481125,3.852306563231077,-0.41105622755169896,30.82818956004094,1.8097115833483592,C2,4.101,7163,Pinsonneault,1,0,0
1050,CK01050,rj130.904,5809890,5113.50221652503,4.597557099242193,0.03664680458815118,0.008053955536925894,2.0310639266126054,C2,4.551,5097,Pinsonneault,0,1,1
119,CK00119,rj131.1101,9471974,5709.629191695269,3.9603580352291,0.3729765102948448,0.07348838943608382,1.9334867122154236,C2,4.437,5634,Pinsonneault,0,1,1
1208,CK01208,rj131.1102,3962440,6262.327157246308,4.126837136498245,-0.22166483588271824,7.964113579583402,1.7871402160258725,C2,4.4,6480,Pinsonneault,0,1,1
652,CK00652,rj131.1103,5796675,5356.2512098092575,4.6365259353645465,0.07705245379603201,0.06659011400093906,1.914085435683272,C2,4.678999999999999,4883,Pinsonneault,1,1,1
214,CK00214,rj131.340,11046458,5467.555727511366,4.361189649741259,0.4002735402636824,1.345530481236552,2.0484660614548815,C2,4.436,5476,Pinsonneault,0,1,1
1964,CK01964,rj131.488,7887791,5578.5549455930895,4.4405085558776465,0.007447902263642212,0.14166925587257118,1.884053832368998,B5,3.835,5541,Pinsonneault,0,1,1
1962,CK01962,rj131.489,5513648,5929.815090396606,4.118400398901718,-0.10841689920071787,3.7885983733095627,1.8572607485323465,B5,4.438,5780,Solar,0,1,1
1613,CK01613,rj131.490,6268648,6059.361875567624,4.266781023261951,-0.5650734732633867,8.980807461455498,2.110437584667636,B5,4.438,5780,Solar,1,1,1
1615,CK01615,rj131.491,4278221,5979.4570727992,4.401147462085755,0.15664022490849286,7.535919117099036,1.902199580992892,B5,4.547,5808,Pinsonneault,0,1,1
1616,CK01616,rj131.492,9015738,6035.810807834257,4.284510032507906,0.12404692208100496,4.811003862491517,2.030945012288935,B5,4.5280000000000005,5942,KIC,0,1,1
1618,CK01618,rj131.493,7215603,6179.462483330752,4.146076233745015,0.07553253599558267,9.682148188038685,1.990124811370772,B5,4.322,6342,Pinsonneault,0,1,1
1890,CK01890,rj131.494,7449136,6066.486557864159,4.124162082232213,0.03607664083763886,6.88106928334699,2.4253624959890763,B5,4.343,6169,Pinsonneault,0,1,1
1619,CK01619,rj131.495,4276716,4900.238366282518,4.530687809842541,-0.33856914048677583,1.6432684669351367,2.4196679233219256,B5,4.62,4827,Pinsonneault,0,1,1
1621,CK01621,rj131.496,5561278,6039.676921058857,4.003495370692667,-0.06868272999969137,5.5151798526748514,2.1775075465281986,B5,4.325,6218,Pinsonneault,0,1,1
1883,CK01883,rj131.497,11758544,5992.974708805132,4.098324149301373,-0.029607039937546525,6.221600939183912,2.1970890087502286,B5,4.336,6294,Pinsonneault,0,1,1
2149,CK02149,rj131.498,10617017,6195.152787176097,4.180953705722799,0.17144250376795506,8.60012341205237,2.577135973315852,B5,4.202,6314,Pinsonneault,0,1,1
1930,CK01930,rj131.499,5511081,5881.542293106712,4.00292130103242,-0.09421623345707432,4.59056736111684,2.0295790833105367,B5,4.064,6164,Pinsonneault,0,1,1
1781,CK01781,rj131.500,11551692,4954.380082595712,4.660509511837039,0.15645854061701642,4.255295737576505,2.1431909895025494,B5,3.615,4888,Pinsonneault,0,1,1
2169,CK02169,rj131.501,9006186,5420.169544557241,4.577377603347463,0.13018194239726233,0.6465084328234034,2.1207790253678445,B5,4.417,5444,Pinsonneault,0,1,1
1822,CK01822,rj131.503,5124667,6012.199293794233,4.364799037414432,-0.35588493514623953,4.042322008400709,2.1503361601678788,B5,4.208,6221,Pinsonneault,0,1,1
1808,CK01808,rj131.504,7761918,6128.105951031739,4.34129581574318,-0.02615115173174428,6.470990660640979,2.0838482028090675,B5,4.351,6278,Pinsonneault,0,1,1
2287,CK02287,rj131.505,9718066,4795.287838417334,4.525804225392228,-0.0007687788881632768,2.6729933539437267,2.0956753362115657,B5,4.647,4684,Pinsonneault,0,1,0
2133,CK02133,rj131.506,8219268,4682.978227473197,2.9052484010793957,0.35327333961113633,3.5591474331219928,2.4776267300309844,B5,2.8539999999999996,4837,Pinsonneault,0,1,1
1692,CK01692,rj131.507,6616218,5443.189897793998,4.541284410372889,0.3697395623254807,0.0323275258979101,1.9642411616087343,B5,4.468999999999999,5224,KIC,0,1,1
2311,CK02311,rj131.508,4247991,5666.765998973559,4.67477631282441,0.13038600367542513,12.584517422194812,1.9909897257299995,B5,4.588,5523,Pinsonneault,1,1,1
2208,CK02208,rj131.509,10531955,5859.413086171522,4.307976265438037,0.054735382609441226,1.2216037023004724,1.936100622660048,B5,4.438,5780,Solar,0,1,1
1809,CK01809,rj131.510,8240797,5763.691899585393,4.484958228218059,0.06494677011421733,1.6000849191219633,2.081543683168729,B5,4.438,5780,Solar,0,1,1
2029,CK02029,rj131.512,9489524,5257.207946435504,4.697191216753505,-0.2135049893498191,1.7991508599748536,2.028188542621353,B5,4.635,5225,Pinsonneault,0,1,1
1797,CK01797,rj131.513,10676014,5008.658790964748,4.699157911902006,0.13709389979013933,3.7536201780850864,2.111711492302522,B5,4.598,4909,Pinsonneault,0,1,1
2312,CK02312,rj131.514,10026544,6229.583556224528,4.068446785709123,-0.4154124138716998,6.055871877899219,2.1920025292191143,B5,4.454,6263,Pinsonneault,0,1,1
1628,CK01628,rj131.515,6975129,6185.183089106882,4.414308167951473,0.07430042999972156,10.286859910412446,2.5659991225568217,B5,4.135,6198,Pinsonneault,0,1,1
439,CK00439,rj131.714,12470954,5457.408939499873,4.352890788800623,0.3260199508451824,0.02819529757440975,1.890572309880183,C2,4.613,5355,Pinsonneault,0,1,1
152,CK00152,rj131.914,8394721,6308.08955490149,4.22924940798079,-0.035164220259609316,14.004556723707736,1.8350548615393223,C2,4.422,6411,Pinsonneault,0,1,1
961,CK00961,rj133.587,8561063,3717.6477859974248,3.8366710063698046,-2.2254198421073768,7.58601266110143,3.668827172891597,C2,4.438,5780,Solar,0,1,1
201,CK00201,rj133.593,6849046,5544.04902541475,4.3192203051802025,0.30755550070356164,1.1415016184774185,2.068175669703592,C2,4.4510000000000005,5628,Pinsonneault,0,1,1
517,CK00517,rj133.594,8015907,5547.3048823818135,4.578640134904735,0.20156155112338295,1.793205381422668,2.2423591265025933,C2,4.315,5669,Pinsonneault,0,1,1
197,CK00197,rj133.595,2987027,4937.018183902877,4.412027457266393,-0.09140692439085832,1.82423353469783,2.2772144473057683,C2,4.567,5039,Pinsonneault,0,1,1
1909,CK01909,rj134.195,10130039,5878.5374841114635,4.437312922620523,-0.044788330429582336,0.13543150327531814,1.8912630581712533,C2,4.46,6095,Pinsonneault,0,1,1
1961,CK01961,rj134.196,7269493,5415.948620605486,4.594266595852889,-0.024886591207105367,2.717848316964296,1.7756551376849787,C2,3.9539999999999997,5539,Pinsonneault,0,1,1
1929,CK01929,rj134.197,10136549,5684.2455568670875,4.066778604825575,0.02081301311790969,1.7417497065981395,1.6247033708660306,C2,4.121,5900,Pinsonneault,0,1,1
1824,CK01824,rj134.198,2989404,5960.296369817436,4.3255519471099815,-0.28869515660524325,1.1616892624894255,1.8793899586385705,C2,4.209,6252,Pinsonneault,0,1,1
1715,CK01715,rj134.199,9836959,5815.86043387102,4.302457401137348,-0.3627732645762939,1.8509416998756698,1.6627068585922076,C2,4.156000000000001,6348,Pinsonneault,0,1,1
1796,CK01796,rj134.200,10019399,6026.608332790997,4.456656944007404,-0.08377544180254344,4.0774359249068794,1.679514816476508,C2,4.438,5780,Solar,0,1,1
2273,CK02273,rj134.201,9717943,6024.260792001223,4.271090618450639,0.2037153260286433,4.317150367991095,1.6539375931620544,C2,4.308,6162,Pinsonneault,0,1,1
2173,CK02173,rj134.202,11774991,4877.053423466839,4.662556578079424,0.07075888538528925,2.1820813389231306,1.8425302745736276,C2,4.637,4738,Pinsonneault,0,1,1
548,CK00548,rj134.203,12600735,5998.331364691494,4.224047968528914,-0.13543915576769014,1.9565919828195129,1.8059511617817088,C2,4.427,6359,Pinsonneault,0,1,1
490,CK00490,rj134.204,3239945,4897.3184321058725,4.524564945473041,-0.03165365517295172,1.892248014620688,1.8692728085310248,C2,4.601,4911,Pinsonneault,0,1,1
403,CK00403,rj134.205,4247092,6190.435488778949,4.132842263508994,-0.0381248094622771,10.030201663399506,1.8659736653692889,C2,4.437,5785,Pinsonneault,0,1,1
1426,CK01426,rj134.206,11122894,5699.117963271557,4.525129291397518,-0.21292001346309686,0.012119628823773263,1.8926648798892247,C2,4.435,6137,Pinsonneault,0,1,1
1438,CK01438,rj134.207,11193263,5669.387570020112,3.9971344681634253,0.11095935658045644,2.644736502760257,1.8953068851514023,C2,4.433,5896,Pinsonneault,0,1,1
550,CK00550,rj134.208,4165473,5718.020843698448,4.532210819055961,0.1307853432200942,0.016916235805373825,1.852224743492288,C2,4.538,5869,Pinsonneault,0,1,1
1528,CK01528,rj134.209,7691260,5349.573379682059,4.434692146175577,0.02448404276080913,0.04096830642874028,2.0000816442998124,C2,4.63,5261,Pinsonneault,0,1,1
479,CK00479,rj134.418,11015323,5566.86647416023,4.286652459959173,-0.12582208426921745,0.028489351492993142,1.7506346503647054,C2,4.525,5823,Pinsonneault,0,1,1
415,CK00415,rj134.419,6289650,5719.496663028286,4.197480606684849,-0.3013915648258991,1.5560878598604648,1.634459489282352,C2,4.362,6082,Pinsonneault,0,1,1
444,CK00444,rj134.420,3847138,5689.658940213499,4.496388468005233,-0.12127097549024345,0.03519357914110266,1.6985250629351962,C2,4.511,5935,Pinsonneault,0,1,1
486,CK00486,rj134.421,12404305,5680.438016766878,4.348496826488986,-0.41606179137644095,0.1337039561073552,1.6477477832028675,C2,4.53,5908,Pinsonneault,0,1,1
986,CK00986,rj134.422,2854698,5561.711533506746,4.584569874350837,0.2566905750905953,0.13220185115111072,1.7624255906946322,C2,4.592,5503,Pinsonneault,0,1,1
572,CK00572,rj134.423,8193178,5986.731523430611,4.095386265175137,-0.13663817056265998,4.025291748455662,1.6884309862807585,C2,4.3180000000000005,5977,Pinsonneault,0,1,1
584,CK00584,rj137.203,9146018,5508.800037416109,4.351578180052966,0.274060586908644,0.11210430051030107,1.8240914614702144,C2,4.588,5525,Pinsonneault,0,1,1
579,CK00579,rj137.204,8616637,5175.865810942813,4.634531290807896,-0.009698356539566872,0.4017341074152385,1.7513420871025431,C2,4.605,5194,Pinsonneault,0,1,1
241,CK00241,rj137.205,11288051,4933.596550365404,4.0842670843816515,-0.6068963371783956,0.0014494439557788394,1.8303337921453169,C2,4.624,5283,Pinsonneault,0,1,1
568,CK00568,rj137.206,7595157,5323.945918508227,4.310843945824046,-0.022682098132269502,0.8460106263414366,1.9322113253326143,C2,4.609,5386,Pinsonneault,0,1,1
237,CK00237,rj137.68,8041216,5757.79027129364,4.333474622094385,0.20362056182539406,0.5624800264937067,1.961637502730908,C2,4.534,5828,Pinsonneault,0,1,1
465,CK00465,rj137.69,8891318,6067.951493659096,4.159479977832437,-0.11318941694366655,4.301211440042935,2.216021667450052,C2,4.461,6235,Pinsonneault,0,1,1
465,CK00465,rj180.888,8891318,6013.8310284968675,4.17640217272823,-0.0749123485867537,3.5606799949349224,1.6938039924641288,C2,4.461,6235,Pinsonneault,0,1,1
1102,CK01102,rj140.66,3231341,5884.000878642105,4.41282867771824,-0.34829358416482964,5.5797856325681074,3.6688267889106534,C2,4.35,6043,Pinsonneault,0,1,1
134,CK00134,rj140.67,9032900,6180.2817277496615,4.098778152042641,0.23778682365913445,11.026647153430217,1.7168836840812964,C2,4.391,6368,Pinsonneault,0,1,1
952,CK00952,rj147.133,9787239,3952.84101394456,3.3982524620113934,-1.271471663559381,5.0996820888642,3.6688271970271393,C2,4.739,4065,Pinsonneault,0,1,0
1925,CK01925,rj148.163,9955598,5426.0723064806325,4.368544951061746,0.09365874917595116,0.02678191395937124,1.9534366227557776,B5,3.714,5432,Pinsonneault,0,1,1
2248,CK02248,rj149.192,11030475,5212.768182659978,4.645111964933163,0.013484551338568731,1.1241064321056509,1.9648805567471752,C2,4.609,5293,Pinsonneault,0,1,1
463,CK00463,rj149.195,8845205,3755.8171061013536,3.4433310240214916,-1.9124296943205532,5.195124895330906,3.66882719713736,C2,4.761,3734,Pinsonneault,0,1,0
2352,CK02352,rj150.125,8013439,6255.969509491562,4.182705304369776,-0.3153892469447786,6.746084682669117,1.8660934718307318,C2,4.438,5780,Solar,0,1,1
1947,CK01947,rj150.126,12253474,5963.331084036718,4.008724516528917,0.19877848902528375,1.4301481352999377,1.866887171134848,C2,4.453,6085,Pinsonneault,0,1,1
2463,CK02463,rj150.127,12454461,6040.896293384515,4.2427726729206166,0.1427177634293033,5.069791864094969,1.9515849316893832,C2,4.492,6097,Pinsonneault,0,1,1
1701,CK01701,rj150.146,7222086,5755.868048293381,2.099449972123513,-0.5381880839951078,45.24272440858245,1.8087522334901776,C2,4.067,7287,Pinsonneault,0,0,0
2276,CK02276,rj150.147,3458028,6509.125482292908,4.189941476627491,-0.06447952473032126,40.565920356584684,2.3357529045944387,C2,3.9589999999999996,7225,Pinsonneault,0,0,0
76,CK00076,rj150.148,9955262,6427.2782332987,4.280097371075073,-0.034373565305201914,42.20030334546431,1.826829730823444,C2,3.935,6693,Pinsonneault,0,0,1
1924,CK01924,rj150.312,5108214,5961.42324871027,3.8888926283634815,0.3251527783372201,4.929066927445148,2.0810513387276632,B5,3.861,5911,Pinsonneault,0,1,1
1612,CK01612,rj150.313,10963065,6015.787793273141,4.201047068930631,-0.2814037550332975,3.0842687614895694,1.8669829341539668,B5,4.157,6317,Pinsonneault,0,1,1
2632,CK02632,rj150.314,11337566,6185.699657685252,4.007005202643566,-0.09635835478352868,10.08895336565508,2.533513797811897,B5,4.196000000000001,6461,Pinsonneault,0,1,1
2462,CK02462,rj150.315,5042210,6012.329507901356,4.06266361407617,0.02870520795400338,5.115092862709436,2.464214280261672,B5,4.157,6049,Pinsonneault,0,1,1
2138,CK02138,rj150.316,5022828,7576.61038516883,5.335096646102532,-2.313735868370828,23.747523338044328,2.122228892604316,B5,4.112,9582,Pinsonneault,0,0,0
1622,CK01622,rj150.317,7287683,5753.532102315398,1.9348423577725211,-0.8468775825435877,97.64617268452801,2.2602574909096402,B5,4.055,7726,Pinsonneault,0,0,0
2087,CK02087,rj150.518,6922710,5982.993525047844,4.467504328448328,-0.038220574978209146,1.8242321864552784,1.9637895045056264,C2,4.269,6226,Pinsonneault,0,1,1
2593,CK02593,rj150.519,8212002,6143.022398981954,4.178613196729072,0.12952801948985876,7.1527434742437395,2.118612477350113,C2,4.438,5780,Solar,0,1,1
2545,CK02545,rj150.520,9696358,6068.414370972545,3.9596474394490655,0.07361365904220217,6.530021823825351,2.006688278083508,C2,4.2989999999999995,6319,Pinsonneault,0,1,1
1800,CK01800,rj150.521,11017901,5612.139929505804,4.795554955088105,0.01233420681688407,6.257844376702753,1.992560815166176,C2,4.434,5601,Pinsonneault,0,1,1
2457,CK02457,rj150.522,9753154,6417.60426386302,4.287035815762422,-0.17070598961420713,10.551368833378676,1.8806365850633369,C2,4.163,6732,Pinsonneault,1,1,1
2484,CK02484,rj150.523,10453588,5755.918101942867,4.133271298240772,-0.4443969218969503,1.4264882023813703,1.7919851689576194,C2,4.367,6046,Pinsonneault,0,1,1
2272,CK02272,rj150.533,9654875,5909.745004668694,2.7281512158815224,-0.5972577848093708,47.68444022917354,1.8854636213230715,C2,3.9389999999999996,7497,Pinsonneault,0,0,0
2272,CK02272,rj153.684,9654875,6056.668028350404,4.246225234303993,-0.2114588451408484,47.95232441371911,1.7365245178340067,C2,3.9389999999999996,7497,Pinsonneault,0,0,0
2272,CK02272,rj154.72,9654875,6059.5339136239945,4.193546653628761,-0.19847319755581053,47.53431925043292,1.7509381905959795,C2,3.9389999999999996,7497,Pinsonneault,0,0,0
1958,CK01958,rj150.534,9836149,5865.296526116886,4.647016639218261,-0.01519949968719364,4.168087322457708,1.6002968348695583,C2,4.52,5959,Pinsonneault,0,1,1
2486,CK02486,rj150.736,8074328,6022.506636482389,4.184515476883833,0.03055172647621488,5.314222713925748,1.828410744222316,C2,4.438,5780,Solar,0,1,1
2148,CK02148,rj150.737,6021193,5706.191711944283,4.135401537117657,0.47011282744091,1.389820762460646,1.872875658852026,C2,3.904,5602,Pinsonneault,0,1,1
2026,CK02026,rj150.752,11923284,6040.2247685453785,4.522177997225928,-0.14870835704924956,3.4368325216536944,1.9260439807545648,C2,4.281000000000001,6421,Pinsonneault,0,1,1
1738,CK01738,rj150.753,4365645,5324.88184928611,4.526076550361836,0.21415672669913965,0.103813727019624,2.040245460103606,C2,4.484,5308,Pinsonneault,0,1,1
2002,CK02002,rj150.754,10024701,5973.891475994039,4.428340034761508,-0.04849288392251787,4.072060854528032,1.8999423786855518,C2,4.511,5991,Pinsonneault,0,1,1
1632,CK01632,rj150.755,9277896,6081.914451887369,4.114400982497094,-0.040936198537793816,7.325530490775051,2.0686080119630166,C2,4.306,6453,Pinsonneault,0,1,1
1779,CK01779,rj150.756,9909735,5824.723836320743,4.607600249904377,0.27522932106563064,6.741443257437588,2.3760145768326004,C2,4.143,5811,Pinsonneault,0,1,1
10,CK00010,rj152.1111,6922244,6123.249610957309,4.101714752545295,-0.14901484326883235,10.516650134254364,1.6360543517962411,C2,4.4239999999999995,6387,Pinsonneault,0,1,1
1937,CK01937,rj152.1112,10190777,4623.244862706364,4.411579819015168,-0.09833333603727733,3.685711667508522,2.1344179689931613,C2,4.703,4368,Pinsonneault,0,1,0
1928,CK01928,rj152.1113,5770074,5888.2698487646485,4.445018928220665,0.22399505506528494,2.3612038014401726,1.6678876790566015,C2,4.477,6000,Pinsonneault,0,1,1
2333,CK02333,rj152.1114,11121752,5993.256196237262,4.253865962972317,-0.3004054723337702,3.4937435753768904,1.6556231018309029,C2,4.232,6190,Pinsonneault,0,1,1
2153,CK02153,rj152.1115,10253547,6020.649709982931,4.140541958410966,-0.13538335968716547,5.832966712549895,1.6008162665425725,C2,4.386,6503,Pinsonneault,0,1,1
2631,CK02631,rj152.1116,7584650,5749.69263760145,3.858377044201793,-0.5638877487882052,0.010485027042832495,1.8987025686860572,C2,4.309,6131,Pinsonneault,0,1,1
2470,CK02470,rj152.1117,9108085,5878.033635976427,4.258977244505479,0.28527689061285266,0.3086313578679134,1.912069686285777,C2,4.561,5717,Pinsonneault,0,1,1
2561,CK02561,rj152.1118,7259298,5981.192895754108,4.130966504099013,-0.04047429889771114,3.3780070437599807,1.8170300018680752,C2,4.489,6106,Pinsonneault,0,1,1
1862,CK01862,rj152.1119,7286173,5625.2359173238065,4.448877867921926,0.2258885575158359,0.10968967624398117,1.8009430804428672,C2,4.55,5703,Pinsonneault,0,1,1
1835,CK01835,rj152.1120,9471268,5173.584698030565,4.685549024719832,0.1373153732664288,3.5829633028889525,1.956496135579624,C2,3.889,5124,Pinsonneault,0,1,1
1803,CK01803,rj152.1275,4349442,4962.294757670631,4.621018644556932,-0.0046818940683996954,1.7877146382547244,1.9775154099140173,C2,4.593999999999999,4932,Pinsonneault,0,1,1
1888,CK01888,rj152.1277,10063802,6323.064733569303,4.151923352351794,0.004901213890056068,16.908037866728364,1.9563873624422041,C2,4.253,6739,Pinsonneault,0,1,1
2533,CK02533,rj152.1278,11074835,5052.690072723313,3.5558344931901384,-0.032097559882176524,2.4134328366854523,1.7122084866300966,C2,3.612,5173,Pinsonneault,0,1,1
2608,CK02608,rj152.1279,6269070,6339.080474284449,4.248491959316743,-0.0433324432946732,18.06654185404836,2.1053003842375566,C2,4.438,5780,Solar,0,1,1
1274,CK01274,rj152.1280,8800954,5291.230859748383,4.464861784661624,-0.29788369598209075,0.04694771899743588,1.7553711356705035,C2,4.58,5379,Pinsonneault,0,1,1
1901,CK01901,rj152.1281,3629967,5987.650554725819,4.289744941013588,0.08197007950926022,3.1516708519575003,1.9509841181585992,C2,4.495,6074,Pinsonneault,0,1,1
2004,CK02004,rj152.1282,12154526,5715.454465922362,4.360694606877371,0.29195921956043563,3.898922361377645,2.033899921345065,C2,4.47,5762,Pinsonneault,0,1,1
2046,CK02046,rj152.1377,10663396,5587.793877663676,4.004358280739116,0.18106687924623985,0.9988628237243541,1.9247183191011608,C2,4.291,5556,KIC,0,1,1
2013,CK02013,rj152.1378,4056616,4474.851801035229,4.283369432879489,-0.30383741311283075,4.223314874945343,2.2396692427998586,C2,4.715,4285,Pinsonneault,0,1,0
2010,CK02010,rj152.1379,5631630,6351.719504925141,4.181303806295218,-0.0921769598360886,9.94098734177224,2.0227853706071155,C2,4.308,6798,Pinsonneault,0,1,1
1852,CK01852,rj152.1382,9763348,6253.28409115658,4.136946007377645,-0.3523452969629657,3.198528248231141,1.9301872757584488,C2,4.438,5780,Solar,0,1,1
1913,CK01913,rj152.144,9704384,5504.9322129329785,4.5447374096039415,0.19350916405615445,0.11095338623274964,1.9523723319442063,C2,4.406000000000001,5517,Pinsonneault,0,1,1
2260,CK02260,rj152.145,11811193,6149.530815581062,4.177405107602081,-0.0667825430457347,7.472861462191819,1.9466713778720168,C2,4.413,6436,Pinsonneault,0,1,1
2110,CK02110,rj152.146,11460462,6290.016033566788,4.190312512021158,0.14760046711947666,16.383511593290546,2.0978212216908005,C2,4.306,6467,Pinsonneault,0,1,1
2075,CK02075,rj152.147,10857519,6162.454294631782,4.392491054965429,-0.08861383237550158,4.2335898985587965,1.9462894145466951,C2,4.159,6421,Pinsonneault,1,1,1
1886,CK01886,rj152.148,9549648,6177.253739384773,4.115387342271835,-0.035059854088724786,10.33221758434234,2.009280531270795,C2,4.021,6345,Pinsonneault,0,1,1
2390,CK02390,rj152.149,10289119,5951.4344517512345,3.942335552118614,0.06042339269899453,4.783563849588725,1.856894733107366,C2,4.288,6052,Pinsonneault,0,1,1
2072,CK02072,rj152.150,12058147,5881.616182178955,4.142523619495703,-0.24342163666671626,2.6813326020533186,3.668826783870828,C2,4.484,6123,Pinsonneault,0,1,1
2072,CK02072,rj180.887,12058147,5846.06259454293,4.1797741229499525,-0.24752362208195064,0.5423840390507129,1.6256591032942118,C2,4.484,6123,Pinsonneault,0,1,1
2072,CK02072,rj181.96,12058147,5756.488705427808,4.043608561442719,-0.2699612777725891,0.7792319520621787,1.9650195697048525,C2,4.484,6123,Pinsonneault,0,1,1
2079,CK02079,rj152.292,9473078,5515.63388973881,4.530001802642149,0.38756542882498624,0.9583194358909876,1.7041512884906311,C2,4.418,5436,Pinsonneault,0,1,1
2222,CK02222,rj152.293,9289704,7622.782356495538,5.919196669548311,-1.818770545138935,30.27730057376695,1.7886867810435048,C2,4.438,5780,Solar,0,0,1
1878,CK01878,rj152.294,3098810,6136.987885485705,4.195150520699463,0.09382655461517132,6.531096942973771,1.8345637967735675,C2,4.348,6248,Pinsonneault,0,1,1
2053,CK02053,rj152.295,2307415,6075.193510589221,4.133988056380057,-0.027415074204811214,6.5061755621447634,1.8343843004064069,C2,4.343,6317,Pinsonneault,0,1,1
2215,CK02215,rj152.296,7050060,6531.252373059303,4.321064686948212,-0.3544357152441964,5.974450749248028,1.9880974777147085,C2,4.438,5780,Solar,1,1,1
2370,CK02370,rj152.297,5385304,6376.659082291137,4.350765718929987,-0.2814666513499301,19.18989508776842,1.789586912521285,C2,4.188,6710,Pinsonneault,0,1,1
2035,CK02035,rj152.298,9790806,5570.093365375224,4.657840238742102,0.03450066127887408,5.606675384810719,1.7870502612203307,C2,4.294,5653,Pinsonneault,0,1,1
2541,CK02541,rj152.299,12306058,5089.960032413626,3.661584660654142,0.06026146220634417,0.557590787096121,1.868913173347958,C2,3.742,5213,Pinsonneault,0,1,1
2332,CK02332,rj152.300,5534941,5239.101890557734,3.7035185337900898,-0.0920834052093315,0.030466483298060343,1.9357518498495057,C2,4.008,5435,Pinsonneault,0,1,1
2342,CK02342,rj152.301,10212441,5910.172751977359,4.095755034640617,-0.5030084857207099,0.4048253608743064,1.8887562743867856,C2,4.2989999999999995,6171,Pinsonneault,0,1,1
1802,CK01802,rj152.302,11298298,5921.527138871395,4.555177416934132,-0.029449902540392224,2.4030467811189062,1.7748263060947218,C2,4.484,6105,Pinsonneault,0,1,1
2083,CK02083,rj152.474,7097965,6066.130873339579,4.374408729533069,-0.09315567282197924,5.179864239803037,2.117845465309221,C2,4.287,6240,Pinsonneault,0,1,1
1725,CK01725,rj152.475,10905746,3842.298617845149,3.5073155848561526,-1.6159706442297297,5.61997274502419,3.668827187372216,C2,4.438,5780,Solar,0,1,1
2488,CK02488,rj152.477,8559152,5956.343533780507,4.1006559558120665,-0.10488879664821067,4.380999279939345,1.760217678046625,C2,4.28,6441,Pinsonneault,0,1,1
1826,CK01826,rj152.478,6468138,5909.990985513959,4.316633426931633,-0.12338155117411972,0.8754224403971622,1.932587958635113,C2,4.511,6007,Pinsonneault,0,1,1
2289,CK02289,rj152.479,3867615,6002.2129322563815,4.236972754935144,0.012087526388289992,3.753608324953449,1.9949767239250955,C2,4.382,6255,Pinsonneault,0,1,1
1411,CK01411,rj152.480,9425139,5694.666267859145,4.303089905129677,0.3460125207911012,0.02547587638793325,1.9431210938287804,C2,4.401,5472,Pinsonneault,0,1,1
2623,CK02623,rj152.481,10916600,6172.825808487934,4.085728953561587,0.06855440616176761,6.833560718889323,2.057756485253219,C2,4.376,6541,Pinsonneault,0,1,1
2358,CK02358,rj152.482,5716932,6215.405763308956,4.123683989602322,0.1361094630194245,13.507202104585776,1.90129438805262,C2,4.416,6424,Pinsonneault,0,1,1
1629,CK01629,rj152.483,8685497,5794.014713051478,4.190786444173303,0.2295771907330917,2.2287474262285456,2.1357551864728235,C2,4.373,5995,Pinsonneault,0,1,1
2135,CK02135,rj152.484,9904006,6092.669101707721,4.10660106386376,-0.04876058199891645,7.325686629185313,1.8293061049738275,C2,4.314,6320,Pinsonneault,0,1,1
1819,CK01819,rj152.485,9597058,5459.055992293909,4.660826789593238,-0.01681181172940039,1.4935685544786843,1.931799942347072,C2,4.596,5482,Pinsonneault,0,1,1
1820,CK01820,rj152.669,8277797,5396.470379592682,4.582875061352149,0.055322188278035325,0.00691493219199657,1.9668708988658163,C2,4.092,5539,Pinsonneault,0,1,1
2408,CK02408,rj152.670,6429812,5476.911920385366,4.306640917944591,-0.13014296744268847,0.06161019156284798,1.9861036988000325,C2,4.444,5842,Pinsonneault,0,1,1
1431,CK01431,rj152.671,11075279,5556.900946085312,4.413926634463991,0.249557831325224,0.7457724348072254,2.07045411690675,C2,4.4910000000000005,5597,Pinsonneault,0,1,1
2581,CK02581,rj152.672,11818872,5486.4708433720125,4.453524552758253,0.2521814033346953,0.0877892581605042,1.967888749503712,C2,4.579,5599,Pinsonneault,0,1,1
2585,CK02585,rj152.673,7673841,5927.287922468849,4.249873714489276,-0.4993504261579869,0.09796165928459644,1.9412766051302144,C2,4.202,6484,Pinsonneault,0,1,1
2331,CK02331,rj152.674,12401863,5834.8666944734705,4.155431875425028,0.02976648021487682,1.7676047063300049,1.961542635549139,C2,4.414,6048,Pinsonneault,0,1,1
2577,CK02577,rj152.675,12257999,6342.285032566229,4.131936088602668,-0.036570360844379764,73.78017639388078,1.877668374488557,C2,4.346,6794,Pinsonneault,0,0,1
1854,CK01854,rj152.676,9662811,5577.972680533382,4.3674115451123265,-0.02619366187481003,1.030789554064214,1.864946866784906,C2,4.146,5601,Pinsonneault,0,1,1
2246,CK02246,rj152.677,9458343,5665.034100198914,4.416764073849077,-0.29914294743849484,1.4687803483878148,1.9101816487042311,C2,4.501,6057,Pinsonneault,0,1,1
2407,CK02407,rj152.678,12120484,5971.70773302971,4.160800201308206,0.15365003846243633,4.879150098955023,1.6718700164026583,C2,4.47,6195,Pinsonneault,0,1,1
2503,CK02503,rj152.679,8631504,4908.9084952901585,4.485854529839565,0.1332143994810172,0.017912749453975252,1.9202123724199027,C2,3.696,4916,Pinsonneault,0,1,1
2044,CK02044,rj152.685,9656252,5699.8042640350295,4.5681942845046475,0.12196247804831645,0.8306935272607658,2.1453094108354525,C2,4.506,5805,KIC,0,1,1
2115,CK02115,rj152.686,9532052,5291.955231873361,4.721708381938939,-0.011018769432056631,1.855875415252617,2.5987797893430065,C2,4.448,5184,KIC,0,1,1
153,CK00153,rj152.920,12252424,4822.277201615199,4.440088448069766,0.09973025533043846,1.267127969188402,1.8214434389854304,C2,4.635,4743,Pinsonneault,0,1,1
2389,CK02389,rj152.921,8494617,5847.087763904352,4.091489324184158,-0.1415696055687237,0.12232236556933886,1.8457403541795612,C2,4.3180000000000005,6283,Pinsonneault,0,1,1
2398,CK02398,rj152.922,6199056,6075.681178927963,4.1148696295605385,-0.4622699544881493,8.058235317282733,1.732753917281818,C2,4.183,6538,Pinsonneault,0,1,1
2414,CK02414,rj152.923,8611832,5580.605468731004,3.786863848970434,-0.3969368803736543,0.18234686041162185,1.8400304870251296,C2,4.512,5888,Pinsonneault,0,1,1
1784,CK01784,rj152.924,10158418,6078.081477354761,4.594922704487412,-0.020797949946824226,5.715995356642507,2.013808158045097,C2,4.541,5852,Pinsonneault,1,1,1
1916,CK01916,rj152.925,6037581,5933.663608110908,4.47145435602366,0.21551706154800046,5.096866787668311,1.8610701921287165,C2,4.499,6063,Pinsonneault,0,1,1
2481,CK02481,rj152.926,4476423,4786.925380369263,2.9610230908532507,0.07067851205463756,2.292011305783072,1.986140208557506,C2,3.0239999999999996,4982,Pinsonneault,0,1,1
2530,CK02530,rj152.927,9011825,5908.2730861729415,4.034113199514947,0.07255543225355596,4.183710876280025,1.6713864840267605,C2,4.382,6115,Pinsonneault,0,1,1
1917,CK01917,rj152.928,10074466,5967.601947691851,4.320896107334879,-0.1290426666358684,2.4458370936712868,1.7474016583845513,C2,4.421,6356,Pinsonneault,0,1,1
1271,CK01271,rj152.929,8631160,6229.595002338178,4.1506708896158875,-0.4209046299316409,6.505856056038729,1.866787139858277,C2,4.232,6630,Pinsonneault,0,1,1
1863,CK01863,rj152.930,11126381,6021.7189182667225,4.456287570841463,0.1994923461259953,3.393813559942549,1.9723075022475776,C2,4.47,6189,Pinsonneault,0,1,1
2252,CK02252,rj152.931,6206214,6104.3724083637635,3.9964154325362315,0.02079057913486452,7.278666954768918,2.153918530431578,C2,4.268,6371,Pinsonneault,0,1,1
2582,CK02582,rj152.932,11771430,5884.055677171294,4.217165937849148,0.2882873816309913,2.002388056178478,1.8818325844196024,C2,4.408,6124,Pinsonneault,0,1,1
1206,CK01206,rj152.933,3756801,5773.431107704532,3.820658311436507,0.03414955990560718,4.8570786351463004,1.753628492495671,C2,4.107,5752,Pinsonneault,0,1,1
1818,CK01818,rj153.1287,7870032,5573.705057426832,4.6298542617673375,-0.021207915111289312,1.3661323856832857,1.7160433185790802,C2,4.3180000000000005,5724,Pinsonneault,0,1,1
1815,CK01815,rj153.1288,9872283,4837.796334208983,4.6194325179412665,0.046553272019472264,2.039934700299816,1.9598250034963105,C2,4.635,4742,Pinsonneault,0,1,1
2426,CK02426,rj153.1289,8081899,5357.415492719854,4.2271928595826935,0.033969534364533184,0.07902368139401282,1.7686102194882096,C2,4.6,5449,Pinsonneault,0,1,1
2440,CK02440,rj153.1290,5339567,5690.124906773129,4.218985545342136,0.3223509945050108,0.03228705744922511,1.8771615443421856,C2,4.418,5656,Pinsonneault,0,1,1
2563,CK02563,rj153.1291,5175024,6072.125359221623,3.9648988983734825,0.03235468949408468,7.409774850265333,1.6797801551541145,C2,4.374,6386,Pinsonneault,0,1,1
1655,CK01655,rj153.1318,11547505,5586.2374887194555,4.336758320907179,-0.13037573319100984,0.020419964911403188,1.6359259514574718,C2,4.441,5886,Pinsonneault,0,1,1
1905,CK01905,rj153.1319,10328393,4971.313551016607,4.584999848394714,-0.2097187861547344,0.09949143614911816,1.7500493647954125,C2,4.561,5072,Pinsonneault,0,1,1
2534,CK02534,rj153.1320,1996180,6110.8861006877405,4.338625586169366,-0.05190781393470807,4.1135499614978555,1.6769050490741475,C2,4.455,6176,Pinsonneault,0,1,1
409,CK00409,rj153.1321,5444548,5851.714824901706,4.393026781150844,0.12240865017553874,1.2799613722453511,1.6674319445869688,C2,4.534,5883,Pinsonneault,0,1,1
1839,CK01839,rj153.288,5856571,5456.3491854589365,4.573500706589881,0.05527057472432975,6.940642098768407,2.1579988500133034,C2,3.948,5540,Pinsonneault,0,1,1
1989,CK01989,rj153.289,10779233,5715.558174722295,4.577600592286248,0.027770484955115617,1.2799628042010531,1.7331994812518032,C2,4.292,5794,Pinsonneault,0,1,1
2319,CK02319,rj153.290,9003401,6043.559173410293,4.224634991186471,-0.11702782040968546,4.4496419471178354,1.7338305788654194,C2,4.329,6483,Pinsonneault,0,1,1
1877,CK01877,rj153.291,10454632,4934.768660607661,4.602989171186058,-0.026253030399740456,1.9975796867502968,1.7690222043738435,C2,3.755,4949,Pinsonneault,0,1,1
1985,CK01985,rj153.292,8142942,4960.746246563182,4.611791483963873,-0.051484852383924716,1.7664772947388163,1.7955227350006924,C2,4.593999999999999,4930,Pinsonneault,0,1,1
1979,CK01979,rj153.319,7273277,5742.0027623390515,4.357978825063861,0.1561301903092728,1.7805442150671658,1.7284178846310658,C2,4.468,5794,Pinsonneault,0,1,1
958,CK00958,rj153.320,1026957,4942.524852425421,4.610749122704446,-0.0572589040067376,2.240828481863987,2.04521235939056,C2,4.598,4917,Pinsonneault,0,1,1
2366,CK02366,rj153.321,11342416,6124.012411589164,4.220058835239366,-0.06696923423096436,6.213533330879343,1.8748945049489452,C2,4.32,6329,Pinsonneault,0,1,1
1726,CK01726,rj153.322,8242434,4814.714428677207,4.442907957329478,0.04960428008896479,2.06496472778943,2.0236255924721385,C2,4.637,4734,Pinsonneault,0,1,1
2158,CK02158,rj153.323,5211199,5396.224096219508,4.282546920532668,-0.03652367771666593,0.3559353670129919,1.7698570039226147,C2,4.016,5412,Pinsonneault,0,1,1
2017,CK02017,rj153.324,8750043,5676.319706915561,4.719277314674991,-0.015900633871931004,2.9403213253308857,1.837312080033428,C2,4.52,5782,Pinsonneault,0,1,1
2042,CK02042,rj153.325,9111849,6497.2411378577035,4.495284651909713,-0.19736896995231248,104.44983964851858,1.899601481587757,C2,3.823,6624,Pinsonneault,0,0,1
612,CK00612,rj153.485,6587002,5184.530661526809,4.5449049598301885,-0.04979744711285242,0.13733975425581568,1.7690938404692615,C2,4.496,5259,Pinsonneault,0,1,1
505,CK00505,rj153.486,5689351,5063.690730358733,4.6192449370717785,0.10750460972664624,1.5166310776485503,1.8144578322782905,C2,3.859,5074,Pinsonneault,0,1,1
2194,CK02194,rj153.487,3548044,5744.805685418771,4.1718405955107025,-0.3359549180663002,0.0690545719392115,1.7675706770285238,C2,4.506,6036,Pinsonneault,0,1,1
248,CK00248,rj153.511,5364071,3298.394561624403,2.525069090414979,-1.497899620484186,7.22034274397809,1.9375522876504057,C2,4.737,4070,Pinsonneault,0,1,0
775,CK00775,rj153.512,11754553,4444.161229622522,4.390580227020799,-0.3586078856036159,5.095216266386498,2.13779498443264,C2,4.721,4222,Pinsonneault,0,1,0
870,CK00870,rj153.513,6949607,4772.974822964443,4.5882431750316375,-0.05823871441542795,3.6844626356356818,1.726022552783486,C2,4.649,4668,Pinsonneault,0,1,0
2001,CK02001,rj153.514,6061773,5176.345722902168,4.638401379807559,0.013400598122778995,2.501276442151402,1.7300896250972186,C2,3.887,5121,Pinsonneault,0,1,1
1955,CK01955,rj153.515,9892816,6189.111486576946,4.1565687021138915,0.004041988727521068,9.31976526535728,2.1027089818063045,C2,4.412,6456,Pinsonneault,0,1,1
1898,CK01898,rj153.516,7668663,5734.252970101457,4.304461009174934,-0.05399696069084015,0.035204752639120374,1.8603169488511735,C2,4.414,6056,Pinsonneault,0,1,1
2159,CK02159,rj153.517,8804455,5768.0709108840665,4.535477314016802,0.06014794693278167,0.33552271633495345,2.143505434855724,C2,4.541,5848,Pinsonneault,0,1,1
2071,CK02071,rj153.518,6035124,5253.01384356349,4.412535336004519,0.11222318627404987,1.006238993375888,1.9361315322440675,C2,4.015,5409,Pinsonneault,0,1,1
2137,CK02137,rj153.519,9364609,5246.636140058238,4.3430249614234535,-0.25544361633021484,0.7979646642943263,1.9025055214854936,C2,4.044,5468,Pinsonneault,0,1,1
2300,CK02300,rj153.679,10583761,5163.254402180869,4.559617360069349,-0.20961827513665868,0.13514663180153266,1.704486273392308,C2,4.496,5263,Pinsonneault,0,1,1
2109,CK02109,rj153.680,11499228,6008.589136478173,4.059086887814672,-0.042075188839525234,6.993702248199947,1.8495781793937442,C2,4.4430000000000005,6286,Pinsonneault,0,1,1
2261,CK02261,rj153.681,3734418,5192.086815014583,4.660708321158864,-0.006694461916162554,1.8496479524575171,1.8597427701609115,C2,4.5280000000000005,5176,Pinsonneault,0,1,1
2202,CK02202,rj153.682,4144576,5328.4855893712565,4.577339982969659,0.32002248583446,2.1808476357608013,1.6365746819519176,C2,4.629,5252,Pinsonneault,0,1,1
2219,CK02219,rj153.683,5357545,5030.4361336015945,4.5684414916597476,0.08668039889606982,0.20529904044070868,1.7264190637508556,C2,4.63,4969,Pinsonneault,0,1,1
1812,CK01812,rj153.702,6279974,5985.824492577974,4.247158490835727,-0.09830116356273803,1.3993080540502842,1.751702683432227,C2,4.415,6284,Pinsonneault,0,1,1
1857,CK01857,rj153.703,11297236,5838.516084595144,4.476920469516185,-0.05361000041338944,0.5311729485030132,1.882000203856311,C2,4.531000000000001,5861,Pinsonneault,0,1,1
2069,CK02069,rj153.704,11360571,6389.522304701241,4.073341340175377,0.11907089353410845,21.797269776154078,2.1207169692343117,C2,4.438,5780,Solar,0,0,1
2033,CK02033,rj153.705,2304320,5083.679902900138,4.410621891171927,-0.19449727009118564,0.048183508724261685,1.8234742962584056,C2,4.64,5177,Pinsonneault,0,1,1
1813,CK01813,rj153.706,9455325,5435.387020512802,4.6033707206977965,-0.0044812245429398465,0.06570184548735436,1.7843523133671153,C2,4.38,5507,Pinsonneault,0,1,1
174,CK00174,rj153.707,10810838,4786.63175391572,4.262889587728768,-0.3022651492635962,1.1462002266330709,1.7977879293122987,C2,4.609,4876,Pinsonneault,0,1,1
1923,CK01923,rj153.879,4989057,5432.176856954644,4.524642775495907,0.15305900289097138,1.1347480942907544,1.7845992521246763,C2,4.0360000000000005,5453,Pinsonneault,0,1,1
2025,CK02025,rj153.884,4636578,6332.506743811938,4.160345420877666,-0.04384485843399732,21.336397211194587,1.9270311285594877,C2,4.244,6232,Pinsonneault,0,0,1
232,CK00232,rj153.885,4833421,5998.826956238476,4.200846292212073,-0.1627072687268119,3.8411309406803196,2.388799672181619,C2,4.4910000000000005,6095,Pinsonneault,0,1,1
2278,CK02278,rj153.891,3342794,5867.4023443549695,4.122128900738199,-0.2263232492190627,0.1123989130959655,1.8873102544279867,C2,4.369,6345,Pinsonneault,0,1,1
1980,CK01980,rj153.892,11769890,5508.4516408909285,4.59377120556554,0.14153160917568186,0.5900898619511217,1.7750334771485208,C2,4.574,5587,Pinsonneault,0,1,1
2559,CK02559,rj153.893,6605493,5863.63295450845,4.347452053822157,0.07671608303336827,1.003040195389418,1.866651490959336,C2,4.4830000000000005,6122,Pinsonneault,0,1,1
1843,CK01843,rj153.90,5080636,3834.21951384844,3.604291240607089,-1.498868886893363,5.323642199778998,3.668827190275523,C2,4.757,3825,Pinsonneault,0,1,0
1841,CK01841,rj153.93,11760231,5214.527771073771,4.573648091122502,-0.013689563740581962,0.9590861636827692,1.5979888242471298,C2,4.51,5228,Pinsonneault,0,1,1
2595,CK02595,rj153.94,8883329,6254.977263195615,4.185278989983483,-0.051737604826904496,14.362841044053626,2.008747101462027,C2,4.114,6740,Pinsonneault,0,1,1
2640,CK02640,rj153.95,9088780,4936.468655353885,2.8763156347918297,-0.2694673722627268,2.437295120005083,1.8105279262666896,C2,3.355,4860,KIC,0,1,1
1984,CK01984,rj153.96,10094670,6024.941239582815,4.369979533514001,0.08647053889133657,3.6842713798198488,1.7090266040877335,C2,4.476,6163,Pinsonneault,0,1,1
2120,CK02120,rj153.97,4857213,5086.2584396011935,4.637033631094691,-0.1080268220414548,1.6748378843634368,1.7789882243731636,C2,3.852,5064,Pinsonneault,0,1,1
2522,CK02522,rj153.98,9177629,4965.735100929102,4.565405612206441,0.19196935556048347,0.6618132487729784,1.8365057511121168,C2,4.613,4847,Pinsonneault,0,1,1
1837,CK01837,rj153.99,10657406,5280.760159238874,4.6796895375656336,0.111552854226422,1.6751238274644873,1.5732314363069586,C2,4.488,5287,Pinsonneault,0,1,1
2162,CK02162,rj154.302,9205938,5679.637890422811,4.25227179237516,-0.5821619624491963,1.6819441806419009,1.7261889493050953,C2,4.481,6145,Pinsonneault,0,1,1
1831,CK01831,rj154.303,11601584,5201.042508770383,4.346724359630301,0.10362399163551607,0.7008482740762696,1.991098634331032,C2,4.618,5322,Pinsonneault,0,1,1
2527,CK02527,rj154.304,7879433,4618.000672011546,4.389901647630551,-0.08157461779514298,2.9901953016818563,1.9811483379430717,C2,4.695,4404,Pinsonneault,0,1,0
209,CK00209,rj154.305,10723750,6038.067154102207,4.094794334161985,-0.06484034624499035,7.064697645986589,1.8125005808060324,C2,4.399,6435,Pinsonneault,0,1,1
457,CK00457,rj154.306,7440748,5142.221407227058,4.614060852719306,0.20353042838506666,1.8263871092302504,1.675589823452886,C2,4.6530000000000005,5058,Pinsonneault,0,1,1
571,CK00571,rj154.344,8120608,3993.2639541958147,3.960302592155767,-1.2659863845530943,4.923113610257858,2.271250428522438,C2,4.738,4052,Pinsonneault,0,1,0
2583,CK02583,rj154.47,10387742,5505.808754484535,4.170917452534947,0.017471208881415203,0.47368682036346704,1.9520926312357187,C2,4.488,5740,Pinsonneault,0,1,1
2492,CK02492,rj154.48,11752632,5706.906869795812,4.209944684193336,-0.3993453145434396,0.16955326553471095,1.7510789144821353,C2,4.496,6064,Pinsonneault,0,1,1
2201,CK02201,rj154.49,2141783,6032.5913279760925,4.074030230827632,0.12965314419048035,7.1766103688732885,1.7961846205008112,C2,4.305,6083,Pinsonneault,0,1,1
1326,CK01326,rj154.50,4639868,5491.007864011183,4.13199370393043,-0.7157122038908137,2.295611027520061,2.0939515021614854,C2,4.572,5429,Pinsonneault,1,1,1
1805,CK01805,rj154.51,4644952,5601.724420487445,4.7857404505393575,-0.018757742326104984,2.7664101141879014,1.7154535970267424,C2,4.078,5704,Pinsonneault,0,1,1
2281,CK02281,rj154.52,9221517,5078.910926519707,4.504071807840019,0.11702690322313923,0.00033052341281836206,1.8831723837356968,C2,4.567,5089,Pinsonneault,0,1,1
191,CK00191,rj154.65,5972334,5463.334660019186,4.3599577945550445,0.056901875972085486,0.28269320240792384,1.8887998543534523,C2,4.519,5699,Pinsonneault,0,1,1
1894,CK01894,rj154.66,11673802,5036.53207160549,3.506845334204427,0.12649520932688085,1.8334811807520408,2.1239648168649743,C2,2.87,4999,Pinsonneault,0,1,1
1814,CK01814,rj154.67,5621125,5781.056923977606,2.347937791763539,-0.6787090574656723,86.0008048984315,1.708348085574081,C2,4.303999999999999,7072,Pinsonneault,0,0,0
2011,CK02011,rj154.68,5384079,6311.3983794795895,4.2281008966870575,-0.1616620197448819,15.256143641787355,1.7789576005413874,C2,4.431,6360,Pinsonneault,0,1,1
2367,CK02367,rj154.69,9086251,6033.346583396475,4.110081573996745,0.09263040969146237,6.079666356800254,1.7001657096010088,C2,4.351,6292,Pinsonneault,0,1,1
2603,CK02603,rj154.70,2443393,6253.637883306385,4.1829811218405135,-0.15444741003273788,9.173921113306507,1.9335218952313915,C2,4.438,5780,Solar,0,1,1
2228,CK02228,rj154.71,10801100,6311.70061062331,4.018149789305539,-0.3560639736462765,12.61187380346485,1.837741572626858,C2,4.438,5780,Solar,0,1,1
1921,CK01921,rj154.73,7755636,6344.209257903805,4.165193935561656,-0.08954119329923982,18.53335051031129,1.8723456039809747,C2,4.292,6716,Pinsonneault,0,1,1
1684,CK01684,rj154.74,6048024,6500.2621237844,3.9260414461377775,-0.38500817689296907,15.447914905288734,1.967726818018968,C2,4.426,6388,Pinsonneault,1,1,1
2175,CK02175,rj154.75,9022166,5472.194037279876,3.891101306743392,0.05853389670438468,0.4053675324183785,1.9015523923297952,C2,4.578,5293,KIC,0,1,1
2657,CK02657,rj154.76,9283156,5436.927465335309,4.297406773355292,-0.25295975272624666,0.017711417020059406,1.8470664267773684,C2,4.586,5540,Pinsonneault,0,1,1
2059,CK02059,rj154.77,12301181,4921.064578149355,4.3483755252825835,-0.10557232511957232,3.945322539144315,1.9629914371195063,C2,4.626,4788,Pinsonneault,1,1,1
1121,CK01121,rj154.78,6359798,5889.004379565832,4.476061834973361,0.041593766876163236,4.034571982950372,1.8314939449518683,C2,4.527,5693,Pinsonneault,1,1,1
2479,CK02479,rj154.79,5963582,5391.622515656156,3.8338446012921312,-0.00033721077453037436,1.2295820399524675,1.8071742253122465,C2,3.966,5492,Pinsonneault,0,1,1
2555,CK02555,rj154.80,5350244,6153.411691701735,4.32503112833216,-0.13631268774731015,5.912472814561991,1.7714865581248158,C2,4.364,6481,Pinsonneault,0,1,1
2303,CK02303,rj154.81,4458082,6349.20639825481,4.265431558614664,-0.2970376078593148,23.50740867604021,1.824858710762126,C2,4.438,5780,Solar,0,0,1
2879,CK02879,rj155.270,7051984,5529.932188609731,4.5783456694115845,-0.050209477481679685,0.01972402393235706,1.74816624573651,C2,3.8560000000000003,5603,Pinsonneault,0,1,1
3227,CK03227,rj155.271,8975368,5936.976366553565,4.316399550098067,-0.03330834412406348,1.8355025244703644,1.833504869341828,C2,4.0969999999999995,6051,Pinsonneault,0,1,1
3239,CK03239,rj155.272,5305240,5663.8928294121815,4.756779617268956,0.004818029999870925,5.246913603673606,1.8034822878885859,C2,4.117,5688,Pinsonneault,0,1,1
3246,CK03246,rj155.273,9885417,4864.360669303237,4.617414943626813,0.09682278556193953,3.480890688596316,1.682719605797152,C2,4.638999999999999,4725,Pinsonneault,0,1,1
2538,CK02538,rj155.471,1849702,5024.050169223945,4.445998635378841,-0.31532692397539863,6.333787880208748,1.7239078542278452,C2,4.6419999999999995,5176,Pinsonneault,0,1,1
1783,CK01783,rj155.472,10005758,5956.559353161133,4.330681459808154,0.07190721042341128,1.4380898361363268,1.8719752413583175,C2,4.462,6235,Pinsonneault,0,1,1
2443,CK02443,rj155.473,9209624,5804.5461914948755,4.243250730173134,-0.4383791174822964,0.07779135029126971,2.0066585727955744,C2,4.417,6315,Pinsonneault,0,1,1
2105,CK02105,rj155.474,8165946,5914.034190287199,4.400620331392827,-0.13026959209881595,2.1115336435883503,1.6983554813106918,C2,4.4639999999999995,6201,Pinsonneault,0,1,1
1152,CK01152,rj155.475,10287248,4382.102446747115,3.0915489995240337,-1.3934347803917015,7.853268059709041,3.6688271966666983,C2,4.438,5780,Solar,1,1,1
1152,CK01152,rj156.1564,10287248,4354.516709805854,3.7344960938474014,-0.9953833692935172,7.5254451461200285,2.7701306497061395,C2,4.438,5780,Solar,1,1,1
1152,CK01152,rj156.270,10287248,4728.4103905334305,4.884233289917331,-0.31189931666595305,8.692775005223908,2.3010410124759364,C2,4.438,5780,Solar,1,1,1
1152,CK01152,rj156.287,10287248,4614.057600843081,4.802240735816962,-0.8099421291552993,7.9265065974508495,3.668826827463721,C2,4.438,5780,Solar,1,1,1
1152,CK01152,rj156.299,10287248,4307.141224885532,4.0978117260226385,-0.9401495897349595,8.355182046544067,3.4291039640042142,C2,4.438,5780,Solar,1,1,1
1152,CK01152,rj156.527,10287248,4431.685127273146,4.79717729164812,-0.8704091610675112,9.734987146940346,3.6688271921331697,C2,4.438,5780,Solar,1,1,1
1152,CK01152,rj156.668,10287248,4304.546645563971,3.9125766910506536,-1.2282434670618192,7.865941051531662,3.6688249576314664,C2,4.438,5780,Solar,1,1,1
1152,CK01152,rj156.781,10287248,4580.965054689495,4.7806149374923566,-0.880670567999827,8.691693629180618,3.634891823359564,C2,4.438,5780,Solar,1,1,1
2831,CK02831,rj155.73,9692557,5737.904868130449,3.9415162455823616,-0.09788768055818364,3.8687464816598887,1.8272606048095483,C2,4.532,5890,Pinsonneault,0,1,1
2675,CK02675,rj155.74,5794570,5732.3528825336925,4.69244535274349,0.05713013217528981,7.346440673274313,1.891640997798496,C2,4.564,5697,Pinsonneault,0,1,1
2687,CK02687,rj155.75,7202957,5823.8409684311155,4.596498447556694,0.026870539308975958,1.5190076184031571,1.8925085041944905,C2,3.911,5804,Pinsonneault,0,1,1
2737,CK02737,rj155.76,6614629,5654.478353622279,4.098034338408387,0.3552019472126804,0.2540650234835027,1.9546524599844692,C2,4.361000000000001,5629,Pinsonneault,0,1,1
2009,CK02009,rj155.82,2449431,5656.750523842268,4.2875540940874055,-0.3223019997953676,0.22013483740099016,1.84387817936722,C2,4.457,5892,Pinsonneault,0,1,1
2365,CK02365,rj155.83,11560897,5971.3041050967895,4.213907582605303,0.1775767946169876,2.6916480073572786,2.007471077401559,C2,4.354,6242,Pinsonneault,0,1,1
2641,CK02641,rj155.84,8894646,5840.234036022674,4.13183960200892,-0.04940957605235435,1.5189968844028798,2.0709266203082195,C2,4.328,5834,Pinsonneault,0,1,1
1754,CK01754,rj155.85,8651389,6169.959211816078,4.3132745286562795,-0.1204864276625228,6.481528174245818,1.8451630202183815,C2,4.438,5780,Solar,0,1,1
2204,CK02204,rj156.1018,8494542,6542.810887893583,5.421992599017099,-0.5492899624993326,6.1785699935932135,3.6688271982381813,C2,4.127,6475,Pinsonneault,0,1,1
2672,CK02672,rj156.1367,11253827,5691.7818767972485,4.711246564237889,0.15457374881775393,2.7843538745392045,1.7509101152017197,C2,4.333,5568,Pinsonneault,0,1,1
2399,CK02399,rj156.1368,11461433,5122.3516753540225,4.5797565230518895,-0.10932046536135563,0.6307003113967622,1.6624969093147812,C2,4.635,5216,Pinsonneault,0,1,1
1897,CK01897,rj156.277,5695524,5937.088505595072,4.3071144280601725,-0.15105337644695468,1.6969468428738437,1.8519928137334103,C2,4.394,6190,Pinsonneault,0,1,1
1861,CK01861,rj156.278,3648437,6007.09692017036,4.550620173931464,-0.045503310179951934,7.439884018512214,1.822488181694596,C2,4.477,6166,Pinsonneault,0,1,1
1557,CK01557,rj156.283,5371776,4861.78630260139,4.64641845687172,-0.04797174417510485,2.342110800615338,1.9213480278566573,C2,4.625,4789,Pinsonneault,0,1,1
1589,CK01589,rj156.284,5301750,5976.324951536499,4.5373627123902205,-0.2740909962167851,4.260231185403576,2.3732511226633,C2,4.415,6015,Pinsonneault,0,1,1
1977,CK01977,rj156.300,9412760,4697.811019777196,4.622237173000311,0.016536947575899397,7.378505347209035,2.02278325251215,C2,4.696000000000001,4399,Pinsonneault,0,1,0
2279,CK02279,rj156.301,3661886,5939.123188526822,4.269046765460032,-0.018841561611392218,0.32029170194746714,1.8862074240596127,C2,4.468,6204,Pinsonneault,0,1,1
2040,CK02040,rj156.302,10480915,5620.892765452455,4.339274910712697,-0.06256654663655961,0.913356003237185,1.9166013678506344,C2,4.513,6004,Pinsonneault,0,1,1
1915,CK01915,rj156.303,9101496,5993.8137078361315,4.090738744929413,0.3126566911762915,5.7723216281208725,1.9485854853904567,C2,4.513999999999999,5993,Pinsonneault,0,1,1
2547,CK02547,rj156.304,4484336,5947.710954998336,4.323650561556965,-0.2227048920842292,0.08377217644356905,1.8943417257448916,C2,4.372,6137,Pinsonneault,0,1,1
238,CK00238,rj156.305,7219825,6132.829265167783,4.1978171212611715,-0.15956290698595926,5.444631879025123,1.87067657773741,C2,4.444,6275,Pinsonneault,0,1,1
2038,CK02038,rj156.526,8950568,5546.285030633616,4.593648078161975,0.044208903004690256,0.9681183837607504,2.043649619554666,C2,4.566,5667,Pinsonneault,0,1,1
889,CK00889,rj156.530,757450,5338.247870751766,4.537372401667353,0.18285102203623665,1.5599449697854957,1.9068064430083416,C2,4.544,5154,Pinsonneault,0,1,1
1227,CK01227,rj156.531,6629332,5792.405086684337,3.444021937678358,-0.8689821034910055,13.058026618592784,1.9665566425089631,C2,4.5680000000000005,5672,Pinsonneault,1,1,1
1988,CK01988,rj156.532,9044228,4788.8860719899985,4.543235258783912,0.10319227384599357,1.1681493950001616,1.9597912772279615,C2,4.648,4686,Pinsonneault,0,1,0
2556,CK02556,rj156.533,5374403,5424.275100317159,4.244835048310165,-0.3016269224917398,0.7773154290743236,1.9574052985538632,C2,4.551,5743,Pinsonneault,0,1,1
1706,CK01706,rj156.670,7626370,5189.533741090967,4.3624049737819055,0.04439441814234247,4.6313216350846184e-06,1.9613088440261952,C2,4.515,5215,Pinsonneault,0,1,1
1647,CK01647,rj156.671,11153121,5743.0122307350675,4.262728534936951,0.25189071386452266,2.7145012045811923,2.1756573223944238,C2,4.356,5881,Pinsonneault,0,1,1
834,CK00834,rj156.790,5436502,5748.9424756845065,4.109932787088266,0.26825097997616065,1.0526297075067337,1.9689547848740503,C2,4.5489999999999995,5779,Pinsonneault,0,1,1
211,CK00211,rj156.792,10656508,5917.5057914519675,4.159518068762346,-0.1124548182489642,2.7149518446496006,1.8218808960615536,C2,4.4030000000000005,6297,Pinsonneault,0,1,1
2049,CK02049,rj156.793,9649706,5980.517884941034,4.177399500257285,0.010395704935025727,3.1325275032457327,1.8413536449780457,C2,4.435,6292,Pinsonneault,0,1,1
2498,CK02498,rj156.794,5959719,5198.5887398719315,4.42881052369657,-0.1407573580594699,0.7019337577049685,2.0327749983401997,C2,4.612,5309,Pinsonneault,0,1,1
1856,CK01856,rj156.795,11570749,5288.745672591518,4.578458054708253,-0.02913332771707498,0.10972874527031816,1.800704837853833,C2,3.987,5349,Pinsonneault,0,1,1
1850,CK01850,rj156.796,8826168,5836.481614639456,4.165517957073775,-0.0638235775712796,1.6667539562605849,1.9824476335415784,C2,4.527,5927,Pinsonneault,0,1,1
2016,CK02016,rj156.797,8492026,5885.5036517243125,4.1834222272636685,0.31629315022908266,2.9636687161927138,1.8440567588090997,C2,4.548,5866,KIC,0,1,1
2082,CK02082,rj156.798,9472000,6039.911158737875,4.264200917266905,0.32310105241093723,2.055562240901473,1.9814971249309068,C2,4.495,6061,Pinsonneault,0,1,1
1825,CK01825,rj156.98,5375194,5391.202977761067,4.664173937828802,0.0661307947161542,3.968624575896921,2.0299278880220606,C2,4.056,5548,Pinsonneault,0,1,1
2086,CK02086,rj157.101,6768394,5852.058919876189,4.0978632807800865,-0.11337347478706948,1.2061478387408044,1.8715501107252648,C2,4.155,6177,Pinsonneault,0,1,1
1944,CK01944,rj157.102,2438513,5752.116144741173,4.681607559395493,0.01716087260876506,1.2142146772210791,1.9467376997602808,C2,3.9819999999999998,6287,Pinsonneault,0,1,1
2047,CK02047,rj157.103,11457726,6135.673907257768,4.316204657579632,-0.10805610226381704,4.59794759055967,1.9214081484137056,C2,4.332,6579,Pinsonneault,0,1,1
1938,CK01938,rj157.104,9651234,5118.119781676462,4.372980157361582,-0.3208997480898608,1.1701116573704602,1.9073097460348,C2,4.627,5268,Pinsonneault,0,1,1
880,CK00880,rj157.285,7366258,5434.217275791812,4.398424984066112,0.12249167066809635,1.0712957008666293,2.2560719531699,C2,4.493,5701,Pinsonneault,0,1,1
688,CK00688,rj157.287,8161561,6185.665437865342,4.221821081534745,-0.13551593831541447,8.690097558649617,2.0215647681913764,C2,4.255,6464,Pinsonneault,0,1,1
1860,CK01860,rj157.288,4157325,5729.319522464657,4.539370717688872,0.07200399623173907,0.9597820108791064,2.0072343563067543,C2,4.369,5708,KIC,0,1,1
1665,CK01665,rj157.289,4932442,5997.223621113477,4.182567534274658,0.3065789385302811,0.6041605036061863,1.9403993879531591,C2,4.4910000000000005,6100,Pinsonneault,0,1,1
1893,CK01893,rj157.290,8689793,5730.956363090134,4.138977825156736,-0.3828099918285699,0.16029180026681167,1.8223021205268732,C2,4.489,6112,Pinsonneault,0,1,1
2564,CK02564,rj157.291,9026749,6042.233202562108,4.008789091704819,-0.26431274515743325,8.790439049945919,1.8870328467543305,C2,4.453,6259,Pinsonneault,0,1,1
2143,CK02143,rj157.292,11403339,5451.949609480446,4.52065563157938,0.17960065564029282,0.020574684836657697,2.131060306751859,C2,4.583,5552,Pinsonneault,0,1,1
907,CK00907,rj157.689,8247638,5657.177755380493,4.60862180169976,-0.09122555729188317,0.8792800704372195,1.7723872269996384,C2,4.343,5865,Pinsonneault,0,1,1
1960,CK01960,rj157.692,6949061,5800.850374847181,4.24792585205208,0.12802123384489944,2.8079288556285538,1.610027196959651,C2,4.408,6114,Pinsonneault,0,1,1
2335,CK02335,rj157.693,2990873,5596.840979929871,4.367142114459298,-0.06465450293155482,0.05184688066734755,1.7770130560326467,C2,4.301,5859,Pinsonneault,0,1,1
2119,CK02119,rj157.694,4055304,5139.915069012155,4.628899499167392,0.1309858041272773,2.457115315072826,1.8361199494357499,C2,4.551,5100,Pinsonneault,0,1,1
440,CK00440,rj157.695,2438264,5106.325693270678,4.563376133970466,0.11821120541199542,0.5507418866284515,1.8341616794149045,C2,4.571000000000001,5031,Pinsonneault,0,1,1
2474,CK02474,rj157.696,8240617,5371.3889943242775,4.514896584301571,-0.3572399147418799,0.05018132726164026,1.8821438723204083,C2,4.588,5522,Pinsonneault,0,1,1
1669,CK01669,rj157.867,5183357,6121.188542870417,4.156910054199168,-0.1339851413428258,6.631231877582993,1.824072530327069,C2,4.419,6382,Pinsonneault,0,1,1
2548,CK02548,rj157.94,9580167,4698.969784548844,4.139728586510223,-0.4517836635740057,2.3132605779464077,1.6491218035942363,C2,4.638,4696,KIC,0,1,0
3103,CK03103,rj158.1071,11237332,5896.675100692569,4.268724477069565,0.2530326237555404,2.9511074387251126,1.6930931146967805,C2,4.438,5780,Solar,0,1,1
1563,CK01563,rj158.1187,5219234,5138.254396503433,4.57994823150459,0.013524316558475543,0.8095249154175153,2.0936270733068083,C2,4.513999999999999,4918,KIC,0,1,1
1567,CK01567,rj158.1188,5438099,4916.223331520571,4.296560031174426,-0.2501420737360287,1.7571201075431206,1.7148598362342469,C2,4.522,5027,KIC,0,1,1
1364,CK01364,rj158.1189,6962977,5351.350854391684,4.511396774847621,-0.013993498391713832,0.15666420242420198,2.1883848491736946,C2,4.47,5446,Pinsonneault,0,1,1
904,CK00904,rj158.1190,8150320,4693.8136286313975,4.5752410379619,-0.03910826576412749,3.993878950751872,2.113710811768892,C2,4.678999999999999,4509,Pinsonneault,0,1,0
2904,CK02904,rj158.1281,3969687,6088.698971855913,3.995206364516371,0.28922216492321084,7.08519277030037,1.88632640500008,C2,4.51,5983,Pinsonneault,0,1,1
2970,CK02970,rj158.1284,5450893,6134.48820469656,4.271880848445885,-0.15074401195060244,4.85278423291341,1.7096292626979652,C2,4.273,6475,Pinsonneault,0,1,1
2829,CK02829,rj158.1285,6197215,5887.810442665719,4.119141031194017,-0.06394418441679288,3.063756548471829,1.6373449875414117,C2,4.265,6193,Pinsonneault,0,1,1
2781,CK02781,rj158.1286,8190354,5689.950438542366,3.77028359147604,-0.6238812673220058,0.04403015331919091,1.594946442249519,C2,4.43,5686,Pinsonneault,0,1,1
3083,CK03083,rj158.1287,7106173,5859.485265788752,4.35969547737545,0.3071602450560879,0.0013497584469932544,1.5947071993709214,C2,4.526,5923,Pinsonneault,0,1,1
3075,CK03075,rj158.1288,3328080,5393.987327647791,4.198153362269904,-0.565042512957326,0.009846148000103971,1.6161660549336914,C2,4.438,5780,Solar,0,1,1
2913,CK02913,rj158.1289,9693006,5772.402636890418,4.32159864525498,0.31365864984414005,1.7846231361827032,1.6209339007884742,C2,4.5569999999999995,5743,Pinsonneault,0,1,1
2864,CK02864,rj158.1290,3957082,5825.548789610815,4.383575561812954,-0.2298495946621232,0.0004239889114625584,1.892333699387562,C2,4.388,6084,Pinsonneault,0,1,1
3111,CK03111,rj158.1291,8581240,5954.961021326836,4.3889424885812325,-0.12653915506057425,2.2874592527496453,1.6393320621268432,C2,3.923,6033,Pinsonneault,0,1,1
2741,CK02741,rj158.1292,5513893,5853.830348791329,4.386345837515265,0.01249348113757102,0.07976462172209442,1.7510749265271772,C2,4.518,5968,Pinsonneault,0,1,1
3211,CK03211,rj158.1293,7293937,3849.1852477284965,1.4886767191314456,-0.6922089957862211,5.523712497192923,3.668666121168732,C2,4.438,5780,Solar,0,1,1
2891,CK02891,rj158.1294,10068024,6038.1074120779,3.9831662226868154,0.042176053202811495,5.5009489559269715,1.7160119217608658,C2,4.4239999999999995,6351,Pinsonneault,0,1,1
3012,CK03012,rj158.1295,7109851,5460.978331081189,3.650288735528629,-0.6503270016613288,0.06726526037617807,1.5674529949611151,C2,3.911,5945,Pinsonneault,0,1,1
3087,CK03087,rj158.1296,9119568,5354.630070962547,4.617936419781419,0.2638367860571376,1.6687664142719507,1.6522198362930611,C2,4.527,5177,Pinsonneault,0,1,1
3277,CK03277,rj158.1297,3120904,5981.614068226295,3.9519765740232096,-0.09146408525542844,7.058230505495336,1.5483733366834465,C2,4.5169999999999995,5972,Pinsonneault,0,1,1
2960,CK02960,rj158.1298,10876237,5992.509526813153,4.307849333794933,0.04976321989835093,1.41619982061663,1.8300993313367684,C2,4.456,6228,Pinsonneault,0,1,1
2984,CK02984,rj158.1299,7918652,6068.740640268666,4.055275595999101,0.01996390543960319,6.124618281160227,1.6461590985564325,C2,4.245,6032,Pinsonneault,0,1,1
1288,CK01288,rj158.1387,10790387,6055.577462671339,4.301014287354011,-0.018108048098861983,0.8474141007997211,1.7623413164409374,C2,4.394,6397,Pinsonneault,0,1,1
2915,CK02915,rj158.1388,5613821,5631.979661728058,4.49850155681535,-0.03467972650165405,0.019520028279681908,1.6996977772608088,C2,4.438,5780,Solar,0,1,1
3403,CK03403,rj158.1389,11754430,5761.419387226616,4.022863506350673,0.045551712271060606,2.992431246765508,1.5815529331923102,C2,4.308,6028,Pinsonneault,0,1,1
3252,CK03252,rj158.1390,5653072,3981.1760174597857,1.4882437653528444,-0.5552364153279435,5.664145853885223,2.200269452037257,C2,4.438,5780,Solar,0,1,1
3415,CK03415,rj158.1391,3433668,5752.453363806875,4.002227619099081,-0.7624727519249335,5.920271279822911,1.8703374846916412,C2,4.398,5694,Pinsonneault,1,1,1
3015,CK03015,rj158.1392,11403530,5760.862107172682,4.095108159642199,-0.10708535568084786,0.6538188319741902,1.8409935236196584,C2,4.46,6093,Pinsonneault,0,1,1
2805,CK02805,rj158.1393,11135308,5842.40621202277,4.18591995544133,-0.3500689314183327,0.2524026701598767,1.9334301870966524,C2,4.317,6336,Pinsonneault,0,1,1
3422,CK03422,rj158.1394,5898983,5876.638138350146,4.608868298592995,0.096311419702173,4.394518046545847,1.8617348796177615,C2,4.4430000000000005,5944,Pinsonneault,0,1,1
3384,CK03384,rj158.1395,8644365,6016.660523304548,4.259551568465354,0.024238963267453936,2.6567915358301004,1.8567612406186564,C2,4.243,5984,Pinsonneault,0,1,1
2787,CK02787,rj158.1396,4365442,6261.296776536215,4.271665489986792,-0.548824452483307,13.887323479322207,1.9990437966871408,C2,4.085,6381,Pinsonneault,1,1,1
3002,CK03002,rj158.1397,3852655,6023.6359883185205,4.63325956490013,-0.2725155540738698,16.653595670776017,1.9222839718839744,C2,4.351,6072,Pinsonneault,1,1,1
3023,CK03023,rj158.1398,7732285,6165.0901014187575,4.2393001520358125,-0.2326991429065996,6.434925339001683,1.9776567649632637,C2,4.438,5780,Solar,0,1,1
869,CK00869,rj158.282,6948054,5138.379208443652,4.662504976572038,0.014347418970285115,1.2275273271814395,1.9833431104326007,C2,4.518,5221,Pinsonneault,0,1,1
733,CK00733,rj158.283,10271806,5085.56555819427,4.608626288474102,-0.2370533704937637,2.70185057937572,1.6178426251769429,C2,4.636,5217,Pinsonneault,0,1,1
3196,CK03196,rj158.289,9002538,6074.599480596576,4.21252287313963,-0.07701569604335022,2.6946751695146567,1.5656078485586145,C2,4.221,6420,Pinsonneault,0,1,1
2711,CK02711,rj158.290,5272233,5945.14444632591,4.54035356075091,0.03005641429359938,3.695892763634392,1.65987839782766,C2,4.352,6062,Pinsonneault,0,1,1
2732,CK02732,rj158.291,9886361,6003.54579280005,3.9943885919637956,-0.019544981316475727,4.172503201405736,1.8933578199160053,C2,4.444,6310,Pinsonneault,0,1,1
2722,CK02722,rj158.292,7673192,6130.2233525734255,4.325990418725405,-0.14734261032366708,6.223742469723604,1.6266556555728642,C2,4.341,6536,Pinsonneault,0,1,1
2714,CK02714,rj158.293,12206313,5982.12547648295,4.045574040192137,-0.09164233288113068,5.385860841617551,1.5593196053480434,C2,4.19,6363,Pinsonneault,0,1,1
2693,CK02693,rj158.294,5185897,4671.524082050316,4.480892555851993,-0.17634974212706092,3.429995851468996,1.6325306718103758,C2,4.731,4476,Pinsonneault,0,1,0
1257,CK01257,rj158.295,8751933,5527.483980047794,4.253210958929515,0.26521233616770035,3.1514302143467794,1.687739060515686,C2,4.474,5315,Pinsonneault,0,1,1
3162,CK03162,rj158.296,9752973,6159.5821492812975,4.402396746333182,0.007393542052433344,17.296365592704106,1.6030018418476597,C2,4.0280000000000005,6148,Pinsonneault,1,1,1
2706,CK02706,rj158.297,9697131,6281.41268217607,4.1233990368648685,0.0692370247551673,10.60625352553542,1.7682265586890917,C2,4.1530000000000005,6492,Pinsonneault,0,1,1
3165,CK03165,rj158.298,9579208,6151.30291087796,4.0789771706538005,-0.33425356892483554,7.77974872929129,1.6510407487865126,C2,4.159,6424,Pinsonneault,0,1,1
3168,CK03168,rj158.299,4450844,5794.519975703557,4.137193641399399,-0.25557526181599405,1.72949172116898,1.6970281892852073,C2,4.194,5968,Pinsonneault,0,1,1
3167,CK03167,rj158.300,12255382,5580.461083572741,4.630362443711072,-0.04101377004397886,2.573497694846057,1.7520370300278822,C2,3.8,5549,Pinsonneault,0,1,1
3172,CK03172,rj158.301,3337061,6007.210870581332,3.9691873740630057,-0.12923523853997393,5.950341829470452,1.826493590028076,C2,4.438,5780,Solar,0,1,1
2801,CK02801,rj158.302,5905822,6007.650939778613,4.107668950781538,-0.04817631125271028,3.382172560540924,1.6334755481401209,C2,3.8939999999999997,6097,Pinsonneault,0,1,1
3024,CK03024,rj158.304,12833566,7399.8874717482695,4.910638701344847,-2.1101924425716128,21.763474343068843,1.6325449637442495,C2,4.438,5780,Solar,0,0,1
2712,CK02712,rj158.305,11098013,6267.100136489788,4.117285751954486,0.20767420176080426,13.17917720751256,1.6989616103708634,C2,4.262,6457,Pinsonneault,0,1,1
2792,CK02792,rj158.307,11127479,5973.459659652993,4.2031944069016305,0.1752058833721157,3.0796150640101114,1.8996810945256364,C2,4.437,6000,Pinsonneault,0,1,1
3178,CK03178,rj158.309,10991239,4055.4691527060663,1.4824482598679032,-0.3092524130461024,5.291615265736933,2.250201023127765,C2,4.438,5780,Solar,0,1,1
3179,CK03179,rj158.310,6153407,5743.999966185916,4.625639629548286,0.02783853225177793,0.0006049776918792826,1.584668581970886,C2,4.438,5780,Solar,0,1,1
3194,CK03194,rj158.311,12004971,6282.069010326645,4.092153311028439,0.12491527984383567,6.630610676546089,1.7939391360108057,C2,4.297,6499,Pinsonneault,0,1,1
2749,CK02749,rj158.312,8687088,6151.371730446752,3.992862930841896,-0.08712937887458674,9.380121440688033,1.7772007323179495,C2,4.438,5780,Solar,0,1,1
3184,CK03184,rj158.314,4735826,5867.358905665581,4.1731436911269775,0.2189049292458303,3.3681248559835937,1.7946336037598118,C2,4.438,5780,Solar,0,1,1
3193,CK03193,rj158.315,7430876,4995.395930352124,3.085618850482133,0.007274587804046284,2.5685743996471757,1.8586392602538968,C2,4.438,5780,Solar,0,1,1
3197,CK03197,rj158.316,8443527,6162.127645380984,4.4117719023296775,-0.1939121718695312,6.9677085699371375,1.8279161678284632,C2,4.103,6345,Pinsonneault,0,1,1
2752,CK02752,rj158.317,5717567,6032.69066916417,4.183388970128122,0.07608583768411098,7.175449079460018,1.844509722924613,C2,4.356,6107,Pinsonneault,0,1,1
2968,CK02968,rj158.318,8873090,6201.181147254592,4.075252181569562,-0.2201444316619478,6.8394061222150535,1.8558389492781493,C2,4.438,5780,Solar,0,1,1
3208,CK03208,rj158.320,10155029,5871.887529470089,4.4776378800503505,-0.22705172964336354,1.284274840141831,1.7705677322827944,C2,4.438,5780,Solar,0,1,1
2896,CK02896,rj158.321,2853828,6162.430155912777,4.470247107349318,-0.14294498814831694,14.450062026523456,1.9173584798944248,C2,4.253,6331,Pinsonneault,0,1,1
3190,CK03190,rj158.322,5985713,5986.00422500377,4.273182842363448,-0.3076791769423913,2.0060427161135617,1.7439928577962955,C2,4.438,5780,Solar,0,1,1
3202,CK03202,rj158.323,4262040,5293.832592019989,3.7696983086263067,-0.036601803732637016,0.615830600366766,1.9338927948065816,C2,3.9789999999999996,5337,Pinsonneault,0,1,1
3122,CK03122,rj158.324,12416661,6124.331814176685,3.9699558513271263,0.16239693159080598,9.837315544969252,1.943486095742427,C2,4.147,6354,Pinsonneault,0,1,1
3231,CK03231,rj158.325,10489539,6283.204840797299,4.261637730867684,-0.09519698415184684,8.135051545696262,1.845490420056891,C2,4.438,5780,Solar,1,1,1
3214,CK03214,rj158.326,7983117,5913.514778705988,4.038337471266545,-0.1497482862437285,4.625356324081729,1.745378716476505,C2,3.616,6019,Pinsonneault,0,1,1
3216,CK03216,rj158.327,10338279,5774.775307585594,4.708831085167342,-0.020296263098462358,12.496657626503104,1.8505411272167385,C2,4.471,5660,Pinsonneault,1,1,1
3220,CK03220,rj158.328,11189311,6269.343292987743,4.126676201748486,0.02646358947951929,12.651047609793096,1.8526682212308367,C2,4.438,5780,Solar,0,1,1
3236,CK03236,rj158.329,7902003,6225.874881554703,4.130566300756515,-0.029479259630607563,13.160559193089881,1.9421104520205583,C2,4.37,6437,Pinsonneault,0,1,1
3114,CK03114,rj158.330,9288237,6125.879218789032,3.9760799793184702,0.12174360829255047,8.43321001830783,1.924328026631188,C2,4.449,6197,Pinsonneault,0,1,1
2758,CK02758,rj158.331,8703129,5225.780631592912,3.752946989988181,0.2962359481122325,2.727758054322918,1.9137103875025434,C2,3.137,5137,Pinsonneault,0,1,1
2833,CK02833,rj158.332,9109857,6130.954324192908,4.303085833957746,-0.3461091902910711,4.490677729360782,1.8095874370129128,C2,3.972,6067,Pinsonneault,0,1,1
3132,CK03132,rj158.333,9541295,6196.056657278671,4.036324671419575,0.4165415367356816,11.806646722430743,1.963125703582123,C2,4.373,5995,Pinsonneault,0,1,1
1060,CK01060,rj158.495,5880320,6245.250093736397,4.114306504258667,-0.5158437523192536,12.19968425565749,2.0938636025678456,C2,4.356,6670,Pinsonneault,0,1,1
193,CK00193,rj158.496,10799735,5560.317493736568,3.3506777584340286,-0.3504457174916758,0.4289886617399805,3.668827195281706,C2,4.48,6134,Pinsonneault,0,1,1
2678,CK02678,rj158.497,6779260,5407.452217487113,4.652772545570837,0.02031717601867003,6.450701314222491,2.199091562433833,C2,3.995,5371,Pinsonneault,0,1,1
3097,CK03097,rj158.681,7582689,5948.078308371081,4.063009871469744,-0.095248259087226,4.597318339074518,2.009498899579278,B5,4.015,6305,Pinsonneault,0,1,1
3008,CK03008,rj158.682,9070666,5992.7235604430725,4.06844575446109,-0.14837758102958806,5.015057331068305,2.1014459356097284,B5,4.293,6052,KIC,0,1,1
2948,CK02948,rj158.683,6356692,5621.313328777659,4.099290189757304,0.5015638192369141,2.614598779739728,2.0334412330125584,B5,4.021,5582,Pinsonneault,0,1,1
3218,CK03218,rj158.684,10191036,5986.4394485554,4.423515589270405,-0.023833251852072176,3.1090629683644035,2.23472722123858,B5,4.3389999999999995,6239,Pinsonneault,0,1,1
2914,CK02914,rj158.685,6837283,6355.4594497227845,4.13619934800502,-0.2631911007738008,25.634837246135998,2.08493984597305,B5,4.151,6466,Pinsonneault,0,0,1
2755,CK02755,rj158.686,3545135,5773.679012015639,4.446464545971918,-0.2418440630918402,0.022539683773448168,1.902155313212277,B5,4.463,5996,Pinsonneault,0,1,1
3234,CK03234,rj158.687,10057494,6286.720962688416,4.373026694779976,-0.2009692907124948,11.486434794660447,1.993333160993412,B5,4.35,6393,Pinsonneault,0,1,1
3240,CK03240,rj158.688,6206559,5951.4260562310865,3.8308978902332385,0.16541718305506542,4.984577892938756,2.05698932669526,B5,4.438,5780,Solar,0,1,1
935,CK00935,rj158.69,9347899,6083.800237145239,4.145147570285637,-0.35316158016439525,6.482042705171101,3.668826986563933,C2,4.399,6503,Pinsonneault,0,1,1
3243,CK03243,rj158.690,9821151,6021.83612790943,3.6051447586169614,-0.8258045446956672,7.223429359762078,2.1980648453222558,B5,4.305,6343,Pinsonneault,1,1,1
2717,CK02717,rj158.691,9467404,6008.035466026883,4.197745035809085,-0.0848537575679518,3.3476659772079773,1.9973426293267824,B5,4.253,6430,Pinsonneault,0,1,1
3232,CK03232,rj158.692,9569711,5804.209540672508,4.6082871411264055,0.0116419827031212,3.0642302737075164,2.0675663372329853,B5,4.128,5830,Pinsonneault,0,1,1
3224,CK03224,rj158.693,10384298,5411.6419714625235,4.585503489279811,0.03042611663986038,1.5588702318730463,2.151058443886344,B5,4.598,5429,Pinsonneault,0,1,1
2803,CK02803,rj158.694,9898447,5607.956712916658,4.453625245150092,0.1350683278292651,0.006171896598582638,1.996452974070184,B5,4.574,5632,Pinsonneault,0,1,1
3245,CK03245,rj158.695,8073705,6088.128316605248,4.266134041026739,-0.20287001016839346,2.6327588046133243,2.0373589163331065,B5,4.3389999999999995,6223,Pinsonneault,0,1,1
3237,CK03237,rj158.697,6587796,5859.94022459075,4.606862827180139,0.17287767207585064,4.447291529992382,2.5306779827956394,B5,4.547,5814,Pinsonneault,0,1,1
3225,CK03225,rj158.698,3109550,5424.1982571899125,4.5644941207832135,0.13767884280723472,0.5562976006832678,2.2905570721780384,B5,4.034,5449,Pinsonneault,0,1,1
3249,CK03249,rj158.699,9083564,6010.891802377755,4.267471031817499,-0.020253753995163288,3.4300239681948566,2.4740711072599626,B5,4.301,5954,KIC,0,1,1
2961,CK02961,rj158.701,10471515,6111.301664690907,4.323699531541224,0.0992531263192039,4.638360846870142,3.6557227200118576,B5,3.986,6460,Pinsonneault,0,1,1
2969,CK02969,rj158.702,8560804,5955.316360467894,4.0033165613801085,0.1208049489456385,4.6075531411883635,3.668826292994915,B5,4.44,6127,Pinsonneault,0,1,1
2965,CK02965,rj158.703,8429415,6226.923628678853,4.259465251917753,-0.2264036790568865,6.400013943731767,3.668827161472504,B5,4.269,6487,Pinsonneault,1,1,1
3254,CK03254,rj158.704,9899141,5576.605477297215,4.248495711092712,0.2678275722849021,1.695058006753527,3.6688262884496914,B5,4.334,5570,Pinsonneault,0,1,1
2971,CK02971,rj158.706,4770174,6141.59864163335,4.049113338752862,0.06360401951870172,14.750273716112346,3.668827196693315,B5,4.434,6231,Pinsonneault,0,1,1
3248,CK03248,rj158.907,10917433,5742.321111955209,4.337163663751157,-0.08040936670894283,0.10927015973998187,1.7341392476064983,C2,4.1610000000000005,6005,Pinsonneault,0,1,1
2754,CK02754,rj158.908,10905911,5900.7472122483605,4.426592631601633,-0.18331440010715647,1.3293629016319128,1.9024716602205496,C2,4.438,5780,Solar,0,1,1
2848,CK02848,rj158.909,7749773,5720.581968609916,4.230040125387854,0.3084337691423781,0.1719253146142885,1.9400947825054118,C2,3.9739999999999998,5770,Pinsonneault,0,1,1
939,CK00939,rj158.910,9466668,5621.573642120245,4.432361969165746,0.19384175402329248,0.9963365533211109,2.0481487235689277,C2,4.537,5865,Pinsonneault,0,1,1
1198,CK01198,rj158.911,3447722,6253.148036935706,4.254278682647436,-0.012427670941602456,8.35106606664446,2.050866930821856,C2,4.405,6474,Pinsonneault,0,1,1
3020,CK03020,rj159.100,8241079,5968.242911110396,4.188303940281212,-0.0216184821374852,6.625861081505652,1.8373731123804296,C2,4.272,6197,Pinsonneault,1,1,1
2690,CK02690,rj159.101,5369827,5511.286588944783,4.661789868386674,0.08584998951518774,2.5513417423924007,1.8434151776183256,C2,4.327,5601,Pinsonneault,0,1,1
2790,CK02790,rj159.102,5652893,5125.928958980943,4.181483650775473,-0.29871405588615474,0.1030989074135169,1.7688252200089805,C2,4.62,5188,Pinsonneault,0,1,1
2925,CK02925,rj159.103,6974658,5452.606867651944,4.4830458336675365,0.1466988583632408,0.001132956900775417,1.7860912615298798,C2,4.372,5520,Pinsonneault,0,1,1
3021,CK03021,rj159.104,3348285,5911.07886993528,4.523410316445993,0.17006658204829267,1.4278921082742313,1.80897648350808,C2,4.459,6234,Pinsonneault,0,1,1
2977,CK02977,rj159.105,11090556,5944.987374562335,4.1865602636878245,-0.12751481814789803,1.9990061286958267,1.8361699890947285,C2,4.442,6265,Pinsonneault,0,1,1
2977,CK02977,rj159.283,11090556,5936.8946461012565,4.181148719590681,-0.13438472799836204,2.269611110780072,1.6612855596348741,C2,4.442,6265,Pinsonneault,0,1,1
3017,CK03017,rj159.106,12072872,5495.149212058843,4.2087080023287164,-0.2734734085651941,0.07225558759898232,1.9695209485366283,C2,4.3839999999999995,5933,Pinsonneault,0,1,1
256,CK00256,rj159.272,11548140,3692.0471029847527,2.713348733572187,-2.1296158681980586,27.67009846278213,1.8261820824337691,C2,4.756,3807,Pinsonneault,0,0,0
2674,CK02674,rj159.273,8022489,5727.698418411321,4.10056780852123,0.03318496425918074,0.1423257175389403,1.5406795485327902,C2,4.256,5972,Pinsonneault,0,1,1
2951,CK02951,rj159.274,4991208,5661.533467447138,4.570074277732575,-0.26006611655636114,1.7032008354992718,1.7096619367873451,C2,4.551,5789,Pinsonneault,0,1,1
3100,CK03100,rj159.275,7107561,5962.981026027178,4.085214063212806,0.2624442534638391,2.6553857764204762,1.628607613526723,C2,4.486000000000001,6094,Pinsonneault,0,1,1
2838,CK02838,rj159.276,6607357,5722.691285569163,4.1450485953836935,0.10755695772200964,1.5858243919844432,1.6082211737809171,C2,4.508,5789,Pinsonneault,0,1,1
2808,CK02808,rj159.277,3730335,6845.570911861987,4.955730341664157,-0.3066353509089662,6.136731844334762,1.735129083084454,C2,4.438,5780,Solar,0,1,1
2740,CK02740,rj159.278,3336765,6001.3842070514465,4.254751216061611,-0.40979442160401774,6.527974979519717,1.5030447682836474,C2,4.395,6178,Pinsonneault,0,1,1
2753,CK02753,rj159.281,6265792,5818.119067624749,4.236211636219206,0.17305436768950122,0.009805507879544262,1.5936557516009868,C2,4.362,5983,Pinsonneault,0,1,1
3093,CK03093,rj159.282,5096590,5862.0040666421655,4.3928925511632455,-0.0043993882904357065,0.1755952092237374,1.597315833621049,C2,4.5280000000000005,5899,Pinsonneault,0,1,1
3310,CK03310,rj159.284,12253769,5424.987772842986,4.381377318568997,0.17597543261821594,0.8025460178975259,1.4865661677180222,C2,4.531000000000001,5544,Pinsonneault,0,1,1
2857,CK02857,rj159.285,6345732,6138.380838736934,4.1152624904862005,0.17543734887013515,5.902436939150128,1.5885087667439652,C2,4.315,6231,Pinsonneault,0,1,1
2769,CK02769,rj159.286,9692128,5771.527253376734,3.958658359307286,-0.1291067162244516,1.4805960480023876,1.4981270686648607,C2,4.33,6011,Pinsonneault,0,1,1
2935,CK02935,rj159.488,8259713,6361.337480970193,4.04532797285064,-0.2500356668143351,26.918929277954067,1.9009176638838752,C2,4.3839999999999995,6453,Pinsonneault,0,0,1
2885,CK02885,rj159.697,11100670,5512.456775311547,3.723648221890694,-0.5283410846174165,1.6528802794461264,1.6225140232945934,C2,4.629,5322,KIC,0,1,1
3109,CK03109,rj159.698,11572193,6207.093342698791,4.020448479109291,0.0133687529047994,17.188248675483027,1.9626405827301991,C2,4.438,5780,Solar,0,1,1
2676,CK02676,rj159.699,5649325,6190.963255494431,3.9457237195808017,-0.17271382682367903,4.084756470878911,1.8176085778107884,C2,3.8289999999999997,5954,Pinsonneault,0,1,1
408,CK00408,rj159.904,5351250,5591.537587181321,4.516530188186466,0.03674973859946988,0.16781672124003366,1.9729573511061695,C2,4.481,5855,Pinsonneault,0,1,1
435,CK00435,rj159.905,11709124,5669.541826589675,4.329398546313986,-0.08700968990481545,1.0235391269287968,1.8823042988353915,C2,4.513,5991,Pinsonneault,0,1,1
474,CK00474,rj159.906,10460984,5989.765262491885,4.45549007687425,-0.04810154191794385,0.8923227691543949,1.9962199154569475,C2,4.42,6360,Pinsonneault,0,1,1
3096,CK03096,rj159.911,7455981,5526.311231109895,3.8214106466529496,-0.0927555616867978,0.4818830327651378,1.7644955039533905,C2,4.452,5642,Pinsonneault,0,1,1
2869,CK02869,rj159.913,7767162,6412.07893893727,4.223721721220127,0.1366254309025003,24.526386298333254,1.8422202703375912,C2,4.298,6260,Pinsonneault,0,0,1
3052,CK03052,rj159.914,8827575,5427.800682300462,4.56849982657019,-0.2147409939641439,2.365749021494045,1.769935399735092,C2,4.419,5453,Pinsonneault,0,1,1
2863,CK02863,rj159.915,3241557,5652.3616656750255,4.1554131376013155,-0.37571988664254224,0.7844550061555675,1.8173552523774663,C2,4.501,6053,Pinsonneault,0,1,1
2974,CK02974,rj159.916,3336283,6394.234719780386,4.08191560276693,0.003283630193319398,12.986972330965731,1.8980112329138583,C2,4.402,6480,Pinsonneault,0,1,1
2813,CK02813,rj159.917,11197853,4810.482960038594,2.9900345156919474,-0.5564065521000597,3.4784335683140704,1.9157868784577148,C2,4.488,5281,Pinsonneault,1,1,1
3035,CK03035,rj159.918,6388770,6538.577018854781,4.4572449715933935,-0.08490199953030045,25.054868914795453,1.9608492373155217,C2,4.2219999999999995,6341,Pinsonneault,1,0,1
2906,CK02906,rj159.919,6716545,5976.748823156173,4.0421925567525125,-0.4490111755690811,5.62359191605137,1.8606564451095573,C2,4.25,6326,Pinsonneault,0,1,1
3117,CK03117,rj159.92,6523351,5570.815506231816,4.5040291487820046,0.060290474078139075,0.032173885002621416,1.8347246460926925,C2,4.164,5690,Pinsonneault,0,1,1
2815,CK02815,rj159.920,9665922,5870.153981917452,4.196660565681901,-0.12858351692347886,0.12643979132635194,1.9337836060041849,C2,4.545,5824,Pinsonneault,0,1,1
2830,CK02830,rj159.921,9244508,6497.680816725668,4.3365228190421385,0.031063450846757837,30.252808376385165,1.8903009636837176,C2,4.473,6180,Pinsonneault,0,0,1
2867,CK02867,rj159.93,9899181,5021.444781335792,4.079148424578543,-0.6997880451237728,3.7395471647111833,1.68241180174565,C2,4.438,5780,Solar,1,1,1
2979,CK02979,rj159.94,2720514,5979.473976705829,4.262800137582374,-0.2928614033409969,1.1484219264541946,1.6666999101182536,C2,4.378,6206,Pinsonneault,0,1,1
2949,CK02949,rj159.95,6026737,5907.868771256399,4.175029814270019,0.015459950005210853,1.2633303654164436,1.8169871793005528,C2,4.005,6173,Pinsonneault,0,1,1
3346,CK03346,rj159.96,11241912,5941.498642364842,4.2950461493859,-0.0839840817820217,0.19983616695359172,1.8923852234997764,C2,4.37,6179,Pinsonneault,0,1,1
3128,CK03128,rj159.97,7609674,6070.946279865414,3.9654220529188287,-0.18687697607280515,4.703270769876159,1.8269107957184083,C2,4.438,5780,Solar,0,1,1
3046,CK03046,rj159.98,8161830,5702.866428810166,4.265025573214492,0.27533841028511186,0.19473979433536412,1.995901267434352,C2,4.573,5635,Pinsonneault,0,1,1
3398,CK03398,rj159.99,3561464,6366.92250223692,4.173796912763186,-0.017402348030450446,24.836682850403538,1.9242854633079658,C2,4.406000000000001,6463,Pinsonneault,0,0,1
510,CK00510,rj161.290,6422155,5636.979637253613,4.457206220808674,0.3913114405557707,0.10794632367909872,1.9204018305047617,C2,4.3919999999999995,5543,Pinsonneault,0,1,1
1052,CK01052,rj161.291,5956342,5902.3005719754065,4.38186731495259,-0.2525733837601011,0.9743197000859884,1.7037828946948728,C2,4.44,6326,Pinsonneault,0,1,1
1306,CK01306,rj161.292,10858691,5619.438570581689,4.492327421180237,-0.4100520453868322,0.09764072876034556,1.8060073932838956,C2,4.513999999999999,5973,Pinsonneault,0,1,1
2943,CK02943,rj161.293,9838468,5746.909464899287,4.065609503762362,0.293023413098851,1.5503046736170603,1.796970650520765,C2,4.534,5880,Pinsonneault,0,1,1
2840,CK02840,rj161.294,6467363,5673.696346338238,4.0490919659104145,-0.060337007387225215,0.07944764199750097,1.809220654096249,C2,4.47,5731,Pinsonneault,0,1,1
2698,CK02698,rj161.295,5128673,5956.718391122248,4.316225347668414,0.06826163898511642,1.7966578098620962,1.7865130584926816,C2,4.544,5820,Pinsonneault,0,1,1
1278,CK01278,rj161.492,8609450,5719.128408503577,4.217836902198733,-0.3212527322240897,0.4399511796274311,1.9668445604032008,C2,4.479,6141,Pinsonneault,0,1,1
1432,CK01432,rj161.493,11014932,5674.0956362693905,4.419643514024548,0.011091712491058548,0.5260452773934874,2.041470324249941,C2,4.534,5884,Pinsonneault,0,1,1
2765,CK02765,rj161.494,11188249,6171.164595481643,4.042670544804694,0.012937881889309236,2.476605870148977,1.7818614788483995,C2,4.438,5780,Solar,0,1,1
2730,CK02730,rj161.495,8415200,5653.132568766232,4.136317832302097,-0.040006997478123626,0.16583353945655532,1.9172553769040372,C2,4.508,5928,Pinsonneault,0,1,1
2743,CK02743,rj161.496,8095441,5561.428553600651,4.4075557326975945,-0.07148241273000239,1.188317610411776,1.9472121851795063,C2,4.56,5642,Pinsonneault,0,1,1
2807,CK02807,rj161.497,2985587,6272.514705713596,4.158681280990142,0.0639000751059441,13.671951679164026,1.8793760146491667,C2,4.279,6286,Pinsonneault,0,1,1
2859,CK02859,rj161.498,10397751,5266.986702016248,4.355381580312545,-0.12834022636887896,0.6179904465534831,1.8818613784315243,C2,4.47,5464,Pinsonneault,0,1,1
2729,CK02729,rj161.499,12008872,5652.3115620621875,4.254427822324711,-0.3942578400876723,0.08695959512082663,1.856248178045248,C2,4.349,6145,Pinsonneault,0,1,1
2884,CK02884,rj161.500,9652649,5722.994056557757,3.9955830125966028,-0.08508964914382137,1.8914347364593245,1.8999441158692767,C2,4.511,5642,Pinsonneault,0,1,1
2748,CK02748,rj161.501,9962455,5535.729889768086,3.859449233676728,-0.13599853753584026,0.34462982042820034,1.8144287733770799,C2,4.566,5689,Pinsonneault,0,1,1
2964,CK02964,rj161.502,10098844,6016.546201179375,3.9364403244149972,-0.5070229508876974,8.030613856658182,1.9514199958723144,C2,4.454,5906,Pinsonneault,0,1,1
2295,CK02295,rj163.263,4049901,5435.798431010945,4.376195557100146,-0.2330674675379488,3.5063105488123925,1.7869370325543923,C2,4.448,5451,Pinsonneault,0,1,1
3000,CK03000,rj163.265,5702939,5715.0013103283445,4.506390161997439,-0.3874823504022227,4.343097099631452,1.7669457259783083,C2,4.497,5945,Pinsonneault,1,1,1
4533,CK04533,rj170.298,3330684,3836.880578763863,3.661947406977685,-2.6484953493693033,16.170965800407334,3.6688271745224905,C2,4.438,5780,Solar,0,1,1
3741,CK03741,rj170.303,8780959,6587.1018598479,4.4773512395721795,-0.2703430586710216,33.28295225562607,1.8849873203689549,C2,4.1930000000000005,6447,Pinsonneault,0,0,1
3425,CK03425,rj170.304,9117416,6060.193148317199,3.981021202904579,-0.07807599578658615,6.102488720800579,2.051444922674736,C2,4.438,5780,Solar,0,1,1
3284,CK03284,rj170.501,6497146,3985.5174796618494,3.511835102417242,-1.1554282457669591,4.613323802759318,3.5777657780745566,C2,4.746,3981,Pinsonneault,0,1,0
4365,CK04365,rj170.520,4754831,6621.328808252599,4.493829982269533,0.32975264494455797,22.554791262008468,2.0797405118525982,C2,4.143,6278,Pinsonneault,0,0,1
4365,CK04365,rj170.715,4754831,6470.055884186646,4.331286662899079,0.2320277232234209,22.28832850259745,1.8530443411579527,C2,4.143,6278,Pinsonneault,0,0,1
4431,CK04431,rj170.685,9936080,6123.921584426035,4.1096411839978115,-0.3142249046639758,9.439488655260812,2.020001137724408,B5,4.438,5780,Solar,0,1,1
4032,CK04032,rj170.686,7100673,5613.706585300306,4.349711928834527,0.03718504107801168,1.7125538360544568,1.666854422886591,C2,4.23,5744,Pinsonneault,0,1,1
4288,CK04288,rj170.687,4548011,5943.960835271344,4.174025583495585,0.027746198542391076,2.5894455189326657,1.824064072540542,C2,4.189,6226,Pinsonneault,0,1,1
3158,CK03158,rj170.688,6278762,5021.403017534601,4.1354054491331205,-0.5424388336280083,0.03561503889122264,1.8286832781931253,C2,4.438,5780,Solar,0,1,1
3681,CK03681,rj170.713,2581316,6190.517126127129,4.265354921130802,0.09632588488337536,7.859464923376188,2.190850689737485,C2,4.438,5780,Solar,0,1,1
4639,CK04639,rj170.714,4825872,6555.449950691717,4.3978907787590025,0.18656127675467432,14.31974742922092,2.090308861213109,C2,3.944,6385,Pinsonneault,0,1,1
969,CK00969,rj171.319,4044005,6568.771604933356,4.1042054398052965,-0.6548465475007688,4.996947632450109,1.8589547786179093,C2,4.438,5780,Solar,1,1,1
3130,CK03130,rj172.1090,10252275,4935.961129102791,4.507152319150565,-0.6017481299447806,1.5728861530608629,1.6273785317370664,C2,4.538,5141,Pinsonneault,0,1,1
3864,CK03864,rj172.1101,4164922,5081.593643472572,4.687481901001197,0.039058111515034986,4.368395812019202,1.6406214505163232,C2,3.8310000000000004,5026,Pinsonneault,0,1,1
4368,CK04368,rj172.1102,5471489,5979.2669013767545,3.9405003373145395,0.05100291582475566,3.391555097094685,1.6999920909581467,C2,3.826,6218,Pinsonneault,0,1,1
3500,CK03500,rj172.1103,6058816,5984.263079361898,3.9490940045889302,0.14180271121415106,6.479857373841834,1.8761420337866532,C2,4.471,6093,Pinsonneault,0,1,1
4355,CK04355,rj172.1104,4571004,5198.9447784049435,2.9532456206158053,-0.7293034873072242,5.808047888422059,3.6688271146425087,C2,4.438,5780,Solar,1,1,1
4269,CK04269,rj172.1276,8890924,5034.626023174254,3.6044326350144864,0.03235594072926392,2.14897866329774,1.620656757353382,C2,3.6210000000000004,5120,Pinsonneault,0,1,1
3936,CK03936,rj172.1277,4947556,5106.191982377031,4.685133763460368,0.10891389971220744,5.754550011279626,1.6297749531304864,C2,4.588,4982,Pinsonneault,0,1,1
4021,CK04021,rj172.732,11967788,6305.3415503443775,4.393389244111186,-0.13837240764291767,19.093026822017464,1.8231543948483373,C2,4.053,7230,Pinsonneault,0,1,0
4396,CK04396,rj172.738,11296045,6588.487353429228,4.381934655189513,0.10003812223877394,23.785448887570528,1.7648009591429812,C2,4.244,6780,Pinsonneault,0,0,1
3583,CK03583,rj173.100,5130740,6562.562421455677,4.3066878198204215,-0.4948847086434924,24.91353837241527,2.959695270775807,B5,4.056,7581,Pinsonneault,1,0,0
4318,CK04318,rj173.101,9286088,6377.70217406043,4.260983094899103,-0.12061649961501927,18.327349651508428,2.6888934761050893,B5,4.269,6703,Pinsonneault,0,1,1
4446,CK04446,rj173.102,10329196,5149.877257856737,3.5985037135240687,-0.37826496155341816,1.6756802031862308,2.4324907595291725,B5,3.472,5450,Pinsonneault,0,1,1
3943,CK03943,rj173.103,7679812,6185.070836817151,4.203026333248627,-0.12453009135229677,7.544578204701576,2.113845314231357,B5,4.189,6484,Pinsonneault,0,1,1
4276,CK04276,rj173.104,6026924,6180.225530205282,3.987756668950558,0.05598907292460262,7.983083111545316,3.0444967735060717,B5,4.438,5780,Solar,0,1,1
4482,CK04482,rj173.105,7778427,6226.652897751179,4.245158902600146,-0.09603429484999533,6.2358770781383575,2.612740653047024,B5,4.246,6340,Pinsonneault,0,1,1
3907,CK03907,rj173.106,7137213,6360.542804331573,4.317981817906312,-0.24048982617566814,18.531353615140752,2.578851441075081,B5,4.093,6516,Pinsonneault,0,1,1
4157,CK04157,rj173.107,4548098,6157.257982720409,4.2204593355804265,-0.06752350641764955,10.210166730538667,3.6680794824543215,B5,4.3,6567,Pinsonneault,0,1,1
4198,CK04198,rj173.108,9072639,6021.88780034418,3.848555146640477,-0.5285751671563199,5.45969654036036,3.668827022859523,B5,4.438,5780,Solar,0,1,1
3876,CK03876,rj173.109,3440118,5711.054807220697,4.716783224618403,0.05580933575689392,9.835221038414273,3.6688269977943215,B5,4.24,5853,Pinsonneault,0,1,1
3528,CK03528,rj173.110,4255422,6130.072885160342,3.637323478348261,-0.3526119952391065,5.3767555670300755,3.568633662370949,B5,4.438,5780,Solar,1,1,1
3060,CK03060,rj173.111,11019987,6192.909516698664,4.071297638450539,-0.11761969966335452,5.831500651045825,2.4331608205826933,B5,4.365,6529,Pinsonneault,0,1,1
3892,CK03892,rj173.112,11760860,5693.2290518852205,4.449359200772742,0.2782189957585576,0.4000393585830915,3.6678887209913764,B5,4.553999999999999,5763,Pinsonneault,0,1,1
4004,CK04004,rj173.113,4814502,5774.181306318131,4.725094073211801,-0.06702320473908778,6.553031607252919,3.646689293811681,B5,3.85,5835,Pinsonneault,0,1,1
4663,CK04663,rj173.114,7515336,5545.697480080264,3.9137934633851215,0.2657787293343895,2.6807618569260785,3.668827198199599,B5,4.178999999999999,5612,Pinsonneault,0,1,1
4053,CK04053,rj173.115,1718958,6058.202028256488,4.559566065398999,-0.14437368435298606,3.791780007807964,3.6643901456308754,B5,4.42,6176,Pinsonneault,0,1,1
4037,CK04037,rj173.116,8264402,6180.6400484847945,4.213762325807358,-0.0976790468712855,7.290512858501106,3.655761122907701,B5,4.2410000000000005,6537,Pinsonneault,0,1,1
4588,CK04588,rj173.117,8806985,6184.669327612082,4.0751315724465424,-0.23804514092834825,7.019230354764744,3.6591364204555283,B5,4.438,5780,Solar,0,1,1
4699,CK04699,rj173.118,7891294,6094.940339824866,4.241473860039795,-0.017628817550918288,4.467520750405126,3.668827197216456,B5,4.5089999999999995,6114,KIC,0,1,1
4152,CK04152,rj173.119,7199060,6405.586813465584,4.30028422318176,-0.051711641502846725,36.81709441493394,3.668827195240455,B5,4.209,6956,Pinsonneault,0,0,1
3608,CK03608,rj173.1192,10259301,5882.513108010545,4.360509796291221,-0.13427713977757166,3.4782555906609507e-06,1.5870625938717318,C2,4.452,6111,Pinsonneault,0,1,1
3835,CK03835,rj173.1193,2581554,5049.238818264481,4.701357942582216,-0.0127161699667884,4.385525731957493,1.5970971247792265,C2,3.818,5016,Pinsonneault,0,1,1
4341,CK04341,rj173.1194,6792908,5786.072186317684,2.445997783070533,-0.7072899334390582,73.26649859594059,1.5886998412302589,C2,4.438,5780,Solar,0,0,1
4331,CK04331,rj173.1195,5096053,6466.688042111373,4.476266829033227,-0.05871171753481438,11.038057075697589,1.6989027285062666,C2,4.438,5780,Solar,0,1,1
4411,CK04411,rj173.1196,5281113,6016.37213400001,4.336333673256667,-0.30435600120079903,3.990592259062604,1.6464957831886349,C2,4.45,6273,Pinsonneault,0,1,1
4160,CK04160,rj173.1197,7610663,5791.657731221501,4.625459015025983,0.230631454677424,1.6948220104970306,1.9463073635629835,C2,4.397,5739,Pinsonneault,0,1,1
4653,CK04653,rj173.1198,11181260,6133.210980154646,4.137509197005045,-0.05390482979139915,7.182876828862512,1.8644407165650931,C2,4.428999999999999,6345,Pinsonneault,0,1,1
4581,CK04581,rj173.1199,2572029,5876.8593651181445,4.301091274686283,0.021697787341284542,0.039501235108333484,1.783181729572289,C2,4.342,6076,Pinsonneault,0,1,1
4066,CK04066,rj173.1200,8686373,6216.516652156751,4.191914626265246,-0.0005888636493805825,12.629400935339936,1.7831774848479076,C2,4.438,5780,Solar,0,1,1
4302,CK04302,rj173.1201,6290935,6122.492983368461,4.1503264703864895,-0.2104133414795097,5.133669487847944,1.701519419333244,C2,4.28,6555,Pinsonneault,0,1,1
4129,CK04129,rj173.1202,11970988,5136.289074829421,4.547844455158387,0.12924727120939938,0.015942516743547408,1.7857888993501212,C2,4.534,5161,Pinsonneault,0,1,1
3419,CK03419,rj173.1203,11519134,6485.9616180137755,3.9884015014433563,-0.5443266567546001,3.8305437717256874,1.7519249987743413,C2,4.204,6388,Pinsonneault,0,1,1
4423,CK04423,rj173.1204,3866536,6179.335640416365,4.103027202521954,-0.2831533206774963,8.957750173700688,1.7879026232585244,C2,4.425,6345,Pinsonneault,0,1,1
4775,CK04775,rj173.1205,8626325,5204.2524915612485,3.8450518217726257,0.4399234285387509,1.6375162639841692,1.803433866587623,C2,3.867,5148,KIC,0,1,1
2837,CK02837,rj173.1206,11565924,6506.943119843514,4.388425674977074,-0.18284966479002265,20.979837337529048,1.6890680030648697,C2,4.258,7001,Pinsonneault,0,0,0
4575,CK04575,rj173.1397,9893468,6188.213909297823,4.018409846313645,-0.05014751498545575,5.399150339850148,1.7985608642774351,C2,4.124,6598,Pinsonneault,0,1,1
4235,CK04235,rj173.1398,10794974,6236.425558806462,4.160652111006899,-0.05553365610334295,13.569492665631184,1.8418674561604342,C2,4.335,6627,Pinsonneault,0,1,1
3946,CK03946,rj173.1399,8636434,6243.400005858421,4.1431516503233015,-0.35436304668178825,6.9193235122755015,1.7334044893866587,C2,4.426,6371,Pinsonneault,0,1,1
3991,CK03991,rj173.1400,10352333,5669.877203974555,4.751258593870799,-0.07021743219154591,6.242027791432979,1.7958862566280938,C2,4.354,5702,Pinsonneault,0,1,1
4834,CK04834,rj173.1401,8233326,5033.722774684376,3.7660921824280957,0.3627578403022235,1.951113186236361,1.803471950175612,C2,3.625,5012,Pinsonneault,0,1,1
3557,CK03557,rj173.1402,5534965,6440.617976845365,3.8246916031595912,-1.108878421275291,8.857680200542008,1.7642601344173008,C2,4.202,6454,Pinsonneault,1,1,1
3125,CK03125,rj173.227,8751796,6227.965457606932,4.249942109314436,-0.2344306720533308,9.318862746887982,1.820823708600621,C2,4.333,6641,Pinsonneault,0,1,1
4292,CK04292,rj173.414,10063208,5551.48989912494,4.160775193572489,0.004303697019296764,0.16493721994532007,1.90965783575259,C2,4.55,5780,Pinsonneault,0,1,1
4580,CK04580,rj173.415,8628761,5883.632264605505,4.143221145024328,-0.340606903858912,0.15497799734816242,1.5298764414566906,C2,3.9789999999999996,6738,Pinsonneault,0,1,1
4887,CK04887,rj173.416,4059887,5859.582126602116,3.9121235531777545,-0.04791490630266245,4.134676339250731,1.7801260835199129,C2,4.165,6077,Pinsonneault,0,1,1
3338,CK03338,rj173.83,8263752,6103.275328944765,4.272713410117565,-0.31353674551572314,0.7353916615679776,3.6688271666382466,B5,4.345,6571,Pinsonneault,0,1,1
3340,CK03340,rj173.84,3529290,6074.197615341292,4.294306156191337,-0.20960291333312525,6.131926671547995,2.467672831543661,B5,4.448,6208,Pinsonneault,0,1,1
4637,CK04637,rj173.85,9457728,6162.90928488369,4.014877814722953,-0.32175977352008145,4.950433472860539,2.079979243352431,B5,4.385,6387,Pinsonneault,0,1,1
4407,CK04407,rj173.86,8396660,6354.433075040911,4.210897099999367,-0.28351675438580964,6.959138319004847,1.9957168051641343,B5,4.0760000000000005,6346,Pinsonneault,0,1,1
4287,CK04287,rj173.87,11081504,6207.824077216218,4.192263808747323,-0.11352718583901257,8.298528716567825,2.2438995508570208,B5,4.15,6337,Pinsonneault,0,1,1
2956,CK02956,rj173.88,8801316,6350.4897932734475,4.068292537365023,-0.05547939914731356,9.614387067357935,2.1456359117874597,B5,4.181,6719,Pinsonneault,0,1,1
3203,CK03203,rj173.89,3122872,6390.575459741922,4.136788029453858,-0.3088288418501009,16.201037493094795,1.9873641131609,B5,4.137,7084,Pinsonneault,0,1,0
2771,CK02771,rj173.90,11456382,6184.5377805008975,4.411573508555875,-0.11656425274562525,3.789866793423093,2.2023053252582327,B5,4.438,5780,Solar,0,1,1
4582,CK04582,rj173.91,7905106,5697.942264575634,4.521476613889477,-0.2659586426176096,0.11968113912663635,2.071397073373615,B5,4.039,5991,Pinsonneault,0,1,1
3209,CK03209,rj173.92,7017274,6345.409283277288,4.023818205898651,0.014368437899105432,27.47714336740821,2.2177090372998705,B5,4.312,6606,Pinsonneault,0,0,1
4329,CK04329,rj173.93,12456063,6187.97011830856,4.194741288532969,0.026011777864703458,7.72753689193733,2.5024772283434498,B5,4.433,6352,Pinsonneault,0,1,1
3683,CK03683,rj173.94,10795103,6269.249720480624,4.113052461474873,-0.11821021265384415,10.625380435564898,2.1884053196771287,B5,4.279,6515,Pinsonneault,0,1,1
4399,CK04399,rj173.95,8345384,5553.075150056911,4.576255480015675,-0.0936242802054818,1.8161120662404668,2.16602005583944,B5,3.803,5750,Pinsonneault,0,1,1
4556,CK04556,rj173.96,10399321,5471.652684210051,3.765282262306364,-0.20035363480889026,1.3420480073721,1.9528111822166463,B5,3.833,5811,Pinsonneault,0,1,1
3204,CK03204,rj173.97,11456279,7613.715249436339,5.252186515940392,-2.0885313042111497,22.69684958592561,2.1892964897686933,B5,4.438,5780,Solar,0,0,1
3908,CK03908,rj173.98,10363115,5760.834776817122,3.9939640982790867,-0.013023703191093037,3.50672225857255,2.314522231416784,B5,3.4810000000000003,5887,Pinsonneault,0,1,1
3242,CK03242,rj173.99,6928906,5531.76140635604,1.7929713858172982,-0.6770226241140459,62.383905373916704,2.305910284779695,B5,3.8960000000000004,7362,Pinsonneault,0,0,0
3456,CK03456,rj173.997,6364582,5615.649975378362,4.589713041330693,-0.3723970567499225,7.820430605145543,1.6148134697546142,C2,4.367,6012,Pinsonneault,0,1,1
4296,CK04296,rj173.999,7661893,5664.87437436581,4.146160299308183,-0.6043365865682835,0.2573604187289096,1.7678379126910535,C2,4.3389999999999995,6175,Pinsonneault,0,1,1
4634,CK04634,rj174.321,8196226,6026.746764467091,4.253998361342782,0.06284250166792367,2.1863175850633083,2.035402004733589,C2,4.4030000000000005,6185,Pinsonneault,0,1,1
3782,CK03782,rj174.322,11357192,5046.678371433836,4.633935433046878,0.07658801292339834,3.185610919158344,1.9241083276390083,C2,3.623,4912,Pinsonneault,1,1,1
4190,CK04190,rj174.80,12505503,5673.46146284632,4.138478440724554,0.26985704104604685,1.6788049589809462,1.8420382930944816,C2,4.5569999999999995,5722,Pinsonneault,0,1,1
4706,CK04706,rj174.81,10026502,5924.2758359573145,4.1756692846269425,-0.38738901412711,0.11477975433407073,1.959335691194568,C2,4.399,6202,Pinsonneault,0,1,1
4184,CK04184,rj176.118,6752002,4946.30324421231,4.581091066640286,-0.037537356587509056,4.611773666925901,1.7997750459310713,C2,4.593,4936,Pinsonneault,0,1,1
3573,CK03573,rj176.119,10068919,6114.335689794985,4.581609323177652,-0.010443445613532965,13.194280170739622,1.854056057646292,C2,4.294,6405,Pinsonneault,1,1,1
4665,CK04665,rj176.120,7366895,5722.988492725651,4.137324601058476,-0.03472776778908817,0.4529370908571964,1.7731683901399111,C2,4.455,5905,Pinsonneault,0,1,1
4613,CK04613,rj176.121,10220837,5535.348195444353,4.5073188808324085,-0.1248779726920536,0.2820184311762517,1.7875692262880345,C2,4.4319999999999995,5708,Pinsonneault,0,1,1
3497,CK03497,rj176.283,8424002,4856.036927092277,4.631049863245972,0.07214283899076993,3.9224801174823303,1.909193683207333,C2,4.438,5780,Solar,0,1,1
3421,CK03421,rj176.284,5004909,6229.81119942228,4.113378114981569,-0.009386876933797935,7.6453063842922235,1.7815281221497181,C2,4.402,6487,Pinsonneault,0,1,1
3315,CK03315,rj176.285,8554701,5653.173614490779,4.137914136122092,-0.5017453180331862,0.8919711528165248,1.7228753187109898,C2,4.49,6106,Pinsonneault,0,1,1
3875,CK03875,rj176.286,11911561,6256.3439953708275,3.944616731083206,-0.950856391391728,7.626109209969829,1.8311230472227016,C2,4.438,5780,Solar,1,1,1
3438,CK03438,rj176.287,6599975,6037.076714535589,4.411329545459256,-0.2571860293923414,2.8164841592955305,1.7617167945642176,C2,4.376,6394,Pinsonneault,0,1,1
3891,CK03891,rj176.288,8765560,5149.47151544684,3.698667585360226,-0.16588249489056975,0.5796715495147409,1.856051200387636,C2,3.602,5304,Pinsonneault,0,1,1
4601,CK04601,rj176.289,11153476,6157.067318535786,4.170689183732669,0.14974486890264793,7.7851960390074275,1.7952460074588832,C2,4.45,6252,Pinsonneault,0,1,1
3371,CK03371,rj177.100,11125797,5471.1473842693,4.571371453160404,-0.046076556001564656,1.4371365962550342,1.6792224247390828,C2,4.591,5444,Pinsonneault,0,1,1
2832,CK02832,rj177.101,9995402,5081.486691272807,4.508339503821572,0.07580478955016864,0.15374972366764128,1.85040634706036,C2,4.544,5124,Pinsonneault,0,1,1
3541,CK03541,rj177.120,8868364,6004.387168234923,3.9855188189116606,-0.4345598615728202,6.531686877423963,1.7548686352029688,C2,4.438,5780,Solar,0,1,1
4614,CK04614,rj177.121,7583650,6034.720011022381,4.181847281173696,0.027808303771845337,5.323185321334095,1.76442646993166,C2,4.218999999999999,6482,Pinsonneault,0,1,1
3787,CK03787,rj177.122,7813039,5745.6233773093445,4.610478250511561,0.09979384428248472,0.4965321207237643,1.6874513349994231,C2,4.361000000000001,5973,Pinsonneault,0,1,1
3039,CK03039,rj177.123,5445681,5748.1016529124845,4.0802552283572044,-0.3598546539268292,1.1855563014352062,1.8643823403591224,C2,4.407,5963,Pinsonneault,0,1,1
3496,CK03496,rj177.124,7517261,6185.560031492802,3.77637689517905,-0.286470828312891,48.171111999510295,1.9785105566267505,C2,4.438,5780,Solar,0,0,1
3602,CK03602,rj177.301,10845188,6057.348729985759,4.437319387640741,-0.4017936523179786,0.619091235876633,1.737634967362114,C2,4.3580000000000005,5982,Pinsonneault,1,1,1
4136,CK04136,rj177.302,7256914,5748.042889453283,4.0760738661486755,0.12429567993676575,2.1437066440721635,1.7612464601700732,C2,4.555,5761,Pinsonneault,0,1,1
4230,CK04230,rj177.303,9872831,5846.4100541301295,4.096028661794401,-0.4992657502463591,0.4197127012080244,1.7646497407483277,C2,4.438,5780,Solar,0,1,1
4251,CK04251,rj177.304,8741470,5584.192036714071,4.595934779937196,0.00917401057938375,1.4472338284255748,1.6449195511762131,C2,4.312,5713,Pinsonneault,0,1,1
3444,CK03444,rj177.305,5384713,3791.306194540384,3.2692146864614733,-1.8137124817020596,5.30186399552459,3.6688271951453375,C2,4.755,3849,Pinsonneault,0,1,0
4212,CK04212,rj177.317,1724719,6160.134637376832,4.287429197710781,0.07146484393172076,6.195779256018037,1.811722846784356,C2,4.388,6176,Pinsonneault,0,1,1
4367,CK04367,rj177.318,4773392,6245.5457780857505,4.171218830286659,-0.14160105199098275,7.536854608827815,1.7655426209082123,C2,4.454,6271,Pinsonneault,0,1,1
4833,CK04833,rj177.97,10584140,5770.061052629946,4.126004696949964,-0.029230216804458992,0.4878189790700975,1.7588263464164418,C2,4.192,5714,KIC,0,1,1
3382,CK03382,rj177.98,9991621,5425.181682134677,4.435206012753137,0.1417402864319029,0.041196488576114236,1.7981526674313304,C2,4.415,5456,Pinsonneault,0,1,1
3363,CK03363,rj177.99,11651712,5698.108481497957,4.180772079438486,-0.11811851118965225,0.117822824831892,1.5706702638172514,C2,4.51,5996,Pinsonneault,0,1,1
4146,CK04146,rj178.113,10000941,5101.667814690271,4.6606006366343475,0.19482820892400066,2.5031184936315856,1.8907666908351315,C2,4.565,5056,Pinsonneault,0,1,1
4400,CK04400,rj178.114,2831055,5840.573226712079,4.4452107083553525,-0.002162378693300528,0.045238002217158124,1.7576253612011492,C2,4.368,5957,Pinsonneault,0,1,1
3811,CK03811,rj178.115,4638237,5784.173513175544,4.416844424681676,-0.2737866357870019,3.536859586576373,1.8649166558282912,C2,4.462,5650,Pinsonneault,0,1,1
4383,CK04383,rj178.116,9883606,5806.6980523214515,4.62650623772559,0.01665687948869331,1.467683285882026,2.1018447159756493,C2,4.374,6141,Pinsonneault,0,1,1
3161,CK03161,rj178.123,2696703,6824.538517855217,3.640506893830033,-0.9200353114440106,11.032371460955432,1.9077158172695536,B5,4.438,5780,Solar,1,1,1
3853,CK03853,rj178.124,2697935,4914.669951602287,3.5601060320334694,-0.19383624322576384,2.6909266514132213,2.001570413868176,B5,3.275,4883,KIC,0,1,1
3880,CK03880,rj178.125,4147444,6223.920279715633,4.386917185620404,0.010539847210583365,14.298220743348546,2.2119255389631136,B5,4.438,5780,Solar,0,1,1
2590,CK02590,rj178.126,12016267,6136.01622513559,4.004224154089672,-0.08965504731252383,10.011194376475533,2.4366870994789847,B5,4.065,6435,Pinsonneault,0,1,1
3818,CK03818,rj178.127,6515722,7718.27510055849,5.302675018399693,-2.2292764818592308,18.067620888449987,2.023709678435162,B5,4.055,9208,Pinsonneault,0,1,0
3560,CK03560,rj178.128,4848423,6072.3029549129415,3.9967977724099693,0.10036848574740784,53.8127975842831,2.478104238204393,B5,4.334,6239,KIC,0,0,1
4097,CK04097,rj178.298,5688683,4687.847334406251,4.583574322323512,0.08239027691688912,4.086341149823825,2.235289273775056,C2,4.704,4353,Pinsonneault,0,1,0
4443,CK04443,rj178.299,5780855,6300.866210520208,4.145028050878695,-0.1332932701647199,9.54715335676517,2.031849829153494,C2,4.246,6673,Pinsonneault,0,1,1
3641,CK03641,rj178.300,3534118,6155.833334743844,4.222450178419121,-0.19315930478671844,1.6687879122272742,1.8697657609679168,C2,4.515,5986,Pinsonneault,0,1,1
2786,CK02786,rj178.301,9466429,6232.874526815612,4.122796692201345,-0.29185763869627385,7.185567926720362,1.8462946717401676,C2,4.229,6773,Pinsonneault,0,1,1
4457,CK04457,rj178.302,12109267,5977.568058251567,4.142822369148471,-0.3517436019961553,7.272176577790809,1.803971392732484,C2,4.319,6399,Pinsonneault,0,1,1
3515,CK03515,rj178.306,3240159,6247.216560273338,3.999932689736163,-0.4302172171919389,4.866033998255476,1.8503231566982896,C2,4.283,6413,Pinsonneault,1,1,1
4686,CK04686,rj178.307,5819801,5729.588096373464,4.043216967371269,0.3205675321712118,2.7945754529321274,2.0652904325765555,C2,4.079,5522,Pinsonneault,0,1,1
4409,CK04409,rj178.308,5308537,5929.303517665589,4.2804586005493,0.20522137476491029,3.0242182070470958,2.352954102642581,B5,4.446000000000001,5896,Pinsonneault,0,1,1
4011,CK04011,rj178.309,11969988,5956.758257470321,4.246725839901031,0.15256733231068734,2.9688318537249363,3.6688271982148586,B5,4.3580000000000005,6181,Pinsonneault,0,1,1
3886,CK03886,rj178.310,8848288,4734.589706297717,2.9686876708089054,0.11693999933047684,5.138243306500182,2.1039008833905735,B5,2.54,4842,Pinsonneault,0,1,1
3890,CK03890,rj179.114,8564976,4821.6721176143765,3.0285822998944996,-0.215377544574132,2.636450013043714,1.6713232923965573,C2,3.17,5020,Pinsonneault,0,1,1
4657,CK04657,rj179.115,6527078,5327.978823072219,4.33314513713633,-0.0988599665890045,0.9708497852363288,1.8084431862567611,C2,4.596,5353,Pinsonneault,0,1,1
4452,CK04452,rj179.116,4474462,5761.82201840827,4.091309701179979,-0.4093257171537975,0.06890966013194055,1.8193502013191656,C2,4.173,6050,Pinsonneault,0,1,1
3503,CK03503,rj179.117,6368175,6012.10049753776,4.198914935724752,-0.6514974884553609,0.4065585785895641,1.813885226829676,C2,4.425,6398,Pinsonneault,0,1,1
4656,CK04656,rj179.118,8107611,6486.013669757824,4.32477973422534,-0.002292112604661535,11.808788793480527,1.8692778256182179,C2,4.138,6734,Pinsonneault,0,1,1
4640,CK04640,rj179.119,9412623,6370.7668883788865,4.16967122267128,-0.12535208850358473,10.788475351888811,1.7289891756967817,C2,4.323,6720,Pinsonneault,0,1,1
4774,CK04774,rj179.120,4277304,5262.4796027918,4.480561228984503,-0.038432041920055365,0.6981686014736068,1.8793509394148848,C2,4.438,5780,Solar,0,1,1
4473,CK04473,rj179.121,7133294,5955.5757328957725,3.994648012192662,-0.018422961538300787,5.1659129009260365,1.8929080680722683,C2,4.11,5791,Pinsonneault,0,1,1
4567,CK04567,rj179.122,8332521,6319.203775891985,4.186914327033959,-0.2081029451529603,10.359698487670855,1.7476257753474371,C2,4.444,6153,Pinsonneault,0,1,1
3928,CK03928,rj179.297,4242692,6163.775210741327,4.252411781792418,-0.12553848467127188,6.203452964563386,1.852612585732271,C2,4.087,6543,Pinsonneault,0,1,1
4864,CK04864,rj179.298,7345248,5718.00720361326,3.8882030433047685,-0.3683622001068041,2.636240877871832,1.6549157289993175,C2,4.265,5919,Pinsonneault,0,1,1
4693,CK04693,rj179.299,8417078,5673.722136934287,4.032182366615402,-0.3591120070565871,0.004695802431814888,1.8747041092701089,C2,4.44,6156,Pinsonneault,0,1,1
4913,CK04913,rj179.300,5769810,6310.3818667722035,4.168602218507251,0.025783755424670547,20.082487115386762,2.0864829477674887,C2,4.061,6417,Pinsonneault,0,0,1
4072,CK04072,rj179.301,6755944,5856.764798382287,4.246584327720555,0.07484816668424724,0.21055172104441566,1.8640932629114733,C2,4.4030000000000005,6113,Pinsonneault,0,1,1
3436,CK03436,rj179.302,6265665,5092.281100207473,4.665885130418222,0.17539210920472165,2.3257500445488968,1.8252981973563072,C2,3.824,5018,Pinsonneault,0,1,1
4585,CK04585,rj179.303,9009036,6077.0907303037375,4.065142283546538,-0.2558476990336511,9.433833995858054,1.6689962778247769,C2,4.354,6540,Pinsonneault,0,1,1
4246,CK04246,rj179.304,5177859,5701.161624678664,4.687294378893494,0.24792136224676395,5.942111168135847,1.8788840061114167,C2,4.276,5752,Pinsonneault,0,1,1
2372,CK02372,rj179.305,12254909,5999.279671130664,4.14312269208133,-0.13855724261146987,3.687002161019988,1.6779151546669226,C2,4.4430000000000005,6217,Pinsonneault,0,1,1
4156,CK04156,rj179.322,5881120,5781.722849490546,4.038787841163806,0.22032297984522686,1.1735056334114424,1.9686452253550173,C2,4.512,5995,Pinsonneault,0,1,1
4123,CK04123,rj179.323,6140059,6155.102453387963,3.945295160593306,0.06025428035087101,3.0990045345918964,1.799434551780099,C2,4.256,6209,Pinsonneault,0,1,1
1639,CK01639,rj179.324,10749128,6054.65543493751,3.769450384870676,0.01578615391269287,5.473848230307278,1.830317780699164,C2,4.454,6267,Pinsonneault,0,1,1
4377,CK04377,rj179.325,4945764,5734.980470660084,2.2272563451452583,-0.5894069501623649,67.73653711749517,1.9111327085517904,C2,3.7230000000000003,6399,Pinsonneault,0,0,1
4839,CK04839,rj179.326,9110610,6152.5594619663525,4.181699474366691,-0.14781380983312373,1.1857034673651763,1.9305926662853576,C2,3.8089999999999997,6222,Pinsonneault,0,1,1
4871,CK04871,rj179.486,6767227,6218.933654286229,4.271451519722191,-0.2882926247481341,6.405061342129573,1.7217956164166708,C2,4.2860000000000005,6556,Pinsonneault,1,1,1
3465,CK03465,rj179.487,9763612,5376.410040209391,4.610325268419509,0.01620608133499065,1.5659582358870487,2.0455382109206908,C2,4.022,5430,Pinsonneault,0,1,1
1848,CK01848,rj179.488,7430034,5970.535458070058,4.343073004093972,-0.2235333174129722,5.948704464781969,1.677330945794424,C2,4.441,6272,Pinsonneault,0,1,1
1864,CK01864,rj179.489,4149450,5633.04873267394,4.065358428144685,0.07668308027863084,1.518746407157361,1.7043142940705591,C2,3.846,5801,Pinsonneault,0,1,1
4822,CK04822,rj179.490,9702945,5801.085699874227,4.044469142814879,-0.093279341220156,2.164267002234028,1.6592664423648034,C2,4.468,6209,Pinsonneault,0,1,1
4435,CK04435,rj179.491,8278685,6148.5598317942895,4.083695725592877,0.0671247953601752,8.627473722157104,1.764321352685709,C2,4.436,6341,Pinsonneault,0,1,1
4674,CK04674,rj179.492,6839010,5722.341460345449,4.352705683102932,0.17351043259920504,0.0456172696874757,1.7594639178891942,C2,4.342,5757,Pinsonneault,0,1,1
4713,CK04713,rj179.493,5253802,6646.890720342472,5.1670225311510976,0.017999445491389487,11.525060983546727,3.668827198236301,C2,4.438,5780,Solar,1,1,1
4713,CK04713,rj181.101,5253802,6585.93077937315,5.072987792797437,-0.05182505713335689,11.922701687664327,3.097536088079916,C2,4.438,5780,Solar,1,1,1
4557,CK04557,rj179.494,10257229,5910.111920667329,4.071891845807714,-0.07838530615834127,3.0798087247222927,1.7952969534203764,C2,4.468999999999999,6202,Pinsonneault,0,1,1
4024,CK04024,rj179.495,10714072,5310.8151747111715,4.563813383632486,-0.07345973608434246,3.478670782360301,1.6530495173546438,C2,3.983,5337,Pinsonneault,0,1,1
2403,CK02403,rj179.496,2142522,6119.215899894069,4.319232263199952,0.10748099476184504,5.292418360782165,1.6229176710006314,C2,4.419,6294,Pinsonneault,0,1,1
3678,CK03678,rj179.497,4150804,5495.266483438304,4.474377767670122,0.13461158325145364,0.08626771135890365,1.7701283794832858,C2,4.438,5780,Solar,0,1,1
4881,CK04881,rj179.498,8094120,6181.891640694087,4.152032396149621,-0.11387196970819395,9.283614123685144,1.887059929531126,C2,4.438,5780,Solar,0,1,1
4818,CK04818,rj179.499,9459162,6365.501500581179,4.117200101406749,-0.0063027943443098285,20.87560335519944,1.9279701940040312,C2,4.311,6841,Pinsonneault,0,0,1
1792,CK01792,rj179.500,8552719,5629.357225873788,3.8770002426853902,-0.19800078835032736,6.297555738992705,2.778677976377689,C2,4.581,5288,Pinsonneault,0,1,1
1792,CK01792,rj181.93,8552719,5467.55144147823,4.107931014426998,-0.07508157172880252,3.4716046783672083,1.829548756127585,C2,4.581,5288,Pinsonneault,0,1,1
3871,CK03871,rj179.501,9752982,5258.233496564967,4.673507951011445,0.048899396562843166,1.348023026813758,1.94674401349914,C2,3.7880000000000003,5154,Pinsonneault,0,1,1
3728,CK03728,rj179.502,7515679,6632.6802917857785,4.286493637928971,-0.029391681484770393,49.822929729816096,1.7595949201167922,C2,3.534,7345,Pinsonneault,0,0,0
2636,CK02636,rj179.503,6198182,5904.4463598668835,4.515131650838146,0.03836129881316394,2.101279109803484,1.7385547615206884,C2,4.438,5780,Solar,0,1,1
4716,CK04716,rj179.504,11290515,6033.688080750921,4.18029847743535,0.002383739855461767,4.0340960720986585,1.8176012875610883,C2,4.338,6195,Pinsonneault,0,1,1
3663,CK03663,rj179.505,12735740,5718.3693992385415,4.528264576177597,-0.06798637148903354,0.07076085660748466,1.9128052522726258,C2,4.345,5983,Pinsonneault,0,1,1
4273,CK04273,rj179.506,9716028,6090.717538748563,4.093799339770319,0.02450771255756112,5.283890391266481,1.783716883867127,C2,4.217,6274,Pinsonneault,0,1,1
4421,CK04421,rj179.507,9836563,6006.969820548805,4.15239595723908,-0.0036791654408957655,4.135913545101444,1.9537882671174365,C2,4.421,6196,Pinsonneault,0,1,1
2635,CK02635,rj179.508,4914566,5969.065798100989,4.022321856264457,-0.28615149662437506,6.385973599738605,1.9986650391138217,C2,4.218,6266,Pinsonneault,0,1,1
4131,CK04131,rj179.509,6129694,5503.077190406373,1.5994232769126877,-0.8429538540659604,100.95802406444584,1.905854833287168,C2,3.843,7851,Pinsonneault,0,0,0
3783,CK03783,rj179.510,9533489,5571.0713066188955,2.2395189149165464,-0.8374762374759623,73.48849851613862,1.9172525573320376,C2,4.438,5780,Solar,0,0,1
4546,CK04546,rj179.521,5033823,5961.760140870346,4.257941289235473,-0.01916546030351068,1.1768431484121389,1.975907327852835,C2,4.479,6149,Pinsonneault,0,1,1
2679,CK02679,rj179.522,6716021,6237.103885731452,4.345240467951229,0.05566416721643715,28.49038854759413,2.000992003021695,C2,4.387,6520,Pinsonneault,0,0,1
4725,CK04725,rj179.523,7778621,4862.97829182134,4.447560724327051,-0.0833098215731485,1.9038507170688168,2.0179202512209864,C2,3.68,4911,Pinsonneault,0,1,1
4323,CK04323,rj179.524,5385410,6205.716237505019,4.1725358326349795,-0.20904293311424216,10.84692692390358,2.018837170364281,C2,4.132,6279,Pinsonneault,0,1,1
4222,CK04222,rj179.525,9183378,5647.893663166678,4.7149985821888984,-0.08160679257972088,2.097003737037403,2.0012213134376537,C2,4.066,5715,Pinsonneault,0,1,1
3506,CK03506,rj179.526,8719419,6800.880183759018,4.157608554966409,-0.3850587966315887,11.798500059504724,1.9786049185544576,C2,4.013999999999999,6893,Pinsonneault,1,1,1
4057,CK04057,rj179.687,3757407,5995.001915316437,3.4775796023883982,-0.33734002178539924,67.65840662296533,1.7225008051109485,C2,4.349,6729,Pinsonneault,0,0,1
3720,CK03720,rj179.688,10735331,6410.930866625688,4.3288031639424105,-0.3128231358037888,25.136375247421807,1.8307040578146567,C2,4.22,6946,Pinsonneault,0,0,1
4345,CK04345,rj179.689,10534155,5793.794831131156,4.343090526609051,-0.048831039830455385,2.7894662020649994,1.6936669331347571,C2,4.023,5853,Pinsonneault,1,1,1
2081,CK02081,rj179.690,2853780,5097.906631049421,3.5710769821012165,0.11472886600811025,0.6765588710846673,1.8480719627264548,C2,3.602,5250,Pinsonneault,0,1,1
4605,CK04605,rj179.691,12458605,5991.96438278295,3.915533085401751,-0.0577596831065423,3.836465191014944,1.8042868352531711,C2,4.479,6044,Pinsonneault,0,1,1
1806,CK01806,rj179.692,9529744,6128.559908194499,4.193427341082922,-0.13253429083180154,6.7274016704843,1.7104624882978778,C2,4.412,6435,Pinsonneault,0,1,1
4298,CK04298,rj179.693,2852941,6081.659080508632,4.0535511089780085,-0.5136343338119983,2.56289121691963,1.7182223868037565,C2,4.126,7092,Pinsonneault,0,1,0
2677,CK02677,rj179.694,9958387,6071.391391537466,4.042276533841787,-0.039413943161644184,6.440244543875611,1.6855926091567757,C2,4.343,6381,Pinsonneault,0,1,1
4245,CK04245,rj179.695,12737015,5968.6969931781705,3.9693878334787884,0.1483202073852022,5.213895985301414,1.9421318541362091,C2,4.395,6165,Pinsonneault,0,1,1
4505,CK04505,rj179.696,8493354,6100.469170367804,4.210244458201442,-0.17522713257222194,5.353845256082535,1.7987834136347134,C2,4.331,6579,Pinsonneault,0,1,1
4603,CK04603,rj179.697,8430053,6166.759671211483,4.191566607183408,0.12990644620005606,7.756769835498468,1.8757861857412903,C2,4.3839999999999995,6444,Pinsonneault,0,1,1
4617,CK04617,rj179.698,9701962,5960.146966067475,4.244779466884444,-0.2055140797441609,0.6572179183705729,1.7318999587397497,C2,4.4430000000000005,6301,Pinsonneault,0,1,1
4014,CK04014,rj179.699,9009953,5979.557296089023,4.372492492864232,0.030358865352769143,3.04092962828904,1.6642052805808043,C2,4.461,6221,Pinsonneault,0,1,1
4343,CK04343,rj179.700,8087812,5820.18267733716,3.809651863213045,-0.5818333541902793,3.2281087918415117,1.7103460881769708,C2,4.17,6014,Pinsonneault,0,1,1
4647,CK04647,rj179.701,9947653,5180.729682761663,3.819596126074754,0.17875098311990348,1.7506381845073196,1.8074744968055068,C2,3.8710000000000004,5262,Pinsonneault,0,1,1
4659,CK04659,rj179.702,2857607,5659.9511896469885,4.587314319964218,-0.050713529352405085,0.019904506427311786,1.7800382082184958,C2,4.537,5870,Pinsonneault,0,1,1
4633,CK04633,rj179.703,5954001,5985.082168381696,4.099267785104386,0.04849989437808593,5.320189231603321,1.8643751554940395,C2,4.007,5978,Pinsonneault,0,1,1
4060,CK04060,rj179.704,9086154,5759.016015368166,4.099508667935844,0.0999540725841834,2.043111336549892,1.849832460380955,C2,4.507,6006,Pinsonneault,0,1,1
4744,CK04744,rj179.705,5709906,5734.566073958999,4.111095480000602,0.20717410666965444,2.3135792434761733,2.068354608858485,C2,4.533,5876,Pinsonneault,0,1,1
2720,CK02720,rj179.706,8176564,5997.75171689257,4.1638461725838205,-0.1980965362677575,2.056786761823896,1.8303724795015623,C2,4.414,6108,Pinsonneault,0,1,1
2516,CK02516,rj179.709,7294743,5454.644267492293,3.969247953297831,0.2496946596885992,1.400495533455287,1.7938793729516656,C2,3.968,5450,Pinsonneault,0,1,1
4188,CK04188,rj179.710,6879171,5950.02020604696,4.4443880043143595,0.05174441141503114,3.1861160234884083,1.9280913324251796,C2,4.438,5780,Solar,0,1,1
1904,CK01904,rj179.711,8766650,5110.077316023712,4.616655837225375,-0.054908200775692716,1.1966570168045267,1.8322318008555312,C2,3.85,5059,Pinsonneault,0,1,1
4773,CK04773,rj179.712,7906892,6009.5803179654995,3.9233389222315758,-0.4281096292019115,5.56700341061842,1.9222670618081783,C2,4.244,6152,Pinsonneault,0,1,1
1174,CK01174,rj179.713,10287723,4170.628525818172,3.8431400293130533,-1.1453829454299411,4.198513875397225,2.119437179264291,C2,4.691,4435,Pinsonneault,0,1,0
3471,CK03471,rj179.714,11875511,4699.248037243541,3.0767397267007053,-0.9995235206706156,8.848071951933765,3.272806728591705,C2,3.502,4862,Pinsonneault,1,1,1
3471,CK03471,rj179.715,11875511,5151.437164914033,3.1681518489640785,-1.2005650925488056,12.0312154070883,3.668827194277447,C2,3.502,4862,Pinsonneault,1,1,1
4301,CK04301,rj179.716,8773015,6121.679293156853,4.326004265575156,-0.3460920947689651,4.565639292702199,2.075873717685444,C2,3.866,6261,Pinsonneault,0,1,1
4651,CK04651,rj179.717,6717252,5713.181607339806,4.657002586798834,-0.04689694705718538,0.6164972473764154,1.961179170114066,C2,4.343999999999999,5595,Pinsonneault,0,1,1
4226,CK04226,rj179.718,9491832,5832.275399541501,3.9076243066418423,0.3302182136499052,4.320933030182279,2.2098085034548642,C2,4.051,5641,Pinsonneault,0,1,1
3791,CK03791,rj179.88,5437945,6046.368310800312,3.998907246473545,-0.08636909395633674,4.587125518727128,2.0035074566579283,C2,4.178,6374,Pinsonneault,0,1,1
4907,CK04907,rj179.884,5437762,5976.643120220358,4.264849000773056,-0.002621113713150512,2.679139818843499,1.6143210755083108,C2,4.375,6357,Pinsonneault,0,1,1
4811,CK04811,rj179.885,8811490,5565.2176094041015,3.838517159723805,-0.029190134363144205,1.4893495262828984,1.4417799210293143,C2,4.07,5539,KIC,0,1,1
4312,CK04312,rj179.886,10722485,5658.194188021372,4.0230656529067765,-0.3173350751090313,0.7960385127731189,1.4971152331500843,C2,4.488,6118,Pinsonneault,0,1,1
2098,CK02098,rj179.887,6105462,6237.808048549154,4.2264925830277695,-0.2676889942123949,11.378282333776012,1.6439805403837475,C2,4.234,6451,Pinsonneault,0,1,1
3823,CK03823,rj179.888,4820550,5674.984566292143,4.656856702944037,0.06346524049615017,0.1157172113441438,1.7439214812458173,C2,4.5489999999999995,5796,Pinsonneault,0,1,1
4715,CK04715,rj179.889,6264750,6124.719086314146,4.073091594293009,-0.19719012373603667,8.19370856143614,1.6920651744636332,C2,4.438,5780,Solar,0,1,1
2686,CK02686,rj179.89,7826659,4790.931016129721,4.580336095143376,-0.0608376410574145,0.8675445095986785,1.9206922229040624,C2,4.638999999999999,4724,Pinsonneault,0,1,1
4771,CK04771,rj179.890,11658036,6254.894503544315,4.211811532833798,-0.15180606054650567,10.67806189387632,1.7260072328824874,C2,4.329,6685,Pinsonneault,0,1,1
4204,CK04204,rj179.891,10593535,5877.022445808507,4.231295427142954,0.10585549472009603,2.2295554588732136,1.7976163208435387,C2,4.476,6165,Pinsonneault,0,1,1
4252,CK04252,rj179.892,10525049,3978.3643102716633,3.790703020483459,-1.1123887950672815,6.789708889902693,3.6688271443639535,C2,4.7410000000000005,4024,Pinsonneault,0,1,0
2733,CK02733,rj179.893,5953297,4888.304313823328,4.651035250703962,-0.020426024802818882,3.3941935544254846,1.7142029149181803,C2,4.621,4809,Pinsonneault,0,1,1
3689,CK03689,rj179.894,7017372,5964.269488439838,4.14980999111538,-0.05978385274848937,3.4702515838540515,1.757624110596432,C2,4.237,6206,KIC,0,1,1
3925,CK03925,rj179.895,10788461,5397.7694851838505,4.631709901527511,0.012516434464241416,1.0919616361547386,1.8290482902020957,C2,4.215,5457,KIC,0,1,1
3358,CK03358,rj179.896,4263529,5442.050771123659,4.513391123557034,-0.14542665254884546,2.013411068976068,1.7196463071900878,C2,4.5280000000000005,5520,Pinsonneault,0,1,1
4763,CK04763,rj179.897,8349399,5740.159524627194,4.066670459925964,0.12665275619711588,2.7640517592411946,1.7474541084301467,C2,4.351,5980,Pinsonneault,0,1,1
4813,CK04813,rj179.898,4840672,4003.2381871034895,0.6391805337691397,-2.742606387244864,16.06923378228688,3.448178645829788,C2,4.438,5780,Solar,0,1,1
4813,CK04813,rj181.102,4840672,4696.175278593712,4.266699761103878,-0.4270497708721444,3.473573540157646,2.152681395122471,C2,4.438,5780,Solar,0,1,1
2696,CK02696,rj179.90,11071200,6373.734856578158,4.178591576739374,-0.31919821454592184,46.92308590923997,1.5833746638249584,C2,4.149,7032,Pinsonneault,0,0,0
3451,CK03451,rj179.900,10793576,6001.785845355659,4.387433392515396,-0.026203193875477853,2.20582649735972,1.7677546241189988,C2,4.375,6172,KIC,0,1,1
3287,CK03287,rj179.901,6584273,5894.520465008512,4.237653805433611,-0.2057133947113577,2.1825356575466888,1.7400759913287314,C2,4.515,5979,Pinsonneault,0,1,1
3780,CK03780,rj179.902,6775985,6173.679101321713,3.9142270133224755,-0.4167223759036428,8.453916014340914,1.6847506410092457,C2,4.237,6540,KIC,0,1,1
4062,CK04062,rj179.903,11858979,6000.479063626237,4.124152255247874,-0.06837950823866519,3.4354380522668113,1.8963193326261591,C2,4.323,5990,KIC,0,1,1
2043,CK02043,rj179.904,3448130,5836.497318093453,4.281143400713719,-0.060473374670499236,1.2054910770855165,1.7753539320860114,C2,4.508,6005,Pinsonneault,0,1,1
2798,CK02798,rj179.905,6697756,4373.382197751755,4.167687355250841,-0.8192876531191138,3.606830221719158,2.119945002365881,C2,4.694,4416,Pinsonneault,0,1,0
2659,CK02659,rj179.91,8803882,5051.832149245928,3.519995553765964,0.1700209034590349,1.808270718094016,1.7715663136705035,C2,3.512,5190,Pinsonneault,0,1,1
3473,CK03473,rj179.912,8905246,5176.191491594655,4.662341046962784,-0.02769386303860176,4.67518199747251,1.8951703402512312,C2,3.787,5156,Pinsonneault,0,1,1
4676,CK04676,rj179.913,4953173,5764.8113434898105,2.693394752619991,-0.25087756232229963,64.56699768494799,1.9023256159572195,C2,3.813,5847,Pinsonneault,0,0,1
4215,CK04215,rj179.914,9366617,5437.522298018538,3.733548094810285,-0.3747426199995293,0.7326388463008622,1.7944965774580626,C2,3.8080000000000003,5469,Pinsonneault,0,1,1
2007,CK02007,rj179.92,11069176,5899.470498496046,4.547977985556597,0.08462571002987562,1.1994487944087808,1.3817364428040648,C2,4.41,6063,Pinsonneault,0,1,1
4022,CK04022,rj179.93,7733731,5999.431158210378,4.040338934200504,-0.15799386340591273,6.5837599766082775,1.6645157330502225,C2,4.3389999999999995,6138,Pinsonneault,0,1,1
4098,CK04098,rj179.94,8222627,4985.494068228266,4.597241815210356,-0.2628553889527338,2.0669383340914016,2.3490134304801704,C2,3.668,4970,Pinsonneault,0,1,1
4098,CK04098,rj181.103,8222627,5045.421232987575,4.618567304542661,-0.10732254056631946,1.4875093142278657,1.9435931053799769,C2,3.668,4970,Pinsonneault,0,1,1
3527,CK03527,rj180.288,8733497,5640.596460703402,4.151151992552431,0.1123692185204626,19.587293250549713,1.873365615967368,C2,4.564,5692,Pinsonneault,1,1,1
4016,CK04016,rj180.289,5938970,4624.884985327738,4.431024868297288,-0.07487118074872177,3.7008388696515184,2.008709386456987,C2,4.703,4366,Pinsonneault,0,1,0
2785,CK02785,rj180.290,10001368,5848.598552386315,4.337168325303552,-0.0649957371519819,1.2708869614979428,1.7769028245626557,C2,4.376,5986,KIC,0,1,1
4304,CK04304,rj180.291,11612280,5825.497860778989,4.044789827017726,-0.029366669397737005,2.3146208485048483,1.876863613524462,C2,4.458,6176,Pinsonneault,0,1,1
3770,CK03770,rj180.292,5008245,6063.212301761733,4.052514129287324,-0.14403775984970446,5.702266165783536,1.98767110604837,C2,4.387,6118,KIC,0,1,1
4850,CK04850,rj180.293,6786224,5591.85239443739,4.335506629504587,0.024739106144657446,0.3043714590315256,1.905128370620256,C2,4.543,5818,Pinsonneault,0,1,1
4335,CK04335,rj180.477,10730070,5661.927420700966,4.253019181424426,-0.44969092133284255,0.8833115402504073,1.5697195015484648,C2,4.4030000000000005,6193,Pinsonneault,0,1,1
3837,CK03837,rj180.478,9761573,6283.277792302401,4.223720927885444,-0.32035750692735343,9.127339931153317,1.588285038209457,C2,4.321000000000001,6308,KIC,1,1,1
4561,CK04561,rj180.479,7747457,6010.600542447537,4.122619854223491,-0.050496271847049,6.254645531483657,1.718794057898874,C2,4.2669999999999995,6063,KIC,0,1,1
4829,CK04829,rj180.480,12401132,6028.3437083229355,4.175019535642704,-0.12194019647279054,2.840602794477101,1.6384223047470932,C2,4.3580000000000005,6161,KIC,0,1,1
4480,CK04480,rj180.481,10467714,5644.924386431933,4.518506730374765,0.3224395028208157,1.0029920682279072,1.8983771646168903,C2,4.492,5637,Pinsonneault,0,1,1
3146,CK03146,rj180.482,10908248,5724.325008585422,4.153192619775664,0.2103560789490604,1.837313424351783,1.6474102182262924,C2,4.353,5902,Pinsonneault,0,1,1
4892,CK04892,rj180.490,10586744,5556.383728037534,3.607605923018801,-0.5183933976023306,2.385038138224162,1.6429423359989377,C2,4.309,6035,Pinsonneault,0,1,1
4382,CK04382,rj180.491,6937529,6201.335290209375,4.206721165490195,-0.2274145636431497,9.617378670478974,1.86786691293782,C2,4.404,6478,Pinsonneault,0,1,1
4067,CK04067,rj180.492,5530112,6005.007450771835,4.340834475283088,0.043382824367284085,3.1655370961754685,1.7458664733904792,C2,4.349,6221,KIC,0,1,1
3288,CK03288,rj180.493,5768816,5467.069050755789,4.645694798037996,0.019725125879525362,1.9702321300003118,1.6372380818631669,C2,4.413,5613,Pinsonneault,0,1,1
2668,CK02668,rj180.497,5513012,5560.365502117618,4.6115211359582124,-0.058196019383687216,0.2985529727700256,1.6237498198890328,C2,4.5760000000000005,5610,Pinsonneault,0,1,1
3308,CK03308,rj180.498,3632089,5859.374269812784,4.074502414901824,-0.048211202610137484,2.7310143329782193,1.666829806040336,C2,4.367,5683,Pinsonneault,0,1,1
3301,CK03301,rj180.499,8301878,5811.151758562819,4.074441119864256,0.27556257999736505,1.8092068510840933,1.7486720433320135,C2,4.468999999999999,5613,Pinsonneault,0,1,1
3606,CK03606,rj180.500,10275074,6461.099219417795,3.911774691776385,-0.7256083793671882,16.89915337417814,1.7458953786603877,C2,4.324,6354,KIC,1,1,1
3721,CK03721,rj180.501,7763269,6296.600986475668,3.674158123322693,-0.4296660014678753,4.123077516315494,1.8672014720241152,C2,4.266,6004,KIC,1,1,1
4792,CK04792,rj180.502,11618569,5924.881053121551,4.473604712533708,0.016013620511812,1.3410495438873031,1.580319407186613,C2,4.468,6208,Pinsonneault,0,1,1
3605,CK03605,rj180.503,6137704,5361.638865802478,4.390225234623649,0.096676910079624,0.4844140837450117,1.7033804326447324,C2,4.521,5195,Pinsonneault,1,1,1
3439,CK03439,rj180.504,4282191,6516.930925692624,4.388662417064231,0.0875180357583025,46.108026649197704,1.7779241833483572,C2,4.416,6431,Pinsonneault,0,0,1
3474,CK03474,rj180.505,5213230,5895.292297128363,4.220120669046464,-0.2609677139212142,3.672895296316412,1.905407535763511,C2,4.548,5805,Pinsonneault,0,1,1
4374,CK04374,rj180.506,10991114,5411.742091692629,4.359635501887978,-0.015984599286878495,6.544691258825175e-05,1.7829084430242672,C2,4.59,5521,Pinsonneault,0,1,1
2866,CK02866,rj180.675,4138951,6261.2773446805595,4.304101190243751,0.038737759633025455,5.1235779276239315,1.76354476129646,C2,4.428,6365,Pinsonneault,0,1,1
266,CK00266,rj181.104,7375348,6114.726949050555,4.224984086083353,-0.15226899671261332,5.556195111169352,1.8093996229068705,C2,4.438,5780,Solar,0,1,1
266,CK00266,rj181.91,7375348,6167.947671767803,4.300943295350891,-0.11867702562057456,5.4306728322941344,1.6943283437243652,C2,4.438,5780,Solar,0,1,1
266,CK00266,rj182.104,7375348,6162.0738620985485,4.2908183354705525,-0.13476559740859326,5.351233080081889,1.8482871821951852,C2,4.438,5780,Solar,0,1,1
1963,CK01963,rj181.105,10917681,5745.935105158701,3.8650671734955973,-0.10512968263307516,13.725505601042787,2.8023709297505417,C2,4.493,6074,Pinsonneault,0,1,1
1963,CK01963,rj183.377,10917681,5851.234363754572,4.219595064992958,0.017490254135995694,3.7116259619646903,1.8670047056281,C2,4.493,6074,Pinsonneault,0,1,1
1137,CK01137,rj181.107,8332986,5317.602681447404,4.580695342238533,-0.3293498056546803,4.0287915933079175,2.4204863101033784,C2,4.433,5406,Pinsonneault,1,1,1
1137,CK01137,rj182.404,8332986,5618.417344047146,4.848285112355502,-0.22376216817692768,2.421188152917341,2.0211895180901447,C2,4.433,5406,Pinsonneault,1,1,1
1623,CK01623,rj181.92,11392618,5711.254248017477,4.078590491406382,-0.03752521607223715,1.9210194980017168,1.6105554795777135,C2,4.511,5791,Pinsonneault,0,1,1
1623,CK01623,rj182.105,11392618,5722.9483921181945,4.096854354898362,-0.01919712258440841,1.57344277610046,1.7855517623186217,C2,4.511,5791,Pinsonneault,0,1,1
2198,CK02198,rj181.94,11075429,6428.813782384405,4.255196974708906,-0.15324317344730834,28.64247721091885,1.7894785616686546,C2,4.081,7114,Pinsonneault,0,0,0
2198,CK02198,rj182.106,11075429,6576.794686652361,4.377723226837002,-0.08369608276162563,28.68250925581552,1.9189216291434248,C2,4.081,7114,Pinsonneault,0,0,0
2728,CK02728,rj181.95,4178606,6440.8032904755555,4.31800072966064,-0.1348470291341043,30.217172325699714,1.8103305230368616,C2,4.308,6865,Pinsonneault,0,0,1
2728,CK02728,rj182.107,4178606,6633.6471292197875,4.568581041656187,-0.06192314415931231,29.57644983748711,1.9141933419015775,C2,4.308,6865,Pinsonneault,0,0,1
1951,CK01951,rj181.97,8081187,6012.37624291182,4.204284050728582,-0.336345129296766,4.0072128077774165,1.7518611847852958,C2,4.4430000000000005,6290,Pinsonneault,0,1,1
4462,CK04462,rj182.103,9775385,5959.398693851309,2.6330876379691768,-0.7020379954462406,67.82676036351471,1.8593944852240645,C2,4.0489999999999995,7677,Pinsonneault,0,0,0
4257,CK04257,rj182.108,7901016,5482.318536686321,3.7433697758722486,-0.07093272203351822,1.4929479575422175,1.8533516839428708,C2,3.951,5733,Pinsonneault,0,1,1
1645,CK01645,rj182.381,11045383,5556.091989062451,4.311679156670781,-0.31220227777502896,2.5421190332435617,1.8241767953273895,C2,4.526,5199,Pinsonneault,1,1,1
1695,CK01695,rj182.403,6803855,5901.648674899551,4.172095913238706,0.0858853946346477,2.073193081335769,1.9399443599875077,C2,4.147,6127,Pinsonneault,0,1,1
3889,CK03889,rj183.378,10733174,5760.434458021858,4.235530606542621,0.16884651858123872,0.05209803185954698,1.810507387364245,C2,4.5360000000000005,5857,Pinsonneault,0,1,1
4426,CK04426,rj183.379,8240790,6100.202525082013,4.011006405744293,-0.010044004267308941,7.471940184738103,1.6511136704400626,C2,4.126,6279,Pinsonneault,0,1,1
4441,CK04441,rj183.381,8416523,4942.698549471637,4.553553181688232,0.03336142495331354,1.6662938876020346,1.6591153585929517,C2,4.609,4965,Pinsonneault,0,1,1
2874,CK02874,rj183.383,9149789,5289.160513173705,4.3232117761362145,-0.12430406504089125,1.0848929214540823,1.949211431791624,C2,4.595,5485,Pinsonneault,0,1,1
2916,CK02916,rj183.384,7269881,5055.9446126355,4.56007398985392,-0.03752912089325293,0.001343856283710254,1.7293568428663868,C2,4.584,5084,Pinsonneault,0,1,1
2875,CK02875,rj183.385,12170648,5055.811820053286,4.6348118716013404,-0.11887306521761938,1.6174346415995302,1.8570582588718347,C2,4.548,5160,Pinsonneault,0,1,1
4765,CK04765,rj183.390,10615440,6150.168914376791,4.21531603607207,0.0582558456229173,6.2765961876843575,1.905765308944077,C2,4.308,6445,Pinsonneault,0,1,1
4036,CK04036,rj183.391,11415243,4914.65302335386,4.5985970880122355,-0.02025632621839448,0.2166365151804228,1.9741723523320969,C2,4.611000000000001,4859,Pinsonneault,0,1,1

